A CWENO large time-step scheme for Hamilton--Jacobi equations

We propose a high order numerical scheme for time-dependent first order Hamilton--Jacobi--Bellman equations. In particular we propose to combine a semi-Lagrangian scheme with a Central Weighted Non-Oscillatory reconstruction. We prove a convergence result in the case of state- and time-independent Hamiltonians. Numerical simulations are presented in space dimensions one and two, also for more general state- and time-dependent Hamiltonians, demonstrating superior performance in terms of CPU time gain compared with a semi-Lagrangian scheme coupled with Weighted Non-Oscillatory reconstructions.

==> grafici1d/cweno161kink.txt <==
0.2,0.639980267563364
0.190394327646598,0.658525647482672
0.182002747232013,0.6714489415389
0.176776695296637,0.679877975865127
0.175,0.680874258495935
0.176776695296637,0.679878853232449
0.182002747232013,0.671456501844976
0.190394327646598,0.658520124904742
0.195256241897666,0.649304500571894
0.180277563773199,0.672919783224712
0.167705098312484,0.694998664381336
0.158113883008419,0.711070219114769
0.152069063257455,0.721358784817934
0.15,0.723121190394091
0.152069063257455,0.721361271208063
0.158113883008419,0.711064615964629
0.167705098312484,0.695003053832382
0.180277563773199,0.672934128415614
0.195256241897666,0.649319772138415
0.195256241897666,0.649304500571888
0.176776695296637,0.680599800000238
0.160078105935821,0.706672837956437
0.145773797371132,0.730633071931747
0.134629120178362,0.751033643187971
0.127475487839819,0.763779778253081
0.125,0.766651228492244
0.12747548783982,0.763780553254978
0.134629120178363,0.751013010103993
0.145773797371132,0.730644696013207
0.160078105935821,0.70670215446506
0.176776695296637,0.680608261482361
0.195256241897666,0.649313880582687
0.180277563773199,0.67291978322471
0.160078105935821,0.706672837956435
0.141421356237309,0.739303675119875
0.125,0.766196638193379
0.111803398874989,0.790261169851874
0.103077640640441,0.806769799298157
0.0999999999999999,0.811397970347147
0.103077640640441,0.806741385610111
0.111803398874989,0.790277962915583
0.125,0.766230242166929
0.14142135623731,0.739319543280471
0.160078105935821,0.706684323252248
0.1802775637732,0.672943325934415
0.190394327646598,0.658525647482673
0.167705098312484,0.694998664381336
0.145773797371132,0.730633071931747
0.125,0.76619663819338
0.106066017177982,0.800430743974174
0.0901387818865996,0.828035012686406
0.0790569415042094,0.849850563208715
0.0749999999999999,0.857279642442434
0.0790569415042094,0.849833414181082
0.0901387818865997,0.828053486858242
0.106066017177982,0.800454650889733
0.125,0.766211061773799
0.145773797371133,0.730652707810358
0.167705098312484,0.695007097765914
0.190394327646598,0.658517106953941
0.182002747232013,0.671448941538901
0.158113883008419,0.71107021911477
0.134629120178362,0.751033643187971
0.111803398874989,0.790261169851874
0.0901387818865996,0.828035012686406
0.0707106781186546,0.864082467408095
0.0559016994374946,0.891623626614349
0.0499999999999999,0.904191580844561
0.0559016994374947,0.89163895762868
0.0707106781186548,0.864108392379693
0.0901387818865998,0.828056882634566
0.11180339887499,0.790273059814233
0.134629120178363,0.751029065372578
0.158113883008419,0.71106447610681
0.182002747232013,0.671437455018049
0.176776695296637,0.679877975865127
0.152069063257455,0.721358784817935
0.127475487839819,0.76377977825308
0.103077640640441,0.806769799298156
0.0790569415042094,0.849850563208716
0.0559016994374946,0.891623626614347
0.0353553390593272,0.930537936833989
0.0249999999999999,0.952041342406188
0.0353553390593274,0.930559130925612
0.0559016994374948,0.891631408479423
0.0790569415042096,0.849843739101319
0.103077640640442,0.806769584956134
0.12747548783982,0.763782648038982
0.152069063257456,0.72135950047791
0.176776695296637,0.679877416147045
0.2,0.639980267563364
0.175,0.680874258495935
0.15,0.72312119039409
0.125,0.766651228492245
0.0999999999999999,0.811397970347147
0.0749999999999999,0.857279642442432
0.0499999999999999,0.904191580844558
0.0249999999999999,0.952041342406195
1.57009245868378e-16,0.998300135516261
0.0250000000000001,0.952041442669863
0.0500000000000001,0.904191615019217
0.0750000000000001,0.857279779552868
0.1,0.811398195416535
0.125,0.76665148502014
0.15,0.723121338902929
0.175,0.680874177580525
0.176776695296637,0.679878853232449
0.152069063257455,0.721361271208065
0.12747548783982,0.763780553254982
0.103077640640441,0.806741385610113
0.0790569415042094,0.849833414181082
0.0559016994374947,0.891638957628682
0.0353553390593274,0.930559130925618
0.0250000000000001,0.95204144266983
0.0353553390593275,0.930530532291744
0.0559016994374949,0.89163169317039
0.0790569415042096,0.849833745887461
0.103077640640442,0.806761041662643
0.12747548783982,0.763783370152845
0.152069063257456,0.721358879002071
0.176776695296637,0.67987610435094
0.182002747232013,0.67145650184498
0.158113883008419,0.711064615964634
0.134629120178363,0.751013010103994
0.111803398874989,0.790277962915584
0.0901387818865997,0.828053486858243
0.0707106781186548,0.86410839237969
0.0559016994374948,0.891631408479483
0.0500000000000001,0.904191615019234
0.0559016994374949,0.891631693161717
0.0707106781186549,0.864085493038617
0.0901387818865999,0.828047966104091
0.11180339887499,0.790264352712447
0.134629120178363,0.751021009052418
0.158113883008419,0.711059868327697
0.182002747232013,0.671434050307432
0.190394327646598,0.658520124904744
0.167705098312484,0.695003053832381
0.145773797371132,0.730644696013206
0.125,0.766230242166928
0.106066017177982,0.800454650889726
0.0901387818865998,0.828056882634564
0.0790569415042096,0.849843739101399
0.0750000000000001,0.857279779552882
0.0790569415042096,0.849833745904436
0.0901387818865999,0.828047966110669
0.106066017177982,0.800435259364987
0.125,0.766210890300048
0.145773797371133,0.730643359131325
0.167705098312484,0.694996047694861
0.190394327646598,0.658510698302135
0.180277563773199,0.672934128415614
0.160078105935821,0.706702154465059
0.14142135623731,0.739319543280461
0.125,0.766211061773815
0.11180339887499,0.790273059814293
0.103077640640442,0.80676958495615
0.1,0.811398195416541
0.103077640640442,0.806761041750395
0.11180339887499,0.790264352694445
0.125,0.766210890286499
0.14142135623731,0.739306580160606
0.160078105935821,0.706684948790647
0.1802775637732,0.672931694454118
0.195256241897666,0.649319772138417
0.176776695296637,0.68060826148236
0.160078105935821,0.706684323252237
0.145773797371133,0.730652707810474
0.134629120178363,0.75102906537265
0.12747548783982,0.763782648038994
0.125,0.766651485020134
0.12747548783982,0.763783370188534
0.134629120178363,0.751021009294646
0.145773797371133,0.730643359132747
0.160078105935821,0.706684948783247
0.176776695296637,0.680603594815052
0.195256241897667,0.649317833700382
0.195256241897666,0.649313880582686
0.1802775637732,0.67294332593445
0.167705098312484,0.695007097765777
0.158113883008419,0.711064476106917
0.152069063257456,0.72135950047788
0.15,0.723121338902923
0.152069063257456,0.721358878955631
0.158113883008419,0.71105986872393
0.167705098312484,0.694996047829499
0.1802775637732,0.672931694446905
0.195256241897667,0.649317833690238
0.190394327646598,0.658517106953754
0.182002747232013,0.671437455018149
0.176776695296637,0.679877416147008
0.175,0.680874177580586
0.176776695296637,0.679876104308312
0.182002747232013,0.671434050519418
0.190394327646598,0.658510698547819


==> grafici1d/cweno161mid.txt <==
0.6,0.1599963376467
0.594243216200236,0.166574878982239
0.588430114796991,0.171119143359925
0.583630876496438,0.176592279610828
0.57987067523716,0.180517686407965
0.57716981903076,0.180607284598744
0.575543221661067,0.180596697206709
0.575,0.180593369659864
0.575543221661067,0.180596656307003
0.57716981903076,0.180607459986686
0.57987067523716,0.180516395978109
0.583630876496438,0.176585550161607
0.588430114796991,0.171119697727109
0.594243216200236,0.166583331778285
0.594243216200236,0.168822895205637
0.585234995535981,0.175990962521329
0.57716981903076,0.182385520424876
0.570087712549569,0.187168506812844
0.564025708633924,0.191836930939417
0.559016994374947,0.197401671892567
0.555090082779363,0.202204766265489
0.552268050859363,0.202504056744002
0.550567888638631,0.202480434782442
0.55,0.202473539344151
0.550567888638631,0.202480392624486
0.552268050859363,0.202504189257218
0.555090082779363,0.20220187843761
0.559016994374947,0.197396926380808
0.564025708633924,0.191837350167907
0.570087712549569,0.187173022471506
0.57716981903076,0.182391162463886
0.585234995535981,0.176010227628186
0.594243216200236,0.168839676593282
0.592663479556485,0.170981002750977
0.58148516748065,0.180146403664728
0.571182982939793,0.188234863850188
0.561805126356106,0.196061763323951
0.553398590529466,0.203338001647098
0.546008241696039,0.208925827715569
0.539675828623073,0.213852062625
0.534438958160799,0.219484281603405
0.53033008588991,0.224899282384331
0.527375577743225,0.225669160979289
0.525594901040716,0.225630699107667
0.525,0.225619745506724
0.525594901040716,0.225630627330277
0.527375577743225,0.225669179680686
0.53033008588991,0.224895601002631
0.534438958160799,0.219481274711144
0.539675828623073,0.213851909042607
0.546008241696039,0.208927446982065
0.553398590529466,0.203342498613103
0.561805126356106,0.196067247392144
0.571182982939793,0.188224281733369
0.58148516748065,0.180136175544169
0.592663479556485,0.171109751781644
0.596343022093828,0.166367731537768
0.58309518948453,0.177674065431907
0.570635610525666,0.188923577726859
0.559016994374947,0.199588624508994
0.548292804986533,0.208705480016696
0.53851648071345,0.217176429439482
0.529740502510427,0.22524863009191
0.522015325445527,0.231793277610525
0.515388203202207,0.237089012819196
0.509901951359278,0.242819225836449
0.505593710403917,0.248640430337556
0.502493781056044,0.250090183534157
0.50062460986252,0.25003753561467
0.5,0.250022299728786
0.50062460986252,0.250037520176498
0.502493781056044,0.250090224326127
0.505593710403917,0.248637308623872
0.509901951359278,0.242817379451728
0.515388203202207,0.237088392259445
0.522015325445527,0.231792645793713
0.529740502510427,0.225247781165942
0.53851648071345,0.217168240922733
0.548292804986533,0.208688118501695
0.559016994374947,0.199617114346308
0.570635610525666,0.189051874101552
0.58309518948453,0.177854565503539
0.596343022093828,0.166536574002807
0.590021186060297,0.170390070904403
0.575543221661067,0.182926068987907
0.561805126356106,0.195402455988882
0.548862460002504,0.207483168744604
0.536772763839597,0.219397228979563
0.525594901040716,0.230056252908057
0.515388203202207,0.239314809223993
0.506211418282915,0.248089696316405
0.498121471129282,0.255680599203123
0.491172067609712,0.26149757890285
0.48541219597369,0.267370839492951
0.480884601541784,0.273485128175119
0.47762432936357,0.275756489120823
0.475657439761011,0.275694222955716
0.475,0.275674621417069
0.475657439761011,0.275694187422159
0.47762432936357,0.275756489302468
0.480884601541784,0.273483103459404
0.48541219597369,0.267369830574895
0.491172067609712,0.261496550361285
0.498121471129282,0.255677454773267
0.506211418282915,0.248081329881926
0.515388203202208,0.239298173229192
0.525594901040716,0.230045877351398
0.536772763839597,0.219419141386273
0.548862460002504,0.207508968429453
0.561805126356106,0.195442046068574
0.575543221661067,0.183023093272263
0.590021186060297,0.17053820576683
0.585768725692999,0.175499058256342
0.570087712549569,0.187160124393286
0.555090082779363,0.200040391806979
0.540832691319598,0.213558182200543
0.527375577743225,0.226694996268402
0.51478150704935,0.239518880410811
0.503115294937453,0.251947617417114
0.492442890089805,0.262405857545052
0.482830197895699,0.27189981025347
0.474341649025257,0.280480772544789
0.467038542306735,0.287041886733663
0.460977222864644,0.293130456255994
0.456207189772366,0.299469779839773
0.452769256906871,0.302657139363353
0.450693909432999,0.302595923976919
0.45,0.302572083906832
0.450693909432999,0.302595920076211
0.452769256906871,0.302657089054672
0.456207189772366,0.299468960443648
0.460977222864644,0.293130025115213
0.467038542306735,0.287040007592612
0.474341649025257,0.280473540467724
0.482830197895699,0.271884632753249
0.492442890089805,0.26238587765924
0.503115294937453,0.25192915455296
0.51478150704935,0.239451578598964
0.527375577743225,0.226629465953787
0.540832691319598,0.213567624173907
0.555090082779363,0.200124921386586
0.570087712549569,0.187266417731166
0.585768725692999,0.175574898551293
0.583630876496438,0.179939395430389
0.566789202437732,0.193266432645022
0.550567888638631,0.205155284579913
0.535023363975817,0.218071314712934
0.52021630116712,0.232145613035469
0.506211418282915,0.246598301137128
0.4930770730829,0.260468261952134
0.480884601541784,0.274064140392943
0.469707355701398,0.286280135767818
0.459619407771256,0.29668185203506
0.450693909432999,0.306139960116346
0.443001128666734,0.313684499380187
0.436606229914324,0.320088703779739
0.431566912540802,0.326621756346992
0.427931069215592,0.330765580842814
0.42573465914816,0.330739032892869
0.425,0.330711182078192
0.42573465914816,0.330739037691195
0.427931069215592,0.330765549451953
0.431566912540802,0.326622091205843
0.436606229914325,0.320088629892302
0.443001128666734,0.313681328010436
0.450693909432999,0.306127166972331
0.459619407771256,0.296662641152201
0.469707355701398,0.286260539115049
0.480884601541784,0.274016168975815
0.4930770730829,0.260375141723317
0.506211418282915,0.246558418570451
0.52021630116712,0.232182185038397
0.535023363975817,0.218135104943837
0.550567888638631,0.20521060623281
0.566789202437732,0.193269635253759
0.583630876496438,0.179932276596014
0.583630876496438,0.179939395430389
0.565685424949238,0.195363115768652
0.548292804986533,0.210614183560205
0.531507290636732,0.224314183778317
0.515388203202207,0.237290152197721
0.5,0.251460791211625
0.48541219597369,0.266726851580328
0.47169905660283,0.281999953127766
0.458938993767145,0.29657358304555
0.447213595499958,0.310545938115604
0.436606229914324,0.32234663637259
0.427200187265876,0.332684608252545
0.419076365356005,0.341342136423061
0.412310562561766,0.348217646940008
0.406970514902493,0.354961881680905
0.403112887414927,0.360017237835852
0.400780488547035,0.360121034504489
0.400780488547035,0.360120959639036
0.403112887414927,0.360017478535561
0.406970514902493,0.354963156904631
0.412310562561766,0.348217625302941
0.419076365356005,0.341336722254691
0.427200187265876,0.332667059367367
0.436606229914324,0.322324928363151
0.447213595499958,0.310518070959967
0.458938993767145,0.296493785752651
0.47169905660283,0.281931553124386
0.48541219597369,0.266723319015827
0.5,0.251477793760285
0.515388203202208,0.237310786985642
0.531507290636733,0.224305948599618
0.548292804986533,0.210602142506423
0.565685424949238,0.195358867264355
0.583630876496438,0.179947188923762
0.585768725692999,0.175499058256343
0.566789202437732,0.193266432645022
0.548292804986533,0.210614183560205
0.53033008588991,0.227420473498666
0.51295711321708,0.243632852845014
0.49623583103198,0.257950593646522
0.480234317807464,0.272172712125279
0.465026880943457,0.287598473288237
0.450693909432999,0.303893326718398
0.437321392113397,0.319751890461398
0.425,0.334900292105923
0.413823633931171,0.348693500296046
0.403887360535088,0.360131558026895
0.403887360535088,0.360111290000774
0.413823633931171,0.348670084503992
0.425,0.334849885442325
0.437321392113397,0.31967912907516
0.450693909432999,0.303863938845177
0.465026880943457,0.287599599969954
0.480234317807464,0.272170634015452
0.49623583103198,0.25795378541898
0.51295711321708,0.243629106568182
0.530330085889911,0.227418360621489
0.548292804986533,0.210618066105524
0.566789202437732,0.193329125172744
0.585768725692999,0.175641595410652
0.590021186060297,0.170390070904403
0.570087712549569,0.187160124393286
0.550567888638631,0.205155284579913
0.531507290636732,0.224314183778318
0.51295711321708,0.243632852845014
0.494974746830583,0.261876735796093
0.47762432936357,0.279027663107311
0.460977222864644,0.294124270400319
0.445112345369121,0.309556713511389
0.430116263352131,0.326211065105937
0.416082924427331,0.343358325718791
0.403112887414927,0.359686055326768
0.403112887414927,0.359623621945976
0.416082924427331,0.343311544989877
0.430116263352131,0.326197133897598
0.445112345369121,0.30954476967276
0.460977222864644,0.29410564714558
0.47762432936357,0.279020380333063
0.494974746830583,0.261873610816559
0.51295711321708,0.243659430126788
0.531507290636733,0.224402966899159
0.550567888638631,0.205299611986202
0.570087712549569,0.187305400034434
0.590021186060297,0.170527199356595
0.596343022093828,0.166367731537769
0.575543221661067,0.182926068987907
0.555090082779363,0.200040391806979
0.535023363975817,0.218071314712934
0.515388203202207,0.237290152197721
0.49623583103198,0.257950593646521
0.47762432936357,0.279027663107311
0.459619407771256,0.298733659790715
0.442295150323853,0.3167532070974
0.42573465914816,0.332744145485397
0.410030486671418,0.349404566496935
0.410030486671418,0.349379663686711
0.42573465914816,0.332718818037112
0.442295150323853,0.316736203870091
0.459619407771256,0.298732558896071
0.47762432936357,0.279068462997923
0.49623583103198,0.258059123124924
0.515388203202208,0.237418692647065
0.535023363975818,0.218196943329076
0.555090082779363,0.20015311019868
0.575543221661067,0.183010173936895
0.596343022093828,0.16640739175856
0.58309518948453,0.177674065431906
0.561805126356106,0.19540245598888
0.540832691319598,0.213558182200543
0.52021630116712,0.232145613035469
0.5,0.251460791211625
0.480234317807464,0.272172712125277
0.460977222864644,0.294124270400318
0.442295150323853,0.3167532070974
0.424264068711928,0.338046672938693
0.406970514902493,0.356809135860961
0.406970514902493,0.356784916810148
0.424264068711929,0.338046099997703
0.442295150323853,0.316804258366616
0.460977222864644,0.294212681657933
0.480234317807464,0.272274583145504
0.5,0.251561524676354
0.52021630116712,0.232233058495332
0.540832691319598,0.213617254483204
0.561805126356106,0.195427322299364
0.58309518948453,0.177678605056098
0.592663479556485,0.170981002750977
0.570635610525666,0.188923577726858
0.548862460002504,0.207483168744603
0.527375577743225,0.2266949962684
0.506211418282915,0.246598301137127
0.48541219597369,0.266726851580328
0.465026880943457,0.287598473288238
0.445112345369121,0.30955671351139
0.42573465914816,0.332744145485397
0.406970514902493,0.356809135860961
0.406970514902493,0.356853008927949
0.42573465914816,0.332807113635295
0.445112345369121,0.309627985106285
0.465026880943457,0.28766884814671
0.48541219597369,0.266786894594603
0.506211418282915,0.246638161035716
0.527375577743225,0.226716853944375
0.548862460002504,0.207495340563311
0.570635610525666,0.188932432873078
0.592663479556485,0.170989627445845
0.58148516748065,0.180146403664728
0.559016994374947,0.199588624508994
0.536772763839597,0.219397228979563
0.51478150704935,0.239518880410809
0.4930770730829,0.260468261952132
0.47169905660283,0.281999953127766
0.450693909432999,0.303893326718399
0.430116263352131,0.326211065105937
0.410030486671418,0.349404566496935
0.410030486671418,0.349448905974021
0.430116263352131,0.32625372352269
0.450693909432999,0.303925945497412
0.47169905660283,0.282023294446959
0.493077073082901,0.260488663962013
0.51478150704935,0.239538150605134
0.536772763839597,0.219415767960851
0.559016994374947,0.199597899746256
0.58148516748065,0.180155374040145
0.594243216200236,0.168822895205637
0.571182982939793,0.188234863850188
0.548292804986533,0.208705480016696
0.525594901040716,0.230056252908058
0.503115294937453,0.251947617417114
0.480884601541784,0.274064140392943
0.458938993767145,0.29657358304555
0.437321392113397,0.319751890461399
0.416082924427331,0.343358325718792
0.416082924427331,0.34337489156589
0.437321392113398,0.319768062633145
0.458938993767146,0.296593316777276
0.480884601541784,0.274085639600192
0.503115294937453,0.251961958553374
0.525594901040716,0.230066265802435
0.548292804986533,0.208715413187106
0.571182982939793,0.188247319334475
0.594243216200236,0.168830876147646
0.585234995535981,0.175990962521329
0.561805126356106,0.196061763323951
0.53851648071345,0.217176429439482
0.515388203202207,0.239314809223993
0.492442890089805,0.262405857545052
0.469707355701398,0.286280135767818
0.447213595499958,0.310545938115604
0.425,0.334900292105924
0.403112887414927,0.359686055326769
0.403112887414928,0.359701937119517
0.425,0.334920402441599
0.447213595499958,0.310563616922382
0.469707355701398,0.286291799755483
0.492442890089805,0.262415215988482
0.515388203202208,0.239325165576378
0.53851648071345,0.217187330037562
0.561805126356106,0.196069939776239
0.585234995535981,0.175993464726326
0.57716981903076,0.182385520424876
0.553398590529466,0.203338001647098
0.529740502510427,0.225248630091911
0.506211418282915,0.248089696316405
0.482830197895699,0.27189981025347
0.459619407771256,0.296681852035061
0.436606229914324,0.32234663637259
0.413823633931171,0.348693500296046
0.413823633931171,0.348702103679277
0.436606229914325,0.322354744865645
0.459619407771256,0.296690528017559
0.482830197895699,0.271909155992921
0.506211418282915,0.24809767844096
0.529740502510427,0.225252557220244
0.553398590529466,0.203338417526736
0.57716981903076,0.182387952847205
0.594243216200236,0.166574878982239
0.570087712549569,0.187168506812844
0.546008241696039,0.208925827715569
0.522015325445527,0.231793277610525
0.498121471129282,0.255680599203123
0.474341649025257,0.280480772544789
0.450693909432999,0.306139960116346
0.427200187265876,0.332684608252545
0.403887360535088,0.360131558026895
0.403887360535088,0.360137785684734
0.427200187265877,0.332691795512052
0.450693909432999,0.306146407413495
0.474341649025257,0.280483924990469
0.498121471129282,0.255679746762464
0.522015325445528,0.231791582763782
0.546008241696039,0.208925881472962
0.570087712549569,0.187169627523104
0.594243216200236,0.166572905145346
0.588430114796991,0.171119143359925
0.564025708633924,0.191836930939417
0.539675828623073,0.213852062625
0.515388203202207,0.237089012819196
0.491172067609712,0.261497578902849
0.467038542306735,0.287041886733663
0.443001128666734,0.313684499380187
0.419076365356005,0.341342136423061
0.419076365356005,0.341344314926062
0.443001128666734,0.313685087793104
0.467038542306735,0.287041262333757
0.491172067609713,0.261496123319233
0.515388203202208,0.237087317300089
0.539675828623073,0.213851025278744
0.564025708633924,0.191836673248742
0.588430114796991,0.171110864124633
0.583630876496438,0.176592279610828
0.559016994374947,0.197401671892567
0.534438958160799,0.219484281603405
0.509901951359278,0.242819225836449
0.48541219597369,0.267370839492951
0.460977222864644,0.293130456255994
0.436606229914324,0.320088703779739
0.412310562561766,0.348217646940008
0.412310562561766,0.348217795058399
0.436606229914325,0.320088128576306
0.460977222864644,0.293129285668627
0.48541219597369,0.267369383693804
0.509901951359279,0.242817813508109
0.534438958160799,0.219481821060903
0.559016994374948,0.197394988874632
0.583630876496438,0.17660016362099
0.57987067523716,0.180517686407965
0.555090082779363,0.202204766265489
0.53033008588991,0.224899282384331
0.505593710403917,0.248640430337556
0.480884601541784,0.273485128175119
0.456207189772366,0.299469779839772
0.431566912540802,0.326621756346992
0.406970514902493,0.354961881680905
0.406970514902493,0.354962363691558
0.431566912540802,0.326621510002022
0.456207189772367,0.299468671380647
0.480884601541784,0.273483676954559
0.505593710403917,0.248638968775293
0.530330085889911,0.224897955585084
0.555090082779363,0.202204022945438
0.57987067523716,0.180520945349848
0.57716981903076,0.180607284598743
0.552268050859363,0.202504056744002
0.527375577743225,0.22566916097929
0.502493781056044,0.250090183534157
0.47762432936357,0.275756489120823
0.452769256906871,0.302657139363353
0.427931069215592,0.330765580842814
0.403112887414927,0.360017237835852
0.403112887414928,0.360017526356729
0.427931069215592,0.330765578218662
0.452769256906871,0.302657091724586
0.47762432936357,0.275756469841343
0.502493781056045,0.250090176733139
0.527375577743225,0.225669152848423
0.552268050859363,0.202504105605557
0.57716981903076,0.180607411844535
0.575543221661067,0.180596697206709
0.550567888638631,0.202480434782442
0.525594901040716,0.225630699107667
0.50062460986252,0.25003753561467
0.475657439761011,0.275694222955716
0.450693909432999,0.302595923976919
0.42573465914816,0.330739032892869
0.400780488547035,0.360121034504489
0.400780488547035,0.360121032773567
0.42573465914816,0.33073903955658
0.450693909432999,0.302595925124369
0.475657439761011,0.275694193045146
0.50062460986252,0.250037523820261
0.525594901040716,0.225630628793979
0.550567888638631,0.202480392317522
0.575543221661067,0.180596655599153
0.6,0.1599963376467
0.575,0.180593369659864
0.55,0.202473539344151
0.525,0.225619745506724
0.5,0.250022299728786
0.475,0.275674621417069
0.45,0.302572083906831
0.425,0.33071118207819
0.4,0.360089534521605
0.425,0.330711184495168
0.45,0.302572082477183
0.475,0.275674631359976
0.5,0.250022316696425
0.525,0.225619741404923
0.55,0.202473503675195
0.575,0.180593343873235
0.575543221661067,0.180596656307003
0.550567888638631,0.202480392624486
0.525594901040716,0.225630627330277
0.50062460986252,0.250037520176498
0.475657439761011,0.275694187422159
0.450693909432999,0.302595920076212
0.42573465914816,0.330739037691196
0.400780488547035,0.360120959639037
0.400780488547035,0.36012096705954
0.42573465914816,0.330739035670325
0.450693909432999,0.302595996919581
0.475657439761011,0.275694188477642
0.50062460986252,0.250037529742971
0.525594901040716,0.225630653318178
0.550567888638631,0.202480448049036
0.575543221661067,0.180596779144064
0.57716981903076,0.180607459986686
0.552268050859363,0.202504189257218
0.527375577743225,0.225669179680686
0.502493781056044,0.250090224326127
0.47762432936357,0.275756489302468
0.452769256906871,0.302657089054672
0.427931069215592,0.330765549451953
0.403112887414927,0.36001747853556
0.403112887414928,0.360017238120552
0.427931069215592,0.330765404710609
0.452769256906871,0.302657001168338
0.47762432936357,0.275756443917728
0.502493781056045,0.250090265074571
0.527375577743225,0.225669340098159
0.552268050859363,0.20250432195232
0.57716981903076,0.180607215180696
0.57987067523716,0.180516395978109
0.555090082779363,0.202201878437609
0.53033008588991,0.224895601002629
0.505593710403917,0.24863730862387
0.480884601541784,0.273483103459402
0.456207189772366,0.299468960443646
0.431566912540802,0.326622091205841
0.406970514902493,0.354963156904629
0.406970514902493,0.35496256210019
0.431566912540802,0.326620840653711
0.456207189772367,0.299466595098347
0.480884601541784,0.273478987967077
0.505593710403917,0.248631361913253
0.530330085889911,0.224889965473635
0.555090082779363,0.202199316967801
0.57987067523716,0.180520306139021
0.583630876496438,0.176585550161605
0.559016994374947,0.197396926380805
0.534438958160799,0.219481274711142
0.509901951359278,0.242817379451726
0.48541219597369,0.267369830574893
0.460977222864644,0.293130025115212
0.436606229914325,0.3200886298923
0.412310562561766,0.34821762530294
0.412310562561766,0.34821767660842
0.436606229914325,0.320087964734812
0.460977222864644,0.293127876166929
0.48541219597369,0.267365309962023
0.509901951359279,0.242809973929441
0.534438958160799,0.219470392276524
0.559016994374948,0.197381905126019
0.583630876496438,0.176592642419732
0.588430114796991,0.171119697727107
0.564025708633924,0.191837350167905
0.539675828623073,0.213851909042605
0.515388203202207,0.237088392259443
0.491172067609712,0.261496550361284
0.467038542306735,0.28704000759261
0.443001128666734,0.313681328010436
0.419076365356005,0.341336722254691
0.419076365356005,0.341338242316863
0.443001128666734,0.313681667672327
0.467038542306735,0.28703849095191
0.491172067609713,0.2614928736395
0.515388203202208,0.237082539626825
0.539675828623073,0.213844013317935
0.564025708633924,0.191828491085044
0.588430114796991,0.171103980286376
0.594243216200236,0.166583331778283
0.570087712549569,0.187173022471505
0.546008241696039,0.208927446982064
0.522015325445527,0.231792645793712
0.498121471129282,0.255677454773267
0.474341649025257,0.280473540467724
0.450693909432999,0.306127166972332
0.427200187265876,0.332667059367368
0.403887360535088,0.360111290000775
0.403887360535088,0.360114737160412
0.427200187265877,0.332669717886495
0.450693909432999,0.306128921350487
0.474341649025257,0.280473500620668
0.498121471129282,0.255675219415139
0.522015325445528,0.231789925379515
0.546008241696039,0.208925306622997
0.570087712549569,0.187169060932312
0.594243216200236,0.166570581639327
0.57716981903076,0.182391162463886
0.553398590529466,0.203342498613103
0.529740502510427,0.225247781165942
0.506211418282915,0.248081329881927
0.482830197895699,0.27188463275325
0.459619407771256,0.296662641152198
0.436606229914324,0.322324928363149
0.413823633931171,0.348670084503992
0.413823633931171,0.348678472161927
0.436606229914325,0.322329326584198
0.459619407771256,0.296664053514319
0.482830197895699,0.271884330334078
0.506211418282915,0.248080218423627
0.529740502510427,0.225246950571138
0.553398590529467,0.203343539184081
0.57716981903076,0.182395507158836
0.585234995535981,0.176010227628187
0.561805126356106,0.196067247392144
0.53851648071345,0.217168240922733
0.515388203202208,0.239298173229193
0.492442890089805,0.262385877659241
0.469707355701398,0.286260539115045
0.447213595499958,0.310518070959967
0.425,0.334849885442325
0.403112887414927,0.359623621945976
0.403112887414928,0.359632304965807
0.425,0.33486429234883
0.447213595499958,0.310533950575632
0.469707355701399,0.286269027182497
0.492442890089805,0.262387886893068
0.515388203202208,0.239297353441674
0.53851648071345,0.217167174180414
0.561805126356106,0.196067591708065
0.585234995535981,0.176013123716626
0.594243216200236,0.168839676593282
0.571182982939793,0.188224281733369
0.548292804986533,0.208688118501695
0.525594901040716,0.230045877351398
0.503115294937453,0.25192915455296
0.480884601541784,0.274016168975815
0.458938993767145,0.29649378575265
0.437321392113397,0.31967912907516
0.416082924427331,0.343311544989876
0.416082924427331,0.343322644780556
0.437321392113398,0.319685087659461
0.458938993767146,0.296504638142967
0.480884601541784,0.274033846264373
0.503115294937453,0.251943308749063
0.525594901040716,0.230051338061301
0.548292804986533,0.208688620295467
0.571182982939793,0.188224235015137
0.594243216200236,0.168838782436608
0.58148516748065,0.180136175544169
0.559016994374947,0.199617114346308
0.536772763839597,0.219419141386273
0.51478150704935,0.239451578598964
0.4930770730829,0.260375141723317
0.47169905660283,0.281931553124386
0.450693909432999,0.303863938845177
0.430116263352131,0.326197133897598
0.410030486671418,0.34937966368671
0.410030486671418,0.349414105031964
0.430116263352132,0.326214962092555
0.450693909432999,0.303864012957824
0.47169905660283,0.281927151119972
0.493077073082901,0.260377324525509
0.51478150704935,0.239459843424326
0.536772763839597,0.219433447431374
0.559016994374948,0.199623589751077
0.58148516748065,0.180139338359245
0.592663479556485,0.171109751781644
0.570635610525666,0.189051874101552
0.548862460002504,0.207508968429453
0.527375577743225,0.226629465953787
0.506211418282915,0.246558418570451
0.48541219597369,0.266723319015827
0.465026880943457,0.287599599969954
0.445112345369121,0.30954476967276
0.42573465914816,0.332718818037112
0.406970514902493,0.356784916810148
0.406970514902493,0.356813998922983
0.42573465914816,0.332750706779609
0.445112345369122,0.30956780062988
0.465026880943457,0.287604749120295
0.48541219597369,0.26670999099473
0.506211418282915,0.24653286984303
0.527375577743225,0.22660995393944
0.548862460002504,0.207511903648184
0.570635610525666,0.189063302128149
0.592663479556485,0.171118803548553
0.58309518948453,0.17785456550354
0.561805126356106,0.195442046068574
0.540832691319598,0.213567624173908
0.52021630116712,0.232182185038397
0.5,0.251477793760285
0.480234317807464,0.272170634015452
0.460977222864644,0.29410564714558
0.442295150323853,0.316736203870091
0.424264068711929,0.338046099997703
0.406970514902493,0.356853008927962
0.406970514902493,0.356813997842666
0.424264068711929,0.338047597718989
0.442295150323853,0.316758615935952
0.460977222864645,0.294133989388342
0.480234317807464,0.272185862394566
0.5,0.251470023627709
0.52021630116712,0.232138141060206
0.540832691319599,0.213505288066364
0.561805126356106,0.195400713342538
0.58309518948453,0.17784895879492
0.596343022093828,0.166536574002807
0.575543221661067,0.183023093272263
0.555090082779363,0.200124921386586
0.535023363975817,0.218135104943837
0.515388203202208,0.237310786985642
0.49623583103198,0.25795378541898
0.47762432936357,0.279020380333063
0.459619407771256,0.29873255889607
0.442295150323853,0.316804258366619
0.42573465914816,0.332807113635299
0.410030486671418,0.349448905974017
0.410030486671418,0.349414099953698
0.42573465914816,0.332750704204135
0.442295150323853,0.316758612856256
0.459619407771256,0.298735985601566
0.47762432936357,0.279035085828509
0.49623583103198,0.257963228672163
0.515388203202208,0.237302023833245
0.535023363975818,0.218086698728356
0.555090082779363,0.200033087790105
0.575543221661067,0.182915442171965
0.596343022093828,0.166458449857422
0.590021186060297,0.17053820576683
0.570087712549569,0.187266417731166
0.550567888638631,0.20521060623281
0.531507290636733,0.224305948599618
0.51295711321708,0.243629106568182
0.494974746830583,0.26187361081656
0.47762432936357,0.279068462997915
0.460977222864644,0.294212681657925
0.445112345369121,0.309627985106272
0.430116263352131,0.326253723522631
0.416082924427331,0.343374891565665
0.403112887414928,0.359701937119052
0.403112887414928,0.359632300369457
0.416082924427331,0.343322633363397
0.430116263352132,0.326214949362326
0.445112345369122,0.30956779314976
0.460977222864645,0.294133985172017
0.47762432936357,0.279035082682086
0.494974746830583,0.261883220873267
0.51295711321708,0.243631895469754
0.531507290636733,0.224287174835732
0.550567888638631,0.205168227799687
0.570087712549569,0.187168038399999
0.590021186060298,0.1703863397866
0.585768725692999,0.175574898551293
0.566789202437732,0.193269635253759
0.548292804986533,0.210602142506424
0.530330085889911,0.22741836062149
0.51295711321708,0.243659430126781
0.49623583103198,0.258059123124903
0.480234317807464,0.272274583145495
0.465026880943457,0.28766884814669
0.450693909432999,0.303925945497287
0.437321392113398,0.319768062632714
0.425,0.334920402441918
0.413823633931171,0.348702103682695
0.403887360535088,0.360137785685996
0.403887360535088,0.360114734224878
0.413823633931171,0.34867847072168
0.425,0.334864291583624
0.437321392113398,0.319685079170184
0.450693909432999,0.303864002556104
0.465026880943457,0.287604738459597
0.480234317807464,0.272185854464391
0.49623583103198,0.257963226093752
0.51295711321708,0.243631893534066
0.530330085889911,0.227431682596006
0.548292804986533,0.210604553098478
0.566789202437732,0.193251674648924
0.585768725692999,0.175496308247183
0.583630876496438,0.179932276596015
0.565685424949238,0.195358867264356
0.548292804986533,0.210618066105519
0.531507290636733,0.224402966899137
0.515388203202208,0.237418692647055
0.5,0.251561524676363
0.48541219597369,0.266786894594592
0.47169905660283,0.282023294446714
0.458938993767146,0.296593316777244
0.447213595499958,0.310563616925892
0.436606229914325,0.32235474486949
0.427200187265877,0.332691795512519
0.419076365356005,0.341344314925536
0.412310562561766,0.348217795058381
0.406970514902493,0.354962363691606
0.403112887414928,0.360017526356733
0.400780488547035,0.360121032773567
0.4,0.360089534521605
0.400780488547035,0.360120967059535
0.403112887414928,0.360017238094131
0.406970514902493,0.354962561623587
0.412310562561766,0.348217676480544
0.419076365356005,0.341338244893314
0.427200187265877,0.332669712868332
0.436606229914325,0.322329312261353
0.447213595499958,0.310533946492189
0.458938993767146,0.29650463477054
0.47169905660283,0.281927156183503
0.48541219597369,0.266709988770253
0.5,0.251470011381536
0.515388203202208,0.237302016710905
0.531507290636733,0.224287176510148
0.548292804986533,0.210604553801128
0.565685424949238,0.195372209169937
0.583630876496438,0.179941914317586
0.583630876496438,0.179947188923759
0.566789202437732,0.193329125172719
0.550567888638631,0.205299611986146
0.535023363975818,0.218196943329034
0.52021630116712,0.232233058495376
0.506211418282915,0.246638161035719
0.493077073082901,0.260488663961882
0.480884601541784,0.274085639602171
0.469707355701398,0.2862917997615
0.459619407771256,0.296690528020581
0.450693909432999,0.306146407413013
0.443001128666734,0.313685087792796
0.436606229914325,0.320088128576315
0.431566912540802,0.326621510002053
0.427931069215592,0.330765578218663
0.42573465914816,0.330739039556579
0.425,0.330711184495168
0.42573465914816,0.330739035670321
0.427931069215592,0.33076540470597
0.431566912540802,0.326620840169545
0.436606229914325,0.320087964165921
0.443001128666734,0.313681669453659
0.450693909432999,0.306128917539025
0.459619407771256,0.296664022399939
0.469707355701399,0.286268995548262
0.480884601541784,0.274033843558882
0.493077073082901,0.260377330874149
0.506211418282915,0.246532894355676
0.52021630116712,0.232138145776423
0.535023363975818,0.218086688605053
0.550567888638631,0.20516822014508
0.566789202437732,0.19325167368436
0.583630876496438,0.179941914421219
0.585768725692999,0.17564159541061
0.570087712549569,0.187305400034397
0.555090082779363,0.200153110198785
0.540832691319598,0.213617254483563
0.527375577743225,0.226716853944536
0.51478150704935,0.239538150605843
0.503115294937453,0.251961958558741
0.492442890089805,0.262415215993693
0.482830197895699,0.2719091559942
0.474341649025257,0.280483924989561
0.467038542306735,0.287041262333577
0.460977222864644,0.293129285668637
0.456207189772367,0.29946867138066
0.452769256906871,0.302657091724586
0.450693909432999,0.302595925124369
0.45,0.302572082477183
0.450693909432999,0.30259599691958
0.452769256906871,0.302657001165539
0.456207189772367,0.299466594631217
0.460977222864644,0.293127875098715
0.467038542306735,0.287038491406535
0.474341649025257,0.280473501690736
0.482830197895699,0.271884283672478
0.492442890089805,0.262387811175045
0.503115294937453,0.251943272034789
0.51478150704935,0.239459821767155
0.527375577743225,0.226609946102754
0.540832691319599,0.213505283246593
0.555090082779363,0.200033068663643
0.570087712549569,0.18716802068541
0.585768725692999,0.175496301438427
0.590021186060297,0.17052719935658
0.575543221661067,0.18301017393708
0.561805126356106,0.195427322299697
0.548862460002504,0.207495340563699
0.536772763839597,0.219415767963663
0.525594901040716,0.230066265808103
0.515388203202208,0.239325165579075
0.506211418282915,0.24809767844059
0.498121471129282,0.255679746761769
0.491172067609713,0.261496123319106
0.48541219597369,0.267369383693797
0.480884601541784,0.273483676954555
0.47762432936357,0.275756469841343
0.475657439761011,0.275694193045146
0.475,0.275674631359976
0.475657439761011,0.275694188477643
0.47762432936357,0.275756443915968
0.480884601541784,0.273478987523298
0.48541219597369,0.267365308575168
0.491172067609713,0.26149287379689
0.498121471129282,0.255675226084401
0.506211418282915,0.248080170323372
0.515388203202208,0.239297231316347
0.525594901040716,0.230051229342839
0.536772763839597,0.219433436089842
0.548862460002504,0.207511915363747
0.561805126356106,0.195400718429037
0.575543221661067,0.182915429721088
0.590021186060298,0.170386321815599
0.596343022093828,0.166407391759082
0.58309518948453,0.177678605056905
0.570635610525666,0.18893243287464
0.559016994374947,0.199597899749599
0.548292804986533,0.208715413188665
0.53851648071345,0.217187330037417
0.529740502510427,0.225252557219303
0.522015325445528,0.231791582763383
0.515388203202208,0.237087317299988
0.509901951359279,0.242817813508076
0.505593710403917,0.248638968775277
0.502493781056045,0.250090176733139
0.50062460986252,0.250037523820261
0.5,0.250022316696425
0.50062460986252,0.250037529742972
0.502493781056045,0.250090265073389
0.505593710403917,0.248631361456994
0.509901951359279,0.242809972546149
0.515388203202208,0.237082540096387
0.522015325445528,0.231789937778964
0.529740502510427,0.225246927296678
0.53851648071345,0.217167021348388
0.548292804986533,0.208688408652641
0.559016994374948,0.199623522350718
0.570635610525666,0.189063316177172
0.58309518948453,0.17784897828723
0.596343022093828,0.166458453116522
0.592663479556485,0.170989627444887
0.58148516748065,0.180155374036327
0.571182982939793,0.188247319331268
0.561805126356106,0.196069939775002
0.553398590529466,0.203338417526373
0.546008241696039,0.208925881472742
0.539675828623073,0.213851025278629
0.534438958160799,0.219481821060843
0.530330085889911,0.224897955585064
0.527375577743225,0.225669152848423
0.525594901040716,0.225630628793979
0.525,0.225619741404923
0.525594901040716,0.225630653318178
0.527375577743225,0.225669340097936
0.530330085889911,0.224889964971033
0.534438958160799,0.219470391141797
0.539675828623073,0.213844014296308
0.546008241696039,0.208925324518457
0.553398590529467,0.203343563876447
0.561805126356106,0.19606745503764
0.571182982939793,0.188223934462498
0.58148516748065,0.180139081742925
0.592663479556485,0.171118760436174
0.594243216200236,0.168830876145142
0.585234995535981,0.175993464726427
0.57716981903076,0.182387952847214
0.570087712549569,0.187169627522945
0.564025708633924,0.191836673248604
0.559016994374948,0.197394988874553
0.555090082779363,0.202204022945423
0.552268050859363,0.202504105605557
0.550567888638631,0.202480392317522
0.55,0.202473503675195
0.550567888638631,0.202480448049036
0.552268050859363,0.202504321952318
0.555090082779363,0.202199316624985
0.559016994374948,0.197381904231113
0.564025708633924,0.191828492613547
0.570087712549569,0.187169078616104
0.57716981903076,0.182395560942109
0.585234995535981,0.176013068936823
0.594243216200236,0.168838497748841
0.594243216200236,0.166572905145243
0.588430114796991,0.171110864124489
0.583630876496438,0.176600163620903
0.57987067523716,0.180520945349843
0.57716981903076,0.180607411844535
0.575543221661067,0.180596655599153
0.575,0.180593343873236
0.575543221661067,0.180596779144063
0.57716981903076,0.180607215180631
0.57987067523716,0.180520306027974
0.583630876496438,0.176592641467989
0.588430114796991,0.171103981473597
0.594243216200236,0.166570590150277


==> grafici1d/cweno161tail.txt <==
1.1,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.075,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.08541466730462,6.16297582203916e-33
1.07935165724615,6.16297582203915e-33
1.07383657974573,1.75477741276356e-20
1.0688779163216,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.06066017177982,4.56874242919409e-23
1.05741429912783,4.65540434020681e-23
1.05475115548645,4.6536404331458e-23
1.05267516357136,4.64702487373223e-23
1.05118980208143,4.64851168288189e-23
1.05029757688,4.64855962297287e-23
1.05,4.64845110581215e-23
1.05029757688,4.64867286415267e-23
1.05118980208143,4.56579854685522e-23
1.05267516357136,4.64698969463302e-23
1.05475115548645,4.65909504025006e-23
1.05741429912783,4.66122941112334e-23
1.06066017177982,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.07383657974573,1.41115287483421e-20
1.07935165724615,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.05504739230046,6.16297582203915e-33
1.04940459309077,-2.92290859549654e-06
1.04432992871027,6.16297582203915e-33
1.03983171715427,6.16297582203915e-33
1.03591746775503,-8.86268625370692e-08
1.03259382140317,-8.8757523901006e-08
1.0298664962023,-8.86896075403534e-08
1.02774023955472,-8.84528552639823e-08
1.02621878758869,-8.85043461193726e-08
1.02530483272049,-8.85054259929119e-08
1.025,-8.85012513103241e-08
1.02530483272049,-8.85053094381095e-08
1.02621878758869,-8.85045416089604e-08
1.02774023955472,-8.84534889448666e-08
1.0298664962023,-8.88853811952143e-08
1.03259382140317,-8.89252209999128e-08
1.03591746775503,6.16297582203915e-33
1.03983171715427,6.16297582203915e-33
1.04432992871027,6.16297582203915e-33
1.04940459309077,-2.34225423306666e-06
1.05504739230046,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.05948100502085,6.16297582203915e-33
1.05148704224065,6.16297582203916e-33
1.04403065089105,6.16297582203915e-33
1.03712342563458,6.16297582203915e-33
1.03077640640442,-2.70719159563706e-06
1.025,-0.000124640075187374
1.01980390271856,-4.26387279279385e-06
1.01519702521235,6.16297582203915e-33
1.01118742080783,-2.54096679706083e-07
1.00778221853732,-3.3275746027397e-07
1.00498756211209,-3.32513238779741e-07
1.00280855600658,-3.31492118370808e-07
1.00124921972504,-3.31745809589849e-07
1.00031245118713,-3.31752866455568e-07
1,-3.31737092544671e-07
1.00031245118713,-3.31753146829946e-07
1.00124921972504,-3.31748976176168e-07
1.00280855600658,-3.31488976434227e-07
1.00498756211209,-3.33356026099701e-07
1.00778221853732,-3.33475237534259e-07
1.01118742080783,-2.69926561605462e-07
1.01519702521235,6.16297582203915e-33
1.01980390271856,-3.69370834723867e-06
1.025,-0.000110964607650474
1.03077640640442,-2.63087267386147e-06
1.03712342563458,6.16297582203915e-33
1.04403065089106,6.16297582203915e-33
1.05148704224065,-3.146197527508e-07
1.05948100502085,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.07383657974573,-5.4939077676925e-23
1.06360236930913,-1.60846496521222e-22
1.0538619454179,-8.96441823425756e-08
1.04462912078881,-8.68223437597927e-07
1.03591746775503,-1.35371658044517e-06
1.02774023955472,-6.01787973374957e-05
1.02011028815516,-7.76010828910773e-07
1.01303997946774,2.08886932501445e-19
1.00654110695987,-2.24620289916416e-05
1.00062480480948,-0.000112485400962722
0.995301461869719,0.000678295500430265
0.990580637807947,0.000986732576412134
0.986470982847443,0.000978000608028252
0.982980162566875,0.000977528735655038
0.980114789195633,0.000978189257293461
0.977880360780397,0.000978644673348222
0.976281209488332,0.000978248279243587
0.975320460156558,0.000978223025561159
0.975,0.000978200475438628
0.975320460156558,0.00097822303630874
0.976281209488332,0.00097824833288246
0.977880360780397,0.000978650860662161
0.980114789195633,0.000978119854195898
0.982980162566875,0.000976807983044455
0.986470982847443,0.000977649315719774
0.990580637807947,0.000997644886201495
0.995301461869719,0.000694458170771367
1.00062480480948,-6.42578303936273e-05
1.00654110695987,-2.06247939881973e-05
1.01303997946774,-6.39703758454237e-08
1.02011028815516,-8.47543864207356e-07
1.02774023955472,-5.86371504117237e-05
1.03591746775503,-3.45242792485818e-07
1.04462912078881,-1.21286635386598e-06
1.0538619454179,-3.33361379622754e-07
1.06360236930913,-1.78432115899339e-22
1.07383657974573,-1.60585729007942e-22
1.08455059817419,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.08541466730462,6.16297582203916e-33
1.07354552767919,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.05118980208143,-7.77975669245461e-08
1.04073291482493,-3.00156205550512e-07
1.03077640640442,-5.94759606038224e-05
1.02133491079077,-0.000109306900497542
1.01242283656583,-0.000104477033336198
1.00405428140116,-7.48192257543138e-05
0.996242942258564,0.000669461241718698
0.989002022242624,0.00101033341251068
0.982344135219425,0.000970753702532154
0.976281209488332,0.000878397659185655
0.97082439194738,0.00194999586645725
0.965983954318083,0.00310963118514422
0.961769203083567,0.00311094769208413
0.95818839483684,0.00310971006140289
0.95524865872714,0.00311147408147201
0.952955927627296,0.00311225607221096
0.951314879522022,0.00311119686711235
0.950328890437411,0.00311112832697763
0.95,0.00311107833236305
0.950328890437411,0.00311112836648469
0.951314879522022,0.00311119726770205
0.952955927627296,0.00311226967696485
0.95524865872714,0.00311133919059963
0.95818839483684,0.00310758095440162
0.961769203083567,0.00310831268100698
0.965983954318083,0.0030780592439786
0.97082439194738,0.00199358460834929
0.976281209488332,0.000949286524551893
0.982344135219425,0.000971306827996701
0.989002022242624,0.00101127277791319
0.996242942258564,0.000674854547114021
1.00405428140116,-7.87711002963411e-05
1.01242283656583,-2.25538458964746e-05
1.02133491079077,-9.49124110452826e-05
1.03077640640442,-6.04526294249453e-05
1.04073291482493,-2.88419341161819e-07
1.05118980208143,-2.42238391618266e-07
1.0621322893124,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.06360236930913,-2.64265342853245e-06
1.05148704224065,-3.04705844112374e-06
1.03983171715427,-4.6102954487511e-06
1.02865203057205,-8.26465596787538e-05
1.01796365357512,-5.7289524286864e-05
1.00778221853732,-7.72310552505196e-05
0.998123238883856,0.000387279264236906
0.989002022242624,0.000853991743444564
0.980433577556379,0.000916567958078973
0.972432516938836,0.00194996876089871
0.965012953280939,0.00307304560488005
0.95818839483684,0.00311543702506482
0.951971638232988,0.00301763080653985
0.946374661537385,0.00417991819637154
0.941408519188136,0.00594452116833129
0.937083240699566,0.0064283254470007
0.933407735129723,0.00642959055338112
0.93038970329642,0.00643249001758002
0.928035559663529,0.00643289354450429
0.926350365682445,0.00643112619150553
0.925337776166087,0.00643104844546686
0.925,0.00643099279885882
0.925337776166087,0.00643104853140737
0.926350365682445,0.00643112699946104
0.928035559663529,0.00643290921508793
0.93038970329642,0.00643235429613204
0.933407735129723,0.00642557993953526
0.937083240699566,0.0064222975219891
0.941408519188136,0.00596367908032119
0.946374661537385,0.00423559960891304
0.951971638232988,0.0030973392519905
0.95818839483684,0.00311525079360344
0.965012953280939,0.00306979470620666
0.972432516938836,0.00193038964068288
0.980433577556379,0.000902374761098283
0.989002022242624,0.000964759198782526
0.998123238883856,0.000465246088927794
1.00778221853732,-7.96818595464727e-05
1.01796365357512,-6.12977654408519e-05
1.02865203057205,-8.92067231624705e-05
1.03983171715427,-5.42167979467601e-06
1.05148704224065,-2.30138177340062e-06
1.06360236930913,-1.65739450910318e-06
1.07616216250154,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.05475115548645,-9.05798959787787e-06
1.04193329920874,-0.000309553889817784
1.0295630140987,-0.000279444788690034
1.01765662185238,-0.000217053000141093
1.00623058987491,-0.000211472066520015
0.995301461869719,0.000622902484777923
0.98488578017961,0.00092412381618142
0.975,0.00161756787699057
0.965660395791398,0.00273509071785261
0.956882960450232,0.00306757583031822
0.948683298050514,0.0041919029321278
0.941076511235935,0.00591739481534915
0.93407708461347,0.00644306005229285
0.927698765763973,0.00633979230993647
0.921954445729289,0.00748665567306433
0.916856041044612,0.00964093067982649
0.912414379544733,0.0109443176866911
0.908639092269312,0.010945545340379
0.905538513813742,0.0109489095226219
0.903119593409422,0.0109479178681334
0.901387818865997,0.0109456214808489
0.900347155268455,0.010945632331005
0.900347155268455,0.0109456324456471
0.901387818865997,0.010945622396021
0.903119593409422,0.0109479270398956
0.905538513813742,0.0109488954160998
0.908639092269312,0.0109394219250496
0.912414379544733,0.0109389962304093
0.916856041044612,0.00967987455746726
0.921954445729289,0.00755184478381067
0.927698765763974,0.00641957180998198
0.93407708461347,0.00645095521426946
0.941076511235935,0.00589970240785293
0.948683298050514,0.00415806717373844
0.956882960450232,0.00306011378853462
0.965660395791398,0.00289113135933153
0.975,0.00171877914299167
0.98488578017961,0.000919063028354324
0.995301461869719,0.000614265042574129
1.00623058987491,-0.000244602755965368
1.01765662185238,-0.00024463795414034
1.0295630140987,-0.000256530292125342
1.04193329920874,-0.000251738019246129
1.05475115548645,-1.23602757753807e-05
1.06800046816469,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07529065838033,-3.03208737229114e-08
1.06095475869615,-2.11262767043538e-05
1.0470195795686,-1.77993700108962e-05
1.03350133042972,-0.000265926335751899
1.02041658159793,-0.00101492524595622
1.00778221853732,-0.000699464376675046
0.995615387586994,0.000309957321424233
0.983933432707721,0.000741755332447097
0.972753822917186,0.00188003433733054
0.962094070244693,0.00296047151256656
0.951971638232988,0.00387003877335393
0.942403841248538,0.00544603254216361
0.933407735129723,0.00636203877160945
0.925,0.00756168378425778
0.917196816392207,0.00962904689771827
0.910013736160065,0.011002638969715
0.903465549979632,0.0108540584502119
0.903465549979632,0.0109325589481074
0.910013736160065,0.0109849672520575
0.917196816392207,0.00960498093506152
0.925,0.00752798228427843
0.933407735129723,0.00639652202726926
0.942403841248538,0.00562799008012723
0.951971638232988,0.00397446958163398
0.962094070244693,0.00295242648598394
0.972753822917186,0.0018763471844466
0.983933432707721,0.000710538362815386
0.995615387586994,0.000328796005069469
1.00778221853732,-0.000650980300994455
1.02041658159793,-0.000936091641827684
1.03350133042972,-0.000367454554037428
1.0470195795686,-2.59155649568878e-05
1.06095475869615,-1.32834451893441e-05
1.07529065838033,6.16297582203915e-33
1.09001146782958,6.16297582203916e-33
1.08541466730462,2.20688365696336e-23
1.07004672795163,8.74822767723313e-21
1.05504739230046,-0.000111027645003644
1.04043260233424,-0.000800231641575988
1.02621878758869,-0.000618382327095292
1.01242283656583,-0.000243794224062283
0.999062060134404,-0.000770093376913327
0.986154146165801,-0.000176047524185877
0.973717104707522,0.00140377860971469
0.961769203083567,0.00277036885284146
0.950328890437411,0.00412227271240354
0.939414711402797,0.00584883522420502
0.929045208803102,0.00722131937173713
0.919238815542512,0.00908974541828297
0.910013736160065,0.0106903613232501
0.901387818865997,0.0121115787944948
0.901387818865997,0.0121047789263032
0.910013736160065,0.010799020581687
0.919238815542512,0.00928322186767591
0.929045208803102,0.0073090574707334
0.939414711402797,0.00583356313636905
0.950328890437411,0.00411462879558411
0.961769203083567,0.00275950458629401
0.973717104707522,0.00154009955035419
0.986154146165801,9.81951371505056e-05
0.999062060134404,-0.000403263261064269
1.01242283656583,-0.000161825468171491
1.02621878758869,-0.000577839757066889
1.04043260233424,-0.000653260210082544
1.05504739230046,-9.3351144075696e-05
1.07004672795163,9.88791035209811e-20
1.08541466730462,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.06595028026639,-8.11340880800514e-08
1.05029757688,-5.18558350061462e-05
1.03501207722422,-0.00093961048219705
1.02011028815516,-0.00196819413737824
1.00560926805594,-0.00159444621021851
0.991526600752597,-3.99730298974326e-05
0.977880360780397,0.000504267737548713
0.964689069078737,0.00132678333960808
0.951971638232988,0.00324136154975804
0.939747306460625,0.00549529804517002
0.928035559663529,0.00740605280484736
0.916856041044612,0.00962597505062826
0.906228448019593,0.011601899606966
0.906228448019593,0.0116555348030292
0.916856041044612,0.00959818159871141
0.928035559663529,0.00740401351791939
0.939747306460625,0.00558714512756129
0.951971638232989,0.00359879212483165
0.964689069078737,0.00187508689777476
0.977880360780397,0.00101846288896581
0.991526600752597,9.60131413173576e-05
1.00560926805594,-0.00142785104481297
1.02011028815516,-0.00172463523347369
1.03501207722422,-0.000826818709713526
1.05029757688,-4.97870958343044e-05
1.06595028026639,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07964114408446,2.58233465370695e-21
1.06301458127346,-4.04451791679005e-06
1.04672107077292,-0.000110260185362169
1.03077640640441,-0.000346081510531233
1.01519702521235,-0.00124073493295903
1,-0.00195127810426276
0.985203024761901,-0.00138384328372184
0.97082439194738,0.00045310589688906
0.956882960450232,0.00260940792306023
0.94339811320566,0.00384779705906748
0.93038970329642,0.00595741841446423
0.917877987534291,0.00884197184022007
0.905883546599672,0.0116032903249383
0.905883546599672,0.0116614882742533
0.917877987534291,0.00916543121487375
0.93038970329642,0.00657826086171137
0.94339811320566,0.00458065364357837
0.956882960450232,0.0030056890934596
0.97082439194738,0.000813428444869976
0.985203024761902,-0.000965706251544611
1,-0.00145969003246776
1.01519702521235,-0.000791830298124155
1.03077640640442,-0.000305753976791764
1.04672107077292,-0.00010074588929145
1.06301458127347,-3.75757419525259e-06
1.07964114408446,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.09601551083915,6.16297582203915e-33
1.07848273050615,6.16297582203915e-33
1.06124926383956,-4.29625431865081e-05
1.04432992871027,-0.000391509788168861
1.02774023955472,-0.000660967786913463
1.0114964162072,-0.000425521846883999
0.995615387586994,-0.000207984955308584
0.980114789195633,-0.000794707467108433
0.965012953280939,-9.23254005241841e-05
0.950328890437411,0.00194518958594472
0.936082261342453,0.00495413578573034
0.922293337284836,0.00743267199986617
0.908982948134892,0.00971667291252356
0.908982948134892,0.0105320377869955
0.922293337284836,0.00806190760071293
0.936082261342453,0.00537287846504405
0.950328890437411,0.00249152320874473
0.965012953280939,0.000556022250579801
0.980114789195633,-0.000121962052993477
0.995615387586994,0.000196156717534593
1.0114964162072,-0.000421908648076235
1.02774023955472,-0.000662414989435408
1.04432992871027,-0.000380967239434892
1.06124926383956,-4.12133459126383e-05
1.07848273050615,6.16297582203915e-33
1.09601551083915,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07848273050615,6.16297582203916e-33
1.06066017177982,-8.35554195082228e-05
1.04313230225125,-0.000698253022468775
1.02591422643416,-0.00104371696933333
1.00902180353053,-0.000857890774479649
0.99247166206396,-5.3274225634908e-05
0.976281209488332,0.00135851121750164
0.960468635614927,0.00164980516663553
0.94505290857179,0.00240848190990788
0.930053761886914,0.00446441549656521
0.915491671180028,0.00781938785661057
0.901387818865997,0.0115245084333621
0.901387818865997,0.0120594851971079
0.915491671180028,0.00838843037243725
0.930053761886914,0.00517278351176255
0.94505290857179,0.00318940139207294
0.960468635614927,0.00237881782102789
0.976281209488332,0.00145356779588251
0.99247166206396,-6.46178473676121e-05
1.00902180353053,-0.000862086588150824
1.02591422643416,-0.00102361890801404
1.04313230225125,-0.000690376016389387
1.06066017177982,-8.16954266018131e-05
1.07848273050615,6.16297582203916e-33
1.09658560997307,6.16297582203915e-33
1.09829413182444,6.16297582203916e-33
1.07964114408446,2.58233465370697e-21
1.06124926383956,-4.29625431865107e-05
1.04313230225125,-0.000698253022468786
1.02530483272049,-0.0012259708456195
1.00778221853732,-0.00108657410702491
0.990580637807947,-0.000362223239495058
0.973717104707522,0.000966400141410264
0.957209485953832,0.00302473630604598
0.941076511235935,0.00495908670103026
0.925337776166087,0.00609495260881062
0.910013736160065,0.00815279289836009
0.910013736160065,0.00896527462428364
0.925337776166087,0.00688074673546478
0.941076511235936,0.00533317518965116
0.957209485953832,0.00306489253024677
0.973717104707522,0.000967248578904676
0.990580637807948,-0.000335774373581436
1.00778221853732,-0.00104752967141828
1.02530483272049,-0.00121514443864547
1.04313230225125,-0.000678859202585853
1.06124926383956,-4.04037163244764e-05
1.07964114408446,6.5019417977557e-21
1.09829413182444,6.16297582203915e-33
1.08195425041912,6.16297582203916e-33
1.06301458127346,-4.04451791679035e-06
1.04432992871027,-0.000391509788168873
1.02591422643416,-0.00104371696933335
1.00778221853732,-0.00108657410702492
0.989949493661166,-0.000467650886503805
0.972432516938836,0.000795426317638338
0.95524865872714,0.00266599038781136
0.938416218956173,0.00524808261844959
0.921954445729289,0.00837726664530934
0.905883546599672,0.010923010718447
0.905883546599672,0.0113610887539846
0.921954445729289,0.00847569315672464
0.938416218956173,0.0052674488792552
0.95524865872714,0.00268970650940994
0.972432516938836,0.000828650543775132
0.989949493661167,-0.000449543370182933
1.00778221853732,-0.00107990103186207
1.02591422643416,-0.000986641485865944
1.04432992871027,-0.00034130614653037
1.06301458127347,-2.98953989339333e-06
1.08195425041912,6.16297582203915e-33
1.08541466730462,2.20688365696332e-23
1.06595028026639,-8.11340880800495e-08
1.04672107077292,-0.00011026018536217
1.02774023955472,-0.00066096778691347
1.00902180353053,-0.000857890774479667
0.990580637807947,-0.00036222323949508
0.972432516938836,0.00079542631763832
0.954594154601839,0.00260491076412698
0.937083240699566,0.00503649564205345
0.919918474648705,0.00812237124646534
0.903119593409422,0.0119249505335572
0.903119593409422,0.0119595288512056
0.919918474648705,0.00814297192974388
0.937083240699566,0.00506379360329821
0.954594154601839,0.00263400192128234
0.972432516938836,0.000850427776350044
0.990580637807948,-0.000217143157646969
1.00902180353053,-0.000604361041068853
1.02774023955472,-0.000474300880969123
1.04672107077292,-6.75569813875068e-05
1.06595028026639,6.16297582203916e-33
1.08541466730462,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07004672795163,8.74822767723298e-21
1.05029757688,-5.18558350061404e-05
1.03077640640441,-0.000346081510531225
1.0114964162072,-0.000425521846884002
0.99247166206396,-5.3274225634918e-05
0.973717104707522,0.000966400141410223
0.95524865872714,0.00266599038781137
0.937083240699566,0.0050364956420535
0.919238815542512,0.00804849015322969
0.901734439843572,0.0116788136018168
0.901734439843572,0.0117007311949619
0.919238815542512,0.00808124533885648
0.937083240699566,0.00510782547296374
0.95524865872714,0.00282314566469148
0.973717104707522,0.00122242015295416
0.99247166206396,0.00021079185804682
1.0114964162072,-0.000293677922584069
1.03077640640442,-0.000311422654853627
1.05029757688,-3.7300458250341e-05
1.07004672795164,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07529065838033,-3.03208737229045e-08
1.05504739230046,-0.000111027645003634
1.03501207722422,-0.000939610482197015
1.01519702521235,-0.00124073493295897
0.995615387586994,-0.00020798495530853
0.976281209488332,0.00135851121750166
0.957209485953832,0.00302473630604613
0.938416218956173,0.00524808261844951
0.919918474648705,0.0081223712464652
0.901734439843572,0.0116788136018167
0.901734439843572,0.011748845272252
0.919918474648705,0.00826843502851597
0.938416218956173,0.00547737746565472
0.957209485953832,0.00326870744641881
0.976281209488332,0.00151088998682744
0.995615387586994,-0.000138851243814832
1.01519702521235,-0.00118217565751122
1.03501207722422,-0.000850687999714624
1.05504739230046,-9.49703385934256e-05
1.07529065838033,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.06095475869615,-2.1126276704352e-05
1.04043260233424,-0.000800231641575962
1.02011028815516,-0.0019681941373782
1,-0.0019512781042627
0.980114789195633,-0.000794707467108368
0.960468635614927,0.00164980516663558
0.941076511235935,0.00495908670103035
0.921954445729289,0.00837726664530942
0.903119593409422,0.0119249505335568
0.903119593409422,0.0121054648439058
0.921954445729289,0.0085357294721349
0.941076511235936,0.00505451585295522
0.960468635614927,0.00169795095033028
0.980114789195633,-0.000745725101185462
1,-0.00189330228758773
1.02011028815516,-0.00188243307720883
1.04043260233424,-0.000786723732221421
1.06095475869615,-2.31190486287257e-05
1.0816653826392,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.0470195795686,-1.77993700108953e-05
1.02621878758869,-0.000618382327095277
1.00560926805594,-0.00159444621021848
0.985203024761901,-0.00138384328372179
0.965012953280939,-9.23254005241217e-05
0.94505290857179,0.00240848190990793
0.925337776166087,0.00609495260881071
0.905883546599672,0.0109230107184469
0.905883546599672,0.0110008100675022
0.925337776166087,0.00617908226505821
0.94505290857179,0.00250453157502368
0.965012953280939,3.27902541480228e-05
0.985203024761902,-0.00120713169002273
1.00560926805594,-0.0013607422798863
1.02621878758869,-0.000493604763952083
1.0470195795686,-9.57461655177059e-06
1.06800046816469,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.05475115548645,-9.05798959787789e-06
1.03350133042972,-0.000265926335751901
1.01242283656583,-0.000243794224062285
0.991526600752597,-3.99730298974135e-05
0.97082439194738,0.000453105896889097
0.950328890437411,0.00194518958594478
0.930053761886914,0.00446441549656527
0.910013736160065,0.00815279289836014
0.910013736160065,0.0082812993287484
0.930053761886914,0.00462104903348624
0.950328890437411,0.00214593977939665
0.97082439194738,0.000691757489333014
0.991526600752597,0.000208110646274898
1.01242283656583,-0.000164647559053699
1.03350133042972,-0.000247034874577841
1.05475115548645,-9.14228321859204e-06
1.07616216250154,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06360236930913,-2.64265342853244e-06
1.04193329920874,-0.000309553889817784
1.02041658159793,-0.00101492524595622
0.999062060134404,-0.000770093376913328
0.977880360780397,0.000504267737548713
0.956882960450232,0.00260940792306024
0.936082261342453,0.00495413578573037
0.915491671180028,0.0078193878566106
0.915491671180028,0.00799934390008882
0.936082261342453,0.00513320561758577
0.956882960450232,0.00273665241983729
0.977880360780397,0.000542917233154714
0.999062060134404,-0.000738066563805346
1.02041658159793,-0.000990224178379151
1.04193329920874,-0.000326110574922238
1.06360236930913,-2.93265930598685e-06
1.08541466730462,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.05148704224065,-3.04705844112372e-06
1.0295630140987,-0.000279444788690034
1.00778221853732,-0.000699464376675048
0.986154146165801,-0.000176047524185879
0.964689069078737,0.00132678333960808
0.94339811320566,0.00384779705906748
0.922293337284836,0.00743267199986617
0.901387818865997,0.0115245084333621
0.901387818865997,0.0116374460041385
0.922293337284836,0.00749184072084528
0.94339811320566,0.00390720137291579
0.964689069078737,0.00140732797557805
0.986154146165801,-6.16897704408044e-05
1.00778221853732,-0.000575445829848103
1.0295630140987,-0.000239051603938473
1.05148704224065,-2.25629385156579e-06
1.07354552767919,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.03983171715427,-4.61029544875105e-06
1.01765662185238,-0.000217053000141092
0.995615387586994,0.000309957321424234
0.973717104707522,0.00140377860971469
0.951971638232988,0.00324136154975804
0.93038970329642,0.00595741841446425
0.908982948134892,0.00971667291252347
0.908982948134892,0.00978387203349852
0.93038970329642,0.00604730170900303
0.951971638232989,0.00334629171448003
0.973717104707522,0.00150186820571479
0.995615387586994,0.000366535052736232
1.01765662185238,-0.000190124980807299
1.03983171715427,-4.37956201126404e-06
1.0621322893124,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07383657974573,-5.65934389020311e-23
1.05118980208143,-7.77975669245465e-08
1.02865203057205,-8.26465596787538e-05
1.00623058987491,-0.000211472066520014
0.983933432707721,0.000741755332447099
0.961769203083567,0.00277036885284146
0.939747306460625,0.00549529804517002
0.917877987534291,0.00884197184022001
0.917877987534291,0.00893294614496285
0.939747306460625,0.00557871205293271
0.961769203083567,0.00284734323608474
0.983933432707721,0.000843716845498359
1.00623058987491,-0.000111757257031021
1.02865203057205,-7.05428093120972e-05
1.05118980208143,-1.32590865808587e-07
1.07383657974573,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.06360236930913,-1.54229051620797e-22
1.04073291482493,-3.00156205550512e-07
1.01796365357512,-5.7289524286864e-05
0.995301461869719,0.000622902484777924
0.972753822917186,0.00188003433733054
0.950328890437411,0.00412227271240354
0.928035559663529,0.00740605280484738
0.905883546599672,0.0116032903249381
0.905883546599672,0.011685121481331
0.928035559663529,0.00749583001167191
0.950328890437411,0.004221434143118
0.972753822917186,0.00196523777064828
0.995301461869719,0.000649668243316946
1.01796365357512,-4.5893370263226e-05
1.04073291482493,-2.52232914907706e-07
1.06360236930913,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.0538619454179,-8.96441823425723e-08
1.03077640640442,-5.94759606038223e-05
1.00778221853732,-7.723105525052e-05
0.98488578017961,0.00092412381618142
0.962094070244693,0.00296047151256656
0.939414711402797,0.00584883522420502
0.916856041044612,0.00962597505062827
0.916856041044612,0.00969365949685145
0.939414711402797,0.00590508806395142
0.962094070244693,0.00299672759788497
0.984885780179611,0.00094808032344293
1.00778221853732,-5.72709413605622e-05
1.03077640640442,-5.43766288075365e-05
1.0538619454179,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.04462912078881,-8.6822343759792e-07
1.02133491079077,-0.000109306900497542
0.998123238883856,0.000387279264236906
0.975,0.00161756787699057
0.951971638232988,0.00387003877335392
0.929045208803102,0.00722131937173713
0.906228448019593,0.011601899606966
0.906228448019593,0.0116381216702335
0.929045208803102,0.00725206497559658
0.951971638232989,0.00389924463195354
0.975,0.00163940850697099
0.998123238883857,0.000398595270555138
1.02133491079077,-0.000109429387907616
1.04462912078881,-1.63465746012138e-06
1.06800046816469,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.05948100502085,6.16297582203916e-33
1.03591746775503,-1.35371658044519e-06
1.01242283656583,-0.000104477033336199
0.989002022242624,0.000853991743444564
0.965660395791398,0.0027350907178526
0.942403841248538,0.00544603254216362
0.919238815542512,0.00908974541828297
0.919238815542512,0.00911815193340266
0.942403841248538,0.00547831205530012
0.965660395791398,0.0027763412232291
0.989002022242624,0.000908633903860069
1.01242283656583,-4.51783824631265e-05
1.03591746775503,-3.33209833118267e-07
1.05948100502085,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05148704224065,6.16297582203916e-33
1.02774023955472,-6.01787973374967e-05
1.00405428140116,-7.48192257543142e-05
0.980433577556379,0.000916567958078974
0.956882960450232,0.00306757583031822
0.933407735129723,0.00636203877160946
0.910013736160065,0.0106903613232501
0.910013736160065,0.0106998693392341
0.933407735129724,0.00636630719318383
0.956882960450232,0.00306694087030548
0.980433577556379,0.000912806867197696
1.00405428140116,-7.99489132505375e-05
1.02774023955472,-5.80057283503655e-05
1.05148704224065,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.04403065089105,6.16297582203915e-33
1.02011028815516,-7.76010828910795e-07
0.996242942258564,0.000669461241718701
0.972432516938836,0.00194996876089871
0.948683298050514,0.00419190293212781
0.925,0.00756168378425778
0.901387818865997,0.0121115787944948
0.901387818865998,0.0120995601407182
0.925,0.00754676773343468
0.948683298050514,0.00417736999707898
0.972432516938836,0.00194185162327645
0.996242942258564,0.000675179038976111
1.02011028815516,-8.66137082029968e-07
1.04403065089106,6.16297582203916e-33
1.06800046816469,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.08541466730462,6.16297582203916e-33
1.06124926383956,6.16297582203915e-33
1.03712342563458,6.16297582203915e-33
1.01303997946774,2.29215723235548e-19
0.989002022242624,0.00101033341251068
0.965012953280939,0.00307304560488006
0.941076511235935,0.00591739481534916
0.917196816392207,0.00962904689771828
0.917196816392207,0.00961479955877632
0.941076511235936,0.00590909056541591
0.965012953280939,0.00307268312266809
0.989002022242624,0.0010110110329059
1.01303997946774,-1.306201161902e-07
1.03712342563458,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.05504739230046,6.16297582203915e-33
1.03077640640442,-2.70719159563707e-06
1.00654110695987,-2.24620289916415e-05
0.982344135219425,0.000970753702532155
0.95818839483684,0.00311543702506482
0.93407708461347,0.00644306005229285
0.910013736160065,0.011002638969715
0.910013736160065,0.0109953829288469
0.93407708461347,0.00643853944539555
0.95818839483684,0.00311064584798799
0.982344135219425,0.000965689312193181
1.00654110695987,-2.5229141864781e-05
1.03077640640442,-2.69349179729739e-06
1.05504739230046,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07383657974573,1.75477741276356e-20
1.04940459309077,-2.92290859549655e-06
1.025,-0.000124640075187374
1.00062480480948,-0.000112485400962722
0.976281209488332,0.000878397659185655
0.951971638232988,0.00301763080653985
0.927698765763973,0.00633979230993647
0.903465549979632,0.0108540584502119
0.903465549979633,0.0108384360924061
0.927698765763974,0.00631952026051258
0.951971638232989,0.00299503596715044
0.976281209488332,0.000857732043840235
1.00062480480948,-0.000120305331902133
1.025,-0.000125494026800862
1.04940459309077,-2.78749424358897e-06
1.07383657974573,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09344638643145,6.16297582203916e-33
1.0688779163216,6.16297582203916e-33
1.04432992871027,6.16297582203915e-33
1.01980390271856,-4.26387279279382e-06
0.995301461869719,0.000678295500430266
0.97082439194738,0.00194999586645725
0.946374661537385,0.00417991819637154
0.921954445729289,0.00748665567306434
0.921954445729289,0.00746910810997758
0.946374661537385,0.00416168518463986
0.97082439194738,0.00193850428034207
0.995301461869719,0.000675378439194901
1.01980390271856,-4.87869773698775e-06
1.04432992871027,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.03983171715427,6.16297582203915e-33
1.01519702521235,6.16297582203915e-33
0.990580637807947,0.000986732576412134
0.965983954318083,0.00310963118514422
0.941408519188136,0.00594452116833129
0.916856041044612,0.00964093067982649
0.916856041044613,0.00963648088390751
0.941408519188137,0.00594093111088307
0.965983954318083,0.00307219256771608
0.990580637807948,0.000987253279719492
1.01519702521235,-5.73091814692124e-08
1.03983171715427,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06066017177982,4.5687424291941e-23
1.03591746775503,-8.86268625370695e-08
1.01118742080783,-2.54096679706084e-07
0.986470982847443,0.000978000608028251
0.961769203083567,0.00311094769208412
0.937083240699566,0.0064283254470007
0.912414379544733,0.0109443176866911
0.912414379544733,0.0109456019896751
0.937083240699566,0.00642844235842478
0.961769203083567,0.00311083629809683
0.986470982847443,0.000977885863386389
1.01118742080783,-3.00405509446483e-07
1.03591746775503,-4.92470095708632e-08
1.06066017177982,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.05741429912783,4.65540434020682e-23
1.03259382140317,-8.87575239010062e-08
1.00778221853732,-3.32757460273974e-07
0.982980162566875,0.000977528735655037
0.95818839483684,0.00310971006140289
0.933407735129723,0.00642959055338113
0.908639092269312,0.010945545340379
0.908639092269312,0.01094562863464
0.933407735129724,0.00642965811175535
0.95818839483684,0.00310975303651708
0.982980162566875,0.000977554002106591
1.00778221853732,-3.00254955341506e-07
1.03259382140317,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.05475115548645,4.6536404331458e-23
1.0298664962023,-8.86896075403536e-08
1.00498756211209,-3.32513238779748e-07
0.980114789195633,0.00097818925729346
0.95524865872714,0.00311147408147201
0.93038970329642,0.00643249001758003
0.905538513813742,0.0109489095226218
0.905538513813742,0.0109488967284946
0.93038970329642,0.00643248738475418
0.95524865872714,0.00311147590939292
0.980114789195633,0.000978199321318449
1.00498756211209,-2.99985621184286e-07
1.0298664962023,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.05267516357136,4.64702487373224e-23
1.02774023955472,-8.84528552639826e-08
1.00280855600658,-3.31492118370822e-07
0.977880360780397,0.000978644673348222
0.952955927627296,0.00311225607221096
0.928035559663529,0.00643289354450429
0.903119593409422,0.0109479178681334
0.903119593409422,0.0109479177635294
0.928035559663529,0.00643289299706446
0.952955927627296,0.00311225643678416
0.977880360780398,0.000978655723973971
1.00280855600658,-2.99070776477251e-07
1.02774023955472,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.05118980208143,4.64851168288189e-23
1.02621878758869,-8.85043461193726e-08
1.00124921972504,-3.3174580958987e-07
0.976281209488332,0.000978248279243586
0.951314879522022,0.00311119686711235
0.926350365682445,0.00643112619150553
0.901387818865997,0.0109456214808489
0.901387818865997,0.0109456213225297
0.926350365682445,0.006431125218055
0.951314879522023,0.00311119701202288
0.976281209488332,0.000978259515211426
1.00124921972504,-2.99319270395308e-07
1.02621878758869,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05029757688,4.64855962297286e-23
1.02530483272049,-8.85054259929117e-08
1.00031245118713,-3.31752866455582e-07
0.975320460156558,0.00097822302556116
0.950328890437411,0.00311112832697763
0.925337776166087,0.00643104844546686
0.900347155268455,0.010945632331005
0.900347155268455,0.010945632122948
0.925337776166087,0.00643104731697918
0.950328890437411,0.00311112830308566
0.975320460156558,0.000978234121597639
1.00031245118713,-2.99295531036536e-07
1.02530483272049,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.1,6.16297582203915e-33
1.075,6.16297582203915e-33
1.05,4.64845110581216e-23
1.025,-8.85012513103241e-08
1,-3.31737092544698e-07
0.975,0.000978200475438629
0.95,0.00311107833236305
0.925,0.00643099279885883
0.9,0.0109456172504036
0.925,0.00643099169360175
0.95,0.00311107834671359
0.975,0.000978211606668022
1,-2.99286311211097e-07
1.025,6.16297582203915e-33
1.05,6.16297582203915e-33
1.075,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05029757688,4.64866781544287e-23
1.02530483272049,-8.85053094381094e-08
1.00031245118713,-3.3175314682996e-07
0.975320460156558,0.00097822303630874
0.950328890437411,0.0031111283664847
0.925337776166087,0.00643104853140737
0.900347155268455,0.0109456324456471
0.900347155268455,0.0109456322760381
0.925337776166087,0.00643104740058547
0.950328890437411,0.0031111283766671
0.975320460156558,0.000978234175590207
1.00031245118713,-2.99323321175086e-07
1.02530483272049,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.05118980208143,4.56579854685522e-23
1.02621878758869,-8.85045416089607e-08
1.00124921972504,-3.31748976176169e-07
0.976281209488332,0.000978248332882459
0.951314879522022,0.00311119726770205
0.926350365682445,0.00643112699946104
0.901387818865997,0.010945622396021
0.901387818865998,0.0109456222582002
0.926350365682445,0.00643112587437686
0.951314879522023,0.00311119727047827
0.976281209488332,0.000978259447730265
1.00124921972504,-2.99284238382316e-07
1.02621878758869,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.05267516357136,4.72970775588832e-23
1.02774023955472,-8.84534889448666e-08
1.00280855600658,-3.31488976434227e-07
0.977880360780397,0.000978650860662161
0.952955927627296,0.00311226967696485
0.928035559663529,0.00643290921508793
0.903119593409422,0.0109479270398956
0.903119593409422,0.0109479263481372
0.928035559663529,0.00643290790353315
0.952955927627296,0.00311226967890102
0.977880360780398,0.000978662057744851
1.00280855600658,-2.99082059518117e-07
1.02774023955472,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.05475115548645,4.65909504025006e-23
1.0298664962023,-8.88853811952145e-08
1.00498756211209,-3.33356026099701e-07
0.980114789195633,0.000978119854195898
0.95524865872714,0.00311133919059962
0.93038970329642,0.00643235429613203
0.905538513813742,0.0109488954160998
0.905538513813742,0.0109488845870266
0.93038970329642,0.00643234700257681
0.95524865872714,0.00311133881334804
0.980114789195633,0.000978132790620215
1.00498756211209,-3.00728758039844e-07
1.0298664962023,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.05741429912783,4.66122941112333e-23
1.03259382140317,-8.89252209999123e-08
1.00778221853732,-3.33475237534265e-07
0.982980162566875,0.000976807983044454
0.95818839483684,0.00310758095440163
0.933407735129723,0.00642557993953525
0.908639092269312,0.0109394219250496
0.908639092269312,0.0109393997268441
0.933407735129724,0.00642558181151186
0.95818839483684,0.00310758975158312
0.982980162566875,0.00097681806732825
1.00778221853732,-3.00919001950499e-07
1.03259382140317,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.03591746775503,6.16297582203915e-33
1.01118742080783,-2.69926561605462e-07
0.986470982847443,0.000977649315719776
0.961769203083567,0.00310831268100699
0.937083240699566,0.00642229752198911
0.912414379544733,0.0109389962304094
0.912414379544733,0.0109373786842536
0.937083240699566,0.00642236696855252
0.961769203083567,0.0031083077993819
0.986470982847443,0.000977636053233655
1.01118742080783,-1.90466292914003e-07
1.03591746775503,-4.92294069401413e-08
1.06066017177982,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.03983171715427,6.16297582203915e-33
1.01519702521235,6.16297582203915e-33
0.990580637807947,0.000997644886201511
0.965983954318083,0.00307805924397863
0.941408519188136,0.00596367908032107
0.916856041044612,0.00967987455746695
0.916856041044613,0.00963998318941041
0.941408519188137,0.00593918453299008
0.965983954318083,0.00307131043521434
0.990580637807948,0.000997065982900126
1.01519702521235,-5.17927547486733e-08
1.03983171715427,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.04432992871027,6.16297582203915e-33
1.01980390271856,-3.69370834722799e-06
0.995301461869719,0.000694458170771451
0.97082439194738,0.00199358460834923
0.946374661537385,0.00423559960891285
0.921954445729289,0.00755184478381043
0.921954445729289,0.00748409845524591
0.946374661537385,0.00417304501316686
0.97082439194738,0.00195004999373539
0.995301461869719,0.000684374983685412
1.01980390271856,-4.09097583644514e-06
1.04432992871027,6.16297582203916e-33
1.0688779163216,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07383657974573,1.42703474259483e-20
1.04940459309077,-2.34225423305925e-06
1.025,-0.00011096460765031
1.00062480480948,-6.42578303935702e-05
0.976281209488332,0.000949286524551918
0.951971638232988,0.00309733925199051
0.927698765763974,0.00641957180998197
0.903465549979632,0.0109325589481074
0.903465549979633,0.010873852726924
0.927698765763974,0.00635324575187684
0.951971638232989,0.00302322012211788
0.976281209488332,0.00087586595991766
1.00062480480948,-0.000107818582090633
1.025,-0.000117469987181623
1.04940459309077,-2.65298511336695e-06
1.07383657974573,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.05504739230046,6.16297582203916e-33
1.03077640640442,-2.63087267385256e-06
1.00654110695987,-2.06247939881852e-05
0.982344135219425,0.000971306827996719
0.95818839483684,0.00311525079360345
0.93407708461347,0.00645095521426946
0.910013736160065,0.0109849672520575
0.910013736160065,0.0109888424901686
0.93407708461347,0.00645443681741184
0.95818839483684,0.00312335468801742
0.982344135219425,0.000979869919742407
1.00654110695987,-1.33256610727986e-05
1.03077640640442,-2.19296774646635e-06
1.05504739230046,6.16297582203915e-33
1.07935165724615,6.16297582203916e-33
1.08541466730462,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.03712342563458,6.16297582203915e-33
1.01303997946774,-6.39703758453729e-08
0.989002022242624,0.00101127277791319
0.965012953280939,0.00306979470620667
0.941076511235935,0.00589970240785293
0.917196816392207,0.00960498093506151
0.917196816392207,0.00962455614153182
0.941076511235936,0.00591308259056394
0.965012953280939,0.00307271107019967
0.989002022242624,0.00101088283252996
1.01303997946774,-1.20812320254179e-07
1.03712342563458,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.04403065089106,6.16297582203915e-33
1.02011028815516,-8.47543864207345e-07
0.996242942258564,0.000674854547114022
0.972432516938836,0.00193038964068288
0.948683298050514,0.00415806717373844
0.925,0.00752798228427843
0.901387818865997,0.0121047789263032
0.901387818865998,0.0121339263559189
0.925,0.00756160498467535
0.948683298050514,0.00419031227012116
0.972432516938836,0.001954063029186
0.996242942258564,0.000681952108749117
1.02011028815516,-8.52649217065991e-07
1.04403065089106,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05148704224065,-3.14619752750796e-07
1.02774023955472,-5.86371504117233e-05
1.00405428140116,-7.87711002963403e-05
0.980433577556379,0.000902374761098283
0.956882960450232,0.00306011378853462
0.933407735129723,0.00639652202726926
0.910013736160065,0.010799020581687
0.910013736160065,0.0108207710558912
0.933407735129724,0.00642644138843354
0.956882960450232,0.00309657957252378
0.980433577556379,0.000936830328121952
1.00405428140116,-5.37805238320139e-05
1.02774023955472,-5.52097299672987e-05
1.05148704224065,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.05948100502085,6.16297582203915e-33
1.03591746775503,-3.45242792485764e-07
1.01242283656583,-2.25538458964741e-05
0.989002022242624,0.000964759198782526
0.965660395791398,0.00289113135933153
0.942403841248538,0.00562799008012723
0.919238815542512,0.00928322186767591
0.919238815542512,0.00930095956756673
0.942403841248538,0.00564069553521597
0.965660395791399,0.00289896753666371
0.989002022242624,0.000979591299652474
1.01242283656583,-4.12093268996003e-06
1.03591746775503,-6.2183904156407e-08
1.05948100502085,6.16297582203916e-33
1.08310895112172,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.04462912078881,-1.21286635386591e-06
1.02133491079077,-9.49124110452799e-05
0.998123238883856,0.000465246088927797
0.975,0.00171877914299167
0.951971638232988,0.00397446958163398
0.929045208803102,0.0073090574707334
0.906228448019593,0.0116555348030292
0.906228448019593,0.0116783635958475
0.929045208803103,0.00733393692646298
0.951971638232989,0.00400021477254919
0.975,0.00173872690083719
0.998123238883857,0.000470025783773362
1.02133491079077,-9.4472947195134e-05
1.04462912078881,-1.28185420738603e-06
1.06800046816469,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.0538619454179,-3.3336137962274e-07
1.03077640640442,-6.04526294249444e-05
1.00778221853732,-7.96818595464722e-05
0.98488578017961,0.000919063028354324
0.962094070244693,0.00295242648598394
0.939414711402797,0.00583356313636905
0.916856041044612,0.00959818159871141
0.916856041044613,0.00961834888380256
0.939414711402797,0.00585411890806085
0.962094070244693,0.00297468823616315
0.984885780179611,0.000947085891279722
1.00778221853732,-5.12369854792335e-05
1.03077640640442,-5.73373916248341e-05
1.0538619454179,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.06360236930913,-1.85049560799759e-22
1.04073291482493,-2.88419341161791e-07
1.01796365357512,-6.12977654408518e-05
0.995301461869719,0.00061426504257413
0.972753822917186,0.00187634718444661
0.950328890437411,0.00411462879558411
0.928035559663529,0.00740401351791939
0.905883546599672,0.0116614882742533
0.905883546599672,0.0116813309414714
0.928035559663529,0.00742522259662316
0.950328890437411,0.00413520998415544
0.972753822917186,0.00189160291653747
0.995301461869719,0.00061554279897631
1.01796365357512,-5.88433020147716e-05
1.04073291482493,-3.62020505100275e-07
1.06360236930913,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07383657974573,-1.67203173908365e-22
1.05118980208143,-2.42238391618264e-07
1.02865203057205,-8.92067231624705e-05
1.00623058987491,-0.000244602755965367
0.983933432707721,0.000710538362815386
0.961769203083567,0.00275950458629401
0.939747306460625,0.00558714512756129
0.917877987534291,0.00916543121487374
0.917877987534291,0.00918378530976585
0.939747306460625,0.00560837734438178
0.961769203083568,0.00278061335936194
0.983933432707721,0.000733610313195393
1.00623058987491,-0.000221224857992456
1.02865203057205,-8.74106108795699e-05
1.05118980208143,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.0621322893124,6.16297582203916e-33
1.03983171715427,-5.42167979467605e-06
1.01765662185238,-0.00024463795414034
0.995615387586994,0.000328796005069469
0.973717104707522,0.00154009955035419
0.951971638232989,0.00359879212483165
0.93038970329642,0.00657826086171137
0.908982948134892,0.0105320377869955
0.908982948134892,0.0105343700504871
0.93038970329642,0.00659262144193313
0.951971638232989,0.00361908835046209
0.973717104707523,0.00155946216409257
0.995615387586994,0.000340110889476681
1.01765662185238,-0.000236584755756069
1.03983171715427,-5.29220337963056e-06
1.0621322893124,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.05148704224065,-2.30138177340064e-06
1.0295630140987,-0.000256530292125342
1.00778221853732,-0.000650980300994455
0.986154146165801,9.81951371505046e-05
0.964689069078737,0.00187508689777475
0.94339811320566,0.00458065364357837
0.922293337284836,0.00806190760071293
0.901387818865997,0.0120594851971079
0.901387818865998,0.0118594736965412
0.922293337284836,0.00803258300012907
0.943398113205661,0.00458429181391646
0.964689069078737,0.00188817534943595
0.986154146165801,0.00011639816227837
1.00778221853732,-0.00062674549133977
1.0295630140987,-0.000250830079124565
1.05148704224065,-2.22051068114651e-06
1.07354552767919,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06360236930913,-1.65739450910319e-06
1.04193329920874,-0.00025173801924613
1.02041658159793,-0.000936091641827684
0.999062060134404,-0.000403263261064269
0.977880360780397,0.00101846288896581
0.956882960450232,0.0030056890934596
0.936082261342453,0.00537287846504405
0.915491671180028,0.00838843037243725
0.915491671180028,0.00787201558229519
0.936082261342453,0.00509936021073853
0.956882960450232,0.00296024063442173
0.977880360780398,0.00102999995279604
0.999062060134404,-0.000400212268434294
1.02041658159793,-0.000929664098260947
1.04193329920874,-0.000256214115941843
1.06360236930913,-1.73062729023762e-06
1.08541466730462,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.07616216250154,6.16297582203916e-33
1.05475115548645,-1.23602757753806e-05
1.03350133042972,-0.000367454554037428
1.01242283656583,-0.000161825468171492
0.991526600752597,9.60131413173621e-05
0.97082439194738,0.000813428444869982
0.950328890437411,0.00249152320874473
0.930053761886914,0.00517278351176256
0.910013736160065,0.00896527462428365
0.910013736160065,0.00817167547362518
0.930053761886914,0.0044870131010456
0.950328890437411,0.0019914007071911
0.97082439194738,0.000541971391117778
0.991526600752597,6.21949300665852e-05
1.01242283656583,-0.00015410119526415
1.03350133042972,-0.000365260443767613
1.05475115548645,-1.23833439897246e-05
1.07616216250154,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.0470195795686,-2.59155649568876e-05
1.02621878758869,-0.000577839757066886
1.00560926805594,-0.00142785104481297
0.985203024761902,-0.000965706251544605
0.965012953280939,0.000556022250579809
0.94505290857179,0.00318940139207295
0.925337776166087,0.00688074673546479
0.905883546599672,0.0113610887539846
0.905883546599672,0.0109484119888305
0.925337776166088,0.00612649718507542
0.94505290857179,0.00243518046994523
0.965012953280939,-6.36797315305151e-05
0.985203024761902,-0.00134600514105252
1.00560926805594,-0.0015482790828118
1.02621878758869,-0.000603186889409755
1.0470195795686,-2.44327395256418e-05
1.06800046816469,6.16297582203916e-33
1.0891510455396,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.06095475869615,-1.32834451893439e-05
1.04043260233424,-0.00065326021008254
1.02011028815516,-0.00172463523347369
1,-0.00145969003246776
0.980114789195633,-0.000121962052993468
0.960468635614927,0.00237881782102789
0.941076511235936,0.00533317518965117
0.921954445729289,0.00847569315672466
0.903119593409422,0.0119595288512056
0.903119593409422,0.0118743659531982
0.921954445729289,0.00837339762621277
0.941076511235936,0.00499471047212354
0.960468635614927,0.00168338931965014
0.980114789195633,-0.0007837220902251
1,-0.00193137584858501
1.02011028815516,-0.00194090025218185
1.04043260233424,-0.00076504303038491
1.06095475869615,-1.70668872605669e-05
1.0816653826392,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05504739230046,-9.33511440756935e-05
1.03501207722422,-0.000826818709713516
1.01519702521235,-0.000791830298124147
0.995615387586994,0.000196156717534598
0.976281209488332,0.00145356779588252
0.957209485953832,0.00306489253024679
0.938416218956173,0.00526744887925521
0.919918474648705,0.00814297192974389
0.901734439843572,0.0117007311949619
0.901734439843572,0.0115218411463364
0.919918474648705,0.00800576260342019
0.938416218956173,0.00518762119678239
0.957209485953833,0.0030088973817452
0.976281209488332,0.00136240788084832
0.995615387586994,-0.000200295041830434
1.01519702521235,-0.00122464746614423
1.03501207722422,-0.00091879639185207
1.05504739230046,-9.89253061925329e-05
1.07529065838033,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07004672795163,9.88791035209802e-20
1.05029757688,-4.97870958343027e-05
1.03077640640442,-0.00030575397679176
1.0114964162072,-0.00042190864807623
0.99247166206396,-6.46178473676061e-05
0.973717104707522,0.000967248578904674
0.95524865872714,0.00268970650940994
0.937083240699566,0.00506379360329822
0.919238815542512,0.00808124533885647
0.901734439843572,0.0117488452722521
0.901734439843572,0.0115218409796391
0.919238815542512,0.00785718720345987
0.937083240699566,0.00485580072509229
0.95524865872714,0.00253557778400248
0.973717104707523,0.000901640881897154
0.992471662063961,-6.62633494092879e-05
1.0114964162072,-0.000420576855891816
1.03077640640442,-0.000349264277421475
1.05029757688,-4.86833705635136e-05
1.07004672795164,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06595028026639,6.16297582203916e-33
1.04672107077292,-0.000100745889291448
1.02774023955472,-0.000662414989435406
1.00902180353053,-0.000862086588150827
0.990580637807948,-0.000335774373581439
0.972432516938836,0.000828650543775139
0.954594154601839,0.00263400192128236
0.937083240699566,0.00510782547296367
0.919918474648705,0.0082684350285168
0.903119593409422,0.0121054648439068
0.903119593409422,0.0118743664131653
0.919918474648705,0.00800576269184537
0.937083240699566,0.00485580050357712
0.954594154601839,0.00239326980905713
0.972432516938836,0.000604436452423125
0.990580637807948,-0.000491226156693767
1.00902180353053,-0.000908862713416683
1.02774023955472,-0.000670992902685925
1.04672107077292,-0.000108656098673214
1.06595028026639,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.06301458127347,-3.75757419525253e-06
1.04432992871027,-0.000380967239434892
1.02591422643416,-0.00102361890801404
1.00778221853732,-0.00104752967141827
0.989949493661167,-0.000449543370182912
0.972432516938836,0.000850427776350068
0.95524865872714,0.00282314566469145
0.938416218956173,0.00547737746565595
0.921954445729289,0.00853572947212874
0.905883546599672,0.0110008100675038
0.905883546599672,0.0109484110678528
0.921954445729289,0.00837339908970386
0.938416218956173,0.00518762221280952
0.95524865872714,0.00253557774231075
0.972432516938836,0.000604436141154
0.989949493661167,-0.000674056216271209
1.00778221853732,-0.00125540325579804
1.02591422643416,-0.00113940914255067
1.04432992871027,-0.000425943909400868
1.06301458127347,-4.70766684473085e-06
1.08195425041912,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.06124926383956,-4.12133459126379e-05
1.04313230225125,-0.000690376016389382
1.02530483272049,-0.00121514443864545
1.00778221853732,-0.00107990103186204
0.990580637807948,-0.000217143157646957
0.973717104707522,0.00122242015295432
0.957209485953832,0.00326870744641787
0.941076511235936,0.00505451585295218
0.925337776166087,0.00617908226505622
0.910013736160065,0.00828129932876716
0.910013736160065,0.00817167349441197
0.925337776166088,0.00612649639075312
0.941076511235936,0.00499471027761302
0.957209485953833,0.00300890129039614
0.973717104707523,0.000901641650680747
0.990580637807948,-0.000491226829870492
1.00778221853732,-0.00125540329824532
1.02530483272049,-0.00135823257269278
1.04313230225125,-0.000767458644425912
1.06124926383956,-5.10145531368244e-05
1.07964114408446,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07848273050615,6.16297582203915e-33
1.06066017177982,-8.16954266018094e-05
1.04313230225125,-0.000678859202585833
1.02591422643416,-0.000986641485865918
1.00902180353053,-0.000604361041068841
0.99247166206396,0.000210791858046949
0.976281209488332,0.0015108899868227
0.960468635614927,0.00169795095034449
0.94505290857179,0.00250453157507062
0.930053761886914,0.00462104903366455
0.915491671180028,0.00799934390068139
0.901387818865997,0.0116374460069037
0.901387818865998,0.011859473382386
0.915491671180028,0.00787201415575808
0.930053761886914,0.00448700956496851
0.94505290857179,0.00243517529482771
0.960468635614927,0.00168339199249786
0.976281209488332,0.00136242420696417
0.992471662063961,-6.62608689100374e-05
1.00902180353053,-0.000908862860256022
1.02591422643416,-0.00113940937424364
1.04313230225125,-0.000767458921849687
1.06066017177982,-9.89252222128991e-05
1.07848273050615,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.09601551083915,6.16297582203915e-33
1.07848273050615,6.16297582203915e-33
1.06124926383956,-4.04037163244685e-05
1.04432992871027,-0.000341306146530336
1.02774023955472,-0.00047430088096912
1.0114964162072,-0.000293677922584228
0.995615387586994,-0.000138851243815596
0.980114789195633,-0.000745725101117738
0.965012953280939,3.27902542461794e-05
0.950328890437411,0.00214593978025485
0.936082261342453,0.00513320561907411
0.922293337284836,0.00749184072828595
0.908982948134892,0.00978387204681357
0.908982948134892,0.010534369155097
0.922293337284836,0.00803258273966225
0.936082261342453,0.00509935877614436
0.950328890437411,0.00199139665193283
0.965012953280939,-6.36879452360692e-05
0.980114789195633,-0.000783809294243954
0.995615387586994,-0.00020022433543163
1.0114964162072,-0.000420574667500674
1.02774023955472,-0.000670988610939579
1.04432992871027,-0.000425941026592004
1.06124926383956,-5.10143862557229e-05
1.07848273050615,6.16297582203915e-33
1.09601551083915,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07964114408446,6.29018356094223e-21
1.06301458127347,-2.98953989339371e-06
1.04672107077292,-6.75569813883291e-05
1.03077640640442,-0.000311422654855152
1.01519702521235,-0.00118217565748706
1,-0.0018933022874561
0.985203024761902,-0.00120713168981266
0.97082439194738,0.000691757490726421
0.956882960450232,0.00273665242464379
0.94339811320566,0.00390720138550211
0.93038970329642,0.0060473017249805
0.917877987534291,0.00893294615637661
0.905883546599672,0.0116851214310189
0.905883546599672,0.0116813265371507
0.917877987534291,0.00918378419438693
0.93038970329642,0.00659261932809348
0.943398113205661,0.00458429138350532
0.956882960450232,0.00296024021575859
0.97082439194738,0.000541968268860581
0.985203024761902,-0.00134601331647132
1,-0.00193137569316078
1.01519702521235,-0.00122449331029351
1.03077640640442,-0.000349224671504397
1.04672107077292,-0.000108653970077635
1.06301458127347,-4.70758797833606e-06
1.07964114408446,6.16297582203916e-33
1.09658560997307,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.06595028026639,6.16297582203915e-33
1.05029757688,-3.73004582336505e-05
1.03501207722422,-0.000850687999571724
1.02011028815516,-0.00188243307708249
1.00560926805594,-0.00136074227952099
0.991526600752597,0.000208110646174563
0.977880360780397,0.000542917243563556
0.964689069078737,0.00140732798931342
0.951971638232989,0.00334629172796541
0.939747306460625,0.00557871204736037
0.928035559663529,0.00749582991378585
0.916856041044612,0.00969365940062749
0.906228448019593,0.0116381216066782
0.906228448019593,0.0116783192254103
0.916856041044613,0.00961834396312427
0.928035559663529,0.00742521745741855
0.939747306460625,0.00560837512173962
0.951971638232989,0.00361908544784191
0.964689069078737,0.00188817450246951
0.977880360780398,0.00102999997969415
0.991526600752597,6.21950363206821e-05
1.00560926805594,-0.00154828168328449
1.02011028815516,-0.00194090083101405
1.03501207722422,-0.000918741867109725
1.05029757688,-4.8673735229528e-05
1.06595028026639,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.07004672795164,6.16297582203915e-33
1.05504739230046,-9.4970338665882e-05
1.04043260233424,-0.000786723732673089
1.02621878758869,-0.000493604764302453
1.01242283656583,-0.000164647556807619
0.999062060134404,-0.000738066554553755
0.986154146165801,-6.16897596060629e-05
0.973717104707522,0.00150186821043402
0.961769203083567,0.00284734321044053
0.950328890437411,0.00422143402068409
0.939414711402797,0.00590508798276506
0.929045208803102,0.00725206491468771
0.919238815542512,0.00911815189842679
0.910013736160065,0.010699869335562
0.901387818865998,0.0120995601482058
0.901387818865998,0.0121339440563097
0.910013736160065,0.0108208172281105
0.919238815542512,0.00930088693929286
0.929045208803103,0.00733367059088014
0.939414711402797,0.00585398886453204
0.950328890437411,0.00413519870685462
0.961769203083568,0.00278061482655415
0.973717104707523,0.00155946739916753
0.986154146165801,0.000116396406706674
0.999062060134404,-0.000400212506453243
1.01242283656583,-0.000154101265177734
1.02621878758869,-0.000603189155862315
1.04043260233424,-0.000765045288809825
1.05504739230046,-9.89180531234706e-05
1.07004672795164,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.06095475869615,-2.31190487001976e-05
1.0470195795686,-9.57461657148617e-06
1.03350133042972,-0.000247034871084835
1.02041658159793,-0.000990224173135639
1.00778221853732,-0.000575445828796352
0.995615387586994,0.000366535069043037
0.983933432707721,0.000843716812813706
0.972753822917186,0.00196523771029108
0.962094070244693,0.00299672754761851
0.951971638232989,0.00389924457295841
0.942403841248538,0.00547831203291726
0.933407735129724,0.0063663071950766
0.925,0.00754676774093884
0.917196816392207,0.00961479956347156
0.910013736160065,0.0109953829289102
0.903465549979633,0.0108384360926196
0.903465549979633,0.0108738486749152
0.910013736160065,0.0109888414531671
0.917196816392207,0.00962455679787308
0.925,0.00756160775810264
0.933407735129724,0.0064264804386542
0.942403841248538,0.00564064419861784
0.951971638232989,0.00399968299724754
0.962094070244693,0.00297429153044592
0.972753822917186,0.00189161895947836
0.983933432707721,0.000733633708475769
0.995615387586994,0.000340162127818145
1.00778221853732,-0.000626747167157954
1.02041658159793,-0.000929664263185039
1.03350133042972,-0.000365260638325679
1.0470195795686,-2.44328735500748e-05
1.06095475869615,-1.70672040986984e-05
1.07529065838033,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.05475115548645,-9.14228262528924e-06
1.04193329920874,-0.000326110569244789
1.0295630140987,-0.000239051615182319
1.01765662185238,-0.000190124989392208
1.00623058987491,-0.000111757209707472
0.995301461869719,0.00064966838811114
0.984885780179611,0.000948080245076057
0.975,0.00163940850145829
0.965660395791398,0.002776341210504
0.956882960450232,0.00306694087548589
0.948683298050514,0.0041773700022832
0.941076511235936,0.00590909056738776
0.93407708461347,0.00643853944539658
0.927698765763974,0.00631952026067794
0.921954445729289,0.00746910811011452
0.916856041044613,0.00963648088397659
0.912414379544733,0.0109456019896691
0.908639092269312,0.0109456286346402
0.905538513813742,0.0109488967284946
0.903119593409422,0.0109479177635294
0.901387818865997,0.0109456213225297
0.900347155268455,0.010945632122948
0.9,0.0109456172504036
0.900347155268455,0.0109456322760381
0.901387818865998,0.0109456222582002
0.903119593409422,0.0109479263481372
0.905538513813742,0.0109488845870235
0.908639092269312,0.0109393997268014
0.912414379544733,0.0109373785875816
0.916856041044613,0.00963997605960824
0.921954445729289,0.00748409557421471
0.927698765763974,0.00635318039658272
0.93407708461347,0.00645444279197444
0.941076511235936,0.00591308093126476
0.948683298050514,0.00419026574148603
0.956882960450232,0.00309656096506356
0.965660395791399,0.00289905089461915
0.975,0.0017381471586622
0.984885780179611,0.000946214008871126
0.995301461869719,0.000615678132656957
1.00623058987491,-0.00022121550396412
1.01765662185238,-0.000236468783064692
1.0295630140987,-0.000250807582837916
1.04193329920874,-0.000256207941840761
1.05475115548645,-1.23833049168735e-05
1.06800046816469,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.06360236930913,-2.93265916050759e-06
1.05148704224065,-2.25629466358543e-06
1.03983171715427,-4.37953715265822e-06
1.02865203057205,-7.05419977772688e-05
1.01796365357512,-4.58934064892199e-05
1.00778221853732,-5.72709487917156e-05
0.998123238883857,0.000398595262964059
0.989002022242624,0.000908633902906104
0.980433577556379,0.000912806869603937
0.972432516938836,0.00194185162412273
0.965012953280939,0.00307268312215539
0.95818839483684,0.00311064584796605
0.951971638232989,0.00299503596724395
0.946374661537385,0.00416168518466538
0.941408519188137,0.00594093111086197
0.937083240699566,0.00642844235842289
0.933407735129724,0.00642965811175543
0.93038970329642,0.00643248738475418
0.928035559663529,0.00643289299706446
0.926350365682445,0.006431125218055
0.925337776166087,0.00643104731697918
0.925,0.00643099169360176
0.925337776166087,0.00643104740058547
0.926350365682445,0.00643112587437686
0.928035559663529,0.00643290790353316
0.93038970329642,0.00643234700257531
0.933407735129724,0.00642558181150791
0.937083240699566,0.00642236696275888
0.941408519188137,0.00593913163955571
0.946374661537385,0.0041730965317575
0.951971638232989,0.00302358464606183
0.95818839483684,0.00312334768050257
0.965012953280939,0.00307272978429253
0.972432516938836,0.00195394790190443
0.980433577556379,0.0009365574068539
0.989002022242624,0.000979621350605872
0.998123238883857,0.000469861451893044
1.00778221853732,-5.26221330002417e-05
1.01796365357512,-5.89663166092073e-05
1.02865203057205,-8.73502821657376e-05
1.03983171715427,-5.28838829324911e-06
1.05148704224065,-2.22024885069794e-06
1.06360236930913,-1.73052741249581e-06
1.07616216250154,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.08541466730462,6.16297582203916e-33
1.07354552767919,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.05118980208143,-1.32586795949524e-07
1.04073291482493,-2.52233036191714e-07
1.03077640640442,-5.43766374594817e-05
1.02133491079077,-0.000109429388025757
1.01242283656583,-4.51783834922666e-05
1.00405428140116,-7.99489186725949e-05
0.996242942258564,0.000675179034687279
0.989002022242624,0.00101101103303319
0.982344135219425,0.000965689312158043
0.976281209488332,0.000857732043841633
0.97082439194738,0.00193850428023557
0.965983954318083,0.00307219256766582
0.961769203083567,0.00311083629809597
0.95818839483684,0.00310975303651712
0.95524865872714,0.00311147590939292
0.952955927627296,0.00311225643678416
0.951314879522023,0.00311119701202288
0.950328890437411,0.00311112830308566
0.95,0.00311107834671358
0.950328890437411,0.0031111283766671
0.951314879522023,0.00311119727047827
0.952955927627296,0.00311226967890103
0.95524865872714,0.00311133881334525
0.95818839483684,0.00310758975157458
0.961769203083567,0.00310830778778487
0.965983954318083,0.00307129034470864
0.97082439194738,0.00195010844029469
0.976281209488332,0.000877787415500636
0.982344135219425,0.000979882812967201
0.989002022242624,0.00101088380071354
0.996242942258564,0.000681916202913981
1.00405428140116,-5.42648455308792e-05
1.01242283656583,-4.11327607967134e-06
1.02133491079077,-9.44727944437495e-05
1.03077640640442,-5.75120714710736e-05
1.04073291482493,-3.62051688605573e-07
1.05118980208143,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.06360236930913,6.16297582203915e-33
1.0538619454179,6.16297582203915e-33
1.04462912078881,-1.63465749096508e-06
1.03591746775503,-3.33209986199317e-07
1.02774023955472,-5.80057557959368e-05
1.02011028815516,-8.66137985752996e-07
1.01303997946774,-1.30620115618029e-07
1.00654110695987,-2.52291419051751e-05
1.00062480480948,-0.000120305332144021
0.995301461869719,0.000675378439016142
0.990580637807948,0.000987253279719131
0.986470982847443,0.000977885863386515
0.982980162566875,0.000977554002106605
0.980114789195633,0.00097819932131845
0.977880360780398,0.00097865572397397
0.976281209488332,0.000978259515211425
0.975320460156558,0.000978234121597637
0.975,0.000978211606668023
0.975320460156558,0.000978234175590209
0.976281209488332,0.000978259447730264
0.977880360780398,0.000978662057744857
0.980114789195633,0.000978132794577427
0.982980162566875,0.000976818062147252
0.986470982847443,0.000977636860030667
0.990580637807948,0.000997066641624661
0.995301461869719,0.000684405718154864
1.00062480480948,-0.000107639007416961
1.00654110695987,-1.33226862648908e-05
1.01303997946774,-1.20812711666946e-07
1.02011028815516,-8.52740880677915e-07
1.02774023955472,-5.5228348514464e-05
1.03591746775503,-6.22044690301493e-08
1.04462912078881,-1.28155279259738e-06
1.0538619454179,6.16297582203915e-33
1.06360236930913,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.05948100502085,6.16297582203915e-33
1.05148704224065,6.16297582203915e-33
1.04403065089106,6.16297582203915e-33
1.03712342563458,6.16297582203915e-33
1.03077640640442,-2.69349183444405e-06
1.025,-0.00012549402755061
1.01980390271856,-4.87869780560818e-06
1.01519702521235,-5.73091815795349e-08
1.01118742080783,-3.00405509446462e-07
1.00778221853732,-3.00254955341517e-07
1.00498756211209,-2.99985621184269e-07
1.00280855600658,-2.99070776477252e-07
1.00124921972504,-2.9931927039531e-07
1.00031245118713,-2.99295531036537e-07
1,-2.99286311211099e-07
1.00031245118713,-2.99323321175085e-07
1.00124921972504,-2.99284238382315e-07
1.00280855600658,-2.99082059517872e-07
1.00498756211209,-3.00727858917721e-07
1.00778221853732,-3.009212034205e-07
1.01118742080783,-1.90702677110628e-07
1.01519702521235,-5.17589656338461e-08
1.01980390271856,-4.0902940833849e-06
1.025,-0.000117458768393653
1.03077640640442,-2.19288819362527e-06
1.03712342563458,6.16297582203915e-33
1.04403065089106,6.16297582203915e-33
1.05148704224065,6.16297582203915e-33
1.05948100502085,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.0770329614269,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.05504739230046,6.16297582203915e-33
1.04940459309077,-2.78749428521584e-06
1.04432992871027,6.16297582203915e-33
1.03983171715427,6.16297582203915e-33
1.03591746775503,-4.92470095708581e-08
1.03259382140317,6.16297582203915e-33
1.0298664962023,6.16297582203915e-33
1.02774023955472,6.16297582203915e-33
1.02621878758869,6.16297582203915e-33
1.02530483272049,6.16297582203915e-33
1.025,6.16297582203915e-33
1.02530483272049,6.16297582203915e-33
1.02621878758869,6.16297582203915e-33
1.02774023955472,6.16297582203915e-33
1.0298664962023,6.16297582203915e-33
1.03259382140317,6.16297582203915e-33
1.03591746775503,-8.87327671633479e-08
1.03983171715427,6.16297582203916e-33
1.04432992871027,6.16297582203915e-33
1.04940459309077,-2.65301936866637e-06
1.05504739230046,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.05,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.075,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33


==> grafici1d/cweno81kink.txt <==
0.2,0.639990816513333
0.180277563773199,0.676163659329744
0.158113883008419,0.714692540022255
0.15,0.72413336234716
0.158113883008419,0.714233406824507
0.180277563773199,0.676451325555256
0.180277563773199,0.676163659329746
0.141421356237309,0.739090242173623
0.111803398874989,0.793495860936372
0.0999999999999999,0.813140704684527
0.111803398874989,0.793062423374544
0.14142135623731,0.739393785654506
0.1802775637732,0.676138540254909
0.158113883008419,0.714692540022255
0.111803398874989,0.793495860936372
0.0707106781186546,0.863556765284861
0.0499999999999999,0.90587349021648
0.0707106781186548,0.863971312932036
0.11180339887499,0.793438788070485
0.158113883008419,0.714698417306648
0.2,0.639990816513332
0.15,0.72413336234716
0.0999999999999999,0.813140704684527
0.0499999999999999,0.905873490216481
1.57009245868378e-16,0.995799487272543
0.0500000000000001,0.905876396231919
0.1,0.813137231770547
0.15,0.72413174487807
0.158113883008419,0.714233406824507
0.111803398874989,0.793062423374544
0.0707106781186548,0.863971312932038
0.0500000000000001,0.905876396231948
0.0707106781186549,0.86358096334841
0.11180339887499,0.792913868698163
0.158113883008419,0.714244802064114
0.180277563773199,0.676451325555257
0.14142135623731,0.739393785654509
0.11180339887499,0.793438788070486
0.1,0.813137231770525
0.11180339887499,0.792913868697347
0.14142135623731,0.739199109080544
0.1802775637732,0.676222122005775
0.1802775637732,0.676138540254908
0.158113883008419,0.714698417306633
0.15,0.72413174487808
0.158113883008419,0.714244802080202
0.1802775637732,0.676222122008849


==> grafici1d/cweno81mid.txt <==
0.6,0.159995616207243
0.585234995535981,0.178683321582558
0.570087712549569,0.192884164375272
0.559016994374947,0.202443441630974
0.552268050859363,0.202478317923333
0.55,0.202461648762717
0.552268050859363,0.202479377411444
0.559016994374947,0.202443561475867
0.570087712549569,0.192879614146528
0.585234995535981,0.178711178853026
0.58309518948453,0.182075429803529
0.559016994374947,0.2044513227807
0.53851648071345,0.220699546254417
0.522015325445527,0.236226278192298
0.509901951359278,0.249461701417688
0.502493781056044,0.250120901287864
0.5,0.250063283494124
0.502493781056044,0.250122049745294
0.509901951359278,0.249465810023053
0.522015325445527,0.236245794526142
0.53851648071345,0.220737716322765
0.559016994374947,0.204466245536645
0.58309518948453,0.182329201799566
0.570087712549569,0.188929854162037
0.540832691319598,0.215532134117121
0.51478150704935,0.244953271930442
0.492442890089805,0.266826720063177
0.474341649025257,0.284312488068493
0.460977222864644,0.300125112540681
0.452769256906871,0.302774794234807
0.45,0.302667984670179
0.452769256906871,0.302775629161218
0.460977222864644,0.30015322430556
0.474341649025257,0.284329400803504
0.492442890089805,0.266773628166998
0.51478150704935,0.24498432198517
0.540832691319598,0.21574831878267
0.570087712549569,0.189157388589654
0.565685424949238,0.199269783811539
0.531507290636732,0.22561170256005
0.5,0.25247360232781
0.47169905660283,0.284117423971965
0.447213595499958,0.31598639690737
0.427200187265876,0.336757151152518
0.412310562561766,0.354599763922925
0.403112887414927,0.360360012787794
0.403112887414927,0.360360446250551
0.412310562561766,0.354653728411308
0.427200187265876,0.336700693177254
0.447213595499958,0.315710448302643
0.47169905660283,0.284177995935167
0.5,0.252541349210604
0.531507290636733,0.225625176224927
0.565685424949238,0.19923592666436
0.570087712549569,0.18892985416204
0.531507290636732,0.225611702560048
0.494974746830583,0.264532370630004
0.460977222864644,0.295160865569408
0.430116263352131,0.326961473029023
0.403112887414927,0.363453506321897
0.403112887414927,0.363214922735926
0.430116263352131,0.326919417408748
0.460977222864644,0.295112526705841
0.494974746830583,0.264522759719573
0.531507290636733,0.225608501008749
0.570087712549569,0.188926547363205
0.58309518948453,0.182075429803531
0.540832691319598,0.215532134117121
0.5,0.252473602327812
0.460977222864644,0.295160865569411
0.424264068711928,0.339745048668534
0.424264068711929,0.339719786495119
0.460977222864644,0.295163811412755
0.5,0.252472205381782
0.540832691319598,0.215532844232083
0.58309518948453,0.182046480724358
0.559016994374947,0.204451322780701
0.51478150704935,0.244953271930444
0.47169905660283,0.284117423971963
0.430116263352131,0.326961473029025
0.430116263352131,0.326971289235892
0.47169905660283,0.284122860251832
0.51478150704935,0.244952617122043
0.559016994374947,0.204384735133929
0.585234995535981,0.178683321582559
0.53851648071345,0.220699546254417
0.492442890089805,0.266826720063177
0.447213595499958,0.315986396907371
0.403112887414927,0.363453506321896
0.403112887414928,0.36345800617173
0.447213595499958,0.31598280593182
0.492442890089805,0.26683631411917
0.53851648071345,0.220726794708229
0.585234995535981,0.178683375341858
0.570087712549569,0.192884164375272
0.522015325445527,0.236226278192298
0.474341649025257,0.284312488068493
0.427200187265876,0.336757151152518
0.427200187265877,0.336758806127959
0.474341649025257,0.284305964206459
0.522015325445528,0.23623239482219
0.570087712549569,0.19297691655923
0.559016994374947,0.202443441630974
0.509901951359278,0.249461701417688
0.460977222864644,0.300125112540681
0.412310562561766,0.354599763922925
0.412310562561766,0.3546063631288
0.460977222864644,0.300135477093678
0.509901951359279,0.249497824164807
0.559016994374948,0.202456216964595
0.552268050859363,0.202478317923333
0.502493781056044,0.250120901287864
0.452769256906871,0.302774794234807
0.403112887414927,0.360360012787794
0.403112887414928,0.360360384874695
0.452769256906871,0.302775685572139
0.502493781056045,0.250121768298381
0.552268050859363,0.202478875545503
0.6,0.159995616207243
0.55,0.202461648762717
0.5,0.250063283494124
0.45,0.302667984670179
0.4,0.360208928389758
0.45,0.302668129031902
0.5,0.25006322998782
0.55,0.202461649714791
0.552268050859363,0.202479377411444
0.502493781056044,0.250122049745294
0.452769256906871,0.302775629161218
0.403112887414927,0.360360446250551
0.403112887414928,0.360360210957365
0.452769256906871,0.302775028355444
0.502493781056045,0.25012148192001
0.552268050859363,0.202478628891969
0.559016994374947,0.202443561475867
0.509901951359278,0.249465810023053
0.460977222864644,0.30015322430556
0.412310562561766,0.354653728411307
0.412310562561766,0.354649367129125
0.460977222864644,0.300145740515565
0.509901951359279,0.249464493243053
0.559016994374948,0.202446276068462
0.570087712549569,0.192879614146528
0.522015325445527,0.236245794526142
0.474341649025257,0.284329400803504
0.427200187265876,0.336700693177255
0.427200187265877,0.336699662714153
0.474341649025257,0.28432056450852
0.522015325445528,0.236239332298523
0.570087712549569,0.192886782983183
0.585234995535981,0.178711178853026
0.53851648071345,0.220737716322765
0.492442890089805,0.266773628166998
0.447213595499958,0.315710448302644
0.403112887414927,0.363214922735926
0.403112887414928,0.363348034439778
0.447213595499958,0.315706686642222
0.492442890089805,0.266772225014758
0.53851648071345,0.220741269529964
0.585234995535981,0.178705489339249
0.559016994374947,0.204466245536644
0.51478150704935,0.244984321985168
0.47169905660283,0.284177995935164
0.430116263352131,0.326919417408746
0.430116263352132,0.327021708547502
0.47169905660283,0.284156678955261
0.51478150704935,0.244885808555371
0.559016994374948,0.20440325430736
0.58309518948453,0.182329201799571
0.540832691319598,0.215748318782678
0.5,0.252541349210622
0.460977222864644,0.295112526705855
0.424264068711929,0.339719786495118
0.424264068711929,0.339746525380871
0.460977222864645,0.295172629298292
0.5,0.252477099034394
0.540832691319599,0.215542378719821
0.58309518948453,0.182083274072673
0.570087712549569,0.189157388589671
0.531507290636733,0.225625176224911
0.494974746830583,0.264522759719551
0.460977222864644,0.295163811412643
0.430116263352131,0.326971289235935
0.403112887414928,0.363458006171733
0.403112887414928,0.363348034895214
0.430116263352132,0.327021708361659
0.460977222864645,0.295172629055964
0.494974746830583,0.264535245376197
0.531507290636733,0.225605138028861
0.570087712549569,0.188931288549441
0.565685424949238,0.19923592666428
0.531507290636733,0.225608501008593
0.5,0.252472205381779
0.47169905660283,0.284122860251877
0.447213595499958,0.315982805931734
0.427200187265877,0.336758806127751
0.412310562561766,0.354606363128549
0.403112887414928,0.360360384874693
0.4,0.360208928389718
0.403112887414928,0.360360210955592
0.412310562561766,0.354649366553986
0.427200187265877,0.336699664017472
0.447213595499958,0.315706690167899
0.47169905660283,0.284156678949864
0.5,0.252477099002349
0.531507290636733,0.22560513796892
0.565685424949238,0.199264626229029
0.570087712549569,0.188926547363075
0.540832691319598,0.215532844232047
0.51478150704935,0.244952617121726
0.492442890089805,0.26683631411892
0.474341649025257,0.284305964206104
0.460977222864644,0.300135477093363
0.452769256906871,0.302775685572139
0.45,0.302668129031917
0.452769256906871,0.302775028355773
0.460977222864644,0.300145740041669
0.474341649025257,0.284320565318052
0.492442890089805,0.266772229620089
0.51478150704935,0.244885811889429
0.540832691319599,0.215542379068888
0.570087712549569,0.1889312883654
0.58309518948453,0.182046480723935
0.559016994374947,0.204384735133652
0.53851648071345,0.220726794707889
0.522015325445528,0.236232394821725
0.509901951359279,0.249497824164587
0.502493781056045,0.250121768298382
0.5,0.250063229987823
0.502493781056045,0.25012148191966
0.509901951359279,0.249464493184773
0.522015325445528,0.236239331986437
0.53851648071345,0.220741271837241
0.559016994374948,0.20440326072347
0.58309518948453,0.182083275792484
0.585234995535981,0.178683375341566
0.570087712549569,0.19297691655869
0.559016994374948,0.202456216964565
0.552268050859363,0.202478875545505
0.55,0.202461649714783
0.552268050859363,0.202478628891848
0.559016994374948,0.202446276080363
0.570087712549569,0.192886782037799
0.585234995535981,0.178705486581167


==> grafici1d/cweno81tail.txt <==
1.1,6.16297582203915e-33
1.09201648339208,-2.28774077241872e-07
1.07935165724615,-1.32663672481556e-07
1.0688779163216,-4.30872744180137e-07
1.06066017177982,-3.42863041665951e-07
1.05475115548645,-7.24053783414855e-07
1.05118980208143,-7.25207798065259e-07
1.05,-7.25278837228716e-07
1.05118980208143,-7.25207660254943e-07
1.05475115548645,-7.24015546394181e-07
1.06066017177982,-7.17303034635427e-07
1.0688779163216,-5.39320608812816e-07
1.07935165724615,-1.30523390440279e-07
1.09201648339208,9.90730553374496e-20
1.09658560997307,-6.56939733257415e-06
1.0770329614269,-1.34101622077428e-07
1.05948100502085,-6.52816942434429e-05
1.04403065089105,-1.21431908731153e-05
1.03077640640442,-3.52779064537713e-07
1.01980390271856,-1.25153440471464e-06
1.01118742080783,-1.50837354161618e-06
1.00498756211209,-1.61505876257824e-06
1.00124921972504,-1.61805837245852e-06
1,-1.61822071948745e-06
1.00124921972504,-1.61806141466427e-06
1.00498756211209,-1.61494508513983e-06
1.01118742080783,-1.50802576074128e-06
1.01980390271856,-1.27776253713543e-06
1.03077640640442,-2.93640848858975e-07
1.04403065089106,-1.20662816330939e-05
1.05948100502085,-6.37458872274268e-05
1.0770329614269,-1.1566501773295e-07
1.09658560997307,-6.62864477737295e-06
1.09772492000501,-1.92647287464407e-06
1.07354552767919,-7.97763020348241e-06
1.05118980208143,-0.000405068204870697
1.03077640640442,-6.58685065873656e-05
1.01242283656583,-6.38292963332574e-05
0.996242942258564,0.0018698988545359
0.982344135219425,0.00358882199953906
0.97082439194738,0.00379675474054945
0.961769203083567,0.0037453659579368
0.95524865872714,0.00373630046413794
0.951314879522022,0.00372887719827724
0.95,0.00372901181409993
0.951314879522022,0.00372887546484115
0.95524865872714,0.0037363352640906
0.961769203083567,0.00374485090839148
0.97082439194738,0.00379920063964491
0.982344135219425,0.0036204686217449
0.996242942258564,0.00191347670321372
1.01242283656583,-6.02785923441033e-05
1.03077640640442,-4.8771958589941e-05
1.05118980208143,-0.000396368410490858
1.07354552767919,-8.82112265190256e-06
1.09772492000501,-2.28460640543987e-06
1.0816653826392,-0.000788787195006953
1.05475115548645,-0.000509281657016126
1.0295630140987,-0.000421149475204074
1.00623058987491,-0.000433935135276324
0.98488578017961,0.00272985474048857
0.965660395791398,0.00378842839915997
0.948683298050514,0.00641870696394274
0.93407708461347,0.0105703254736562
0.921954445729289,0.0120674532209463
0.912414379544733,0.0119507579061288
0.905538513813742,0.011911471896866
0.901387818865997,0.011892351486857
0.901387818865997,0.0118923464490165
0.905538513813742,0.0119115708423814
0.912414379544733,0.011949287968058
0.921954445729289,0.0120697326825366
0.93407708461347,0.0106536975793463
0.948683298050514,0.0064732526673019
0.965660395791398,0.00379398239765751
0.98488578017961,0.00274889001618757
1.00623058987491,-0.000410159839284786
1.0295630140987,-0.000397892868720571
1.05475115548645,-0.000549919479019604
1.0816653826392,-0.000787212805978451
1.07004672795163,-0.00087992355814971
1.04043260233424,-0.00336079841794812
1.01242283656583,-0.00175192962186863
0.986154146165801,0.00213253754384062
0.961769203083567,0.00330513091259071
0.939414711402797,0.00766084292146373
0.919238815542512,0.011848120620835
0.901387818865997,0.014909949452605
0.901387818865997,0.0149656881404813
0.919238815542512,0.0118508219798298
0.939414711402797,0.00770087578939458
0.961769203083567,0.00336596007558724
0.986154146165801,0.00213574102343927
1.01242283656583,-0.00166608003188845
1.04043260233424,-0.00314320074471847
1.07004672795163,-0.00105539301592473
1.09658560997307,-9.72101729961657e-06
1.06301458127346,-0.000281504026351215
1.03077640640441,-0.00164138382513643
1,-0.00338785050038443
0.97082439194738,-0.000390601838649124
0.94339811320566,0.00627614222902286
0.917877987534291,0.0114306907103949
0.917877987534291,0.0115329281671381
0.94339811320566,0.00661579036644372
0.97082439194738,0.000347694189860927
1,-0.00237748155836192
1.03077640640442,-0.00133798734661353
1.06301458127347,-0.000317582229342359
1.09658560997307,-1.04357984897224e-05
1.09658560997307,-9.7210172996161e-06
1.06066017177982,-0.000472269494994449
1.02591422643416,-0.000297388734278509
0.99247166206396,0.00175114748916638
0.960468635614927,0.000985028556369327
0.930053761886914,0.00454599843756643
0.901387818865997,0.0128248043434897
0.901387818865997,0.0136150747898233
0.930053761886914,0.00577854784898148
0.960468635614927,0.00221365564093568
0.99247166206396,0.0018119656055152
1.02591422643416,-0.000310898113215337
1.06066017177982,-0.000467550233437773
1.09658560997307,-1.0119488588162e-05
1.06301458127346,-0.000281504026351189
1.02591422643416,-0.000297388734278507
0.989949493661166,0.00162191875139735
0.95524865872714,0.00640243080380271
0.921954445729289,0.00993618577963285
0.921954445729289,0.0106856848660608
0.95524865872714,0.00642881198929379
0.989949493661167,0.00163218901226474
1.02591422643416,-0.000268954598721892
1.06301458127347,-0.000279512567569862
1.07004672795163,-0.000879923558149696
1.03077640640441,-0.00164138382513639
0.99247166206396,0.00175114748916629
0.95524865872714,0.00640243080380232
0.919238815542512,0.0130039395173756
0.919238815542512,0.0130219004219342
0.95524865872714,0.00639124164624036
0.99247166206396,0.00174387857359838
1.03077640640442,-0.0016216211764917
1.07004672795164,-0.000871123703418708
1.0816653826392,-0.000788787195006937
1.04043260233424,-0.00336079841794808
1,-0.00338785050038436
0.960468635614927,0.000985028556369276
0.921954445729289,0.00993618577963247
0.921954445729289,0.00993277740111072
0.960468635614927,0.000989824045540469
1,-0.00338927493139722
1.04043260233424,-0.0033603681307371
1.0816653826392,-0.000783195914244016
1.09772492000501,-1.92647287464404e-06
1.05475115548645,-0.000509281657016122
1.01242283656583,-0.00175192962186862
0.97082439194738,-0.000390601838649076
0.930053761886914,0.00454599843756646
0.930053761886914,0.00454776948005153
0.97082439194738,-0.000395273578088964
1.01242283656583,-0.00175659260368848
1.05475115548645,-0.000511452602605896
1.09772492000501,-1.75637307983186e-06
1.07354552767919,-7.97763020348242e-06
1.0295630140987,-0.000421149475204074
0.986154146165801,0.00213253754384062
0.94339811320566,0.00627614222902289
0.901387818865997,0.0128248043434897
0.901387818865997,0.0128294668793849
0.94339811320566,0.00628627655243168
0.986154146165801,0.00216794396546239
1.0295630140987,-0.000362000961669241
1.07354552767919,-8.30756760342456e-06
1.09658560997307,-6.56939733257415e-06
1.05118980208143,-0.000405068204870697
1.00623058987491,-0.000433935135276323
0.961769203083567,0.00330513091259071
0.917877987534291,0.0114306907103949
0.917877987534291,0.0114580925401023
0.961769203083567,0.00334648041636481
1.00623058987491,-0.000400402713611176
1.05118980208143,-0.000401351862643677
1.09658560997307,-7.07151347009946e-06
1.0770329614269,-1.34101622077427e-07
1.03077640640442,-6.58685065873666e-05
0.98488578017961,0.00272985474048857
0.939414711402797,0.00766084292146373
0.939414711402797,0.00766169068008496
0.984885780179611,0.00274286848005021
1.03077640640442,-5.65175048589867e-05
1.0770329614269,6.16297582203915e-33
1.05948100502085,-6.52816942434419e-05
1.01242283656583,-6.38292963332567e-05
0.965660395791398,0.00378842839915996
0.919238815542512,0.011848120620835
0.919238815542512,0.0118399022139059
0.965660395791398,0.0037884914779193
1.01242283656583,-6.51363285610555e-05
1.05948100502085,-6.36316116414141e-05
1.09201648339208,-2.28774077241861e-07
1.04403065089105,-1.21431908731144e-05
0.996242942258564,0.00186989885453592
0.948683298050514,0.00641870696394276
0.901387818865997,0.014909949452605
0.901387818865998,0.0149021850706716
0.948683298050514,0.00641341717634961
0.996242942258564,0.00186704682158288
1.04403065089106,-1.23136834750528e-05
1.09201648339208,6.16297582203915e-33
1.07935165724615,-1.32663672481557e-07
1.03077640640442,-3.52779064537714e-07
0.982344135219425,0.00358882199953907
0.93407708461347,0.0105703254736562
0.93407708461347,0.0105515234390625
0.982344135219425,0.00357869413265723
1.03077640640442,-3.09273061600122e-07
1.07935165724615,-1.35835153616658e-07
1.0688779163216,-4.3087274418014e-07
1.01980390271856,-1.25153440471467e-06
0.97082439194738,0.00379675474054945
0.921954445729289,0.0120674532209463
0.921954445729289,0.0120643502588126
0.97082439194738,0.00379510861563425
1.01980390271856,-1.3072767521077e-06
1.0688779163216,-3.34867448215984e-07
1.06066017177982,-3.42863041665951e-07
1.01118742080783,-1.5083735416162e-06
0.961769203083567,0.0037453659579368
0.912414379544733,0.0119507579061288
0.912414379544733,0.0119517157424947
0.961769203083567,0.00374554607839525
1.01118742080783,-1.59611526706356e-06
1.06066017177982,-6.02080295596092e-07
1.05475115548645,-7.24053783414855e-07
1.00498756211209,-1.61505876257824e-06
0.95524865872714,0.00373630046413794
0.905538513813742,0.011911471896866
0.905538513813742,0.0119114236405579
0.95524865872714,0.00373627936486096
1.00498756211209,-1.6123700004244e-06
1.05475115548645,-6.06890648492137e-07
1.05118980208143,-7.25207798065258e-07
1.00124921972504,-1.61805837245844e-06
0.951314879522022,0.00372887719827724
0.901387818865997,0.011892351486857
0.901387818865997,0.011892352849423
0.951314879522023,0.00372887233889322
1.00124921972504,-1.61529662971371e-06
1.05118980208143,-6.07732661554597e-07
1.1,6.16297582203915e-33
1.05,-7.25278837228715e-07
1,-1.61822071948743e-06
0.95,0.00372901181409993
0.9,0.011892956105461
0.95,0.00372900467723632
1,-1.61547097564686e-06
1.05,-6.07788615837276e-07
1.05118980208143,-7.25207660254941e-07
1.00124921972504,-1.61806141466422e-06
0.951314879522022,0.00372887546484116
0.901387818865997,0.0118923464490165
0.901387818865998,0.0118923446105391
0.951314879522023,0.0037288687662157
1.00124921972504,-1.61531382507859e-06
1.05118980208143,-6.07734945050003e-07
1.05475115548645,-7.2401554639418e-07
1.00498756211209,-1.61494508513977e-06
0.95524865872714,0.00373633526409061
0.905538513813742,0.0119115708423814
0.905538513813742,0.0119115731830167
0.95524865872714,0.00373632957751584
1.00498756211209,-1.61224389122922e-06
1.05475115548645,-6.06858904073348e-07
1.06066017177982,-7.17303034635425e-07
1.01118742080783,-1.50802576074123e-06
0.961769203083567,0.00374485090839149
0.912414379544733,0.011949287968058
0.912414379544733,0.0119492541387087
0.961769203083567,0.00374482467230399
1.01118742080783,-1.50288044346183e-06
1.06066017177982,-3.74452121113528e-07
1.0688779163216,-5.39320608812658e-07
1.01980390271856,-1.27776253713475e-06
0.97082439194738,0.00379920063964487
0.921954445729289,0.0120697326825366
0.921954445729289,0.0120698747632735
0.97082439194738,0.00379924351610807
1.01980390271856,-1.27829488545004e-06
1.0688779163216,-5.39421918259605e-07
1.07935165724615,-1.30523390440512e-07
1.03077640640442,-2.93640848859465e-07
0.982344135219425,0.00362046862174427
0.93407708461347,0.0106536975793458
0.93407708461347,0.0106534367730512
0.982344135219425,0.00362056929512054
1.03077640640442,-2.93600740778744e-07
1.07935165724615,-1.30523434844421e-07
1.09201648339208,9.86495388638231e-20
1.04403065089106,-1.2066281633095e-05
0.996242942258564,0.00191347670321378
0.948683298050514,0.00647325266730191
0.901387818865997,0.0149656881404813
0.901387818865998,0.0149699166809275
0.948683298050514,0.00647138833523734
0.996242942258564,0.00191371884713077
1.04403065089106,-1.20561487936324e-05
1.09201648339208,6.16297582203915e-33
1.05948100502085,-6.37458872274167e-05
1.01242283656583,-6.02785923441056e-05
0.965660395791398,0.00379398239765751
0.919238815542512,0.0118508219798298
0.919238815542512,0.0118847981666886
0.965660395791399,0.00380021722093881
1.01242283656583,-5.48050849405975e-05
1.05948100502085,-6.3729114999101e-05
1.0770329614269,-1.1566501773294e-07
1.03077640640442,-4.87719585899408e-05
0.98488578017961,0.00274889001618757
0.939414711402797,0.00770087578939462
0.939414711402797,0.00782537550382591
0.984885780179611,0.0027833665468152
1.03077640640442,-3.57361104513682e-05
1.0770329614269,-6.89968815602418e-08
1.09658560997307,-6.62864477737298e-06
1.05118980208143,-0.000396368410490858
1.00623058987491,-0.000410159839284857
0.961769203083567,0.0033659600755871
0.917877987534291,0.0115329281671378
0.917877987534291,0.0115427370381231
0.961769203083568,0.00347062291230146
1.00623058987491,-0.000258577815341765
1.05118980208143,-0.000389808973228953
1.09658560997307,-6.52844325094688e-06
1.07354552767919,-8.82112265190056e-06
1.0295630140987,-0.000397892868720638
0.986154146165801,0.00213574102343868
0.94339811320566,0.00661579036643417
0.901387818865997,0.0136150747898257
0.901387818865998,0.012740133674687
0.943398113205661,0.00617377291745128
0.986154146165801,0.00205454836441961
1.0295630140987,-0.000407353923383972
1.07354552767919,-8.9997457341015e-06
1.09772492000501,-2.28460640544079e-06
1.05475115548645,-0.000549919479020179
1.01242283656583,-0.00166608003189606
0.97082439194738,0.000347694189834319
0.930053761886914,0.00577854784895916
0.930053761886914,0.00450094927850397
0.97082439194738,-0.000499757890090316
1.01242283656583,-0.00190436895840811
1.05475115548645,-0.000570595113595704
1.09772492000501,-2.32116688068467e-06
1.0816653826392,-0.000787212805986246
1.04043260233424,-0.0031432007447494
1,-0.00237748155841814
0.960468635614927,0.00221365564104914
0.921954445729289,0.0106856848662361
0.921954445729289,0.0100638864546016
0.960468635614927,0.001000699542047
1,-0.00338053105145599
1.04043260233424,-0.00337557803467964
1.0816653826392,-0.000776274947191171
1.07004672795163,-0.00105539301593108
1.03077640640442,-0.00133798734661575
0.99247166206396,0.00181196560660209
0.95524865872714,0.00642881199157895
0.919238815542512,0.0130219004226132
0.919238815542512,0.013033316585115
0.95524865872714,0.00642751958965008
0.992471662063961,0.00180949622140686
1.03077640640442,-0.00162858385628852
1.07004672795164,-0.000892812570811579
1.06301458127347,-0.000317582228768834
1.02591422643416,-0.000310898108864928
0.989949493661167,0.00163218901827035
0.95524865872714,0.00639124164211067
0.921954445729289,0.0099327774008805
0.921954445729289,0.0100638866575155
0.95524865872714,0.00642751958562967
0.989949493661167,0.00163710355727789
1.02591422643416,-0.000282441039394771
1.06301458127347,-0.000273597685240523
1.09658560997307,-1.04357980172594e-05
1.06066017177982,-0.000467550230713196
1.02591422643416,-0.000268954610119042
0.99247166206396,0.00174387858698416
0.960468635614927,0.000989824049041764
0.930053761886914,0.00454776948109743
0.901387818865997,0.0128294668804041
0.901387818865998,0.0127401491359301
0.930053761886914,0.00450095070588954
0.960468635614927,0.00100070081106169
0.992471662063961,0.00180949616197968
1.02591422643416,-0.000282440990086135
1.06066017177982,-0.00046450529314718
1.09658560997307,-9.8838784448801e-06
1.09658560997307,-1.01194895157609e-05
1.06301458127347,-0.000279512627585784
1.03077640640442,-0.00162162114252101
1,-0.00338927493161645
0.97082439194738,-0.000395273578525752
0.94339811320566,0.00628627655236388
0.917877987534291,0.0114580925401523
0.917877987534291,0.0115426634642587
0.943398113205661,0.00617385089179682
0.97082439194738,-0.000499761061382407
1,-0.00338052734977854
1.03077640640442,-0.00162858339811846
1.06301458127347,-0.000273597317251072
1.09658560997307,-9.88386858806368e-06
1.07004672795164,-0.000871123682028644
1.04043260233424,-0.00336036813200939
1.01242283656583,-0.00175659260409462
0.986154146165801,0.00216794396556708
0.961769203083567,0.00334648041627982
0.939414711402797,0.00766169067968092
0.919238815542512,0.0118399022153766
0.901387818865998,0.0149021850743011
0.901387818865998,0.0149698899145053
0.919238815542512,0.0118847748471325
0.939414711402797,0.00782516008550336
0.961769203083568,0.00347027969475663
0.986154146165801,0.0020548272549565
1.01242283656583,-0.00190438623280391
1.04043260233424,-0.00337557516647158
1.07004672795164,-0.00089281326732768
1.0816653826392,-0.000783195915418283
1.05475115548645,-0.000511452602594727
1.0295630140987,-0.000362000961724221
1.00623058987491,-0.000400402713871032
0.984885780179611,0.00274286847860656
0.965660395791398,0.00378849147909656
0.948683298050514,0.00641341717754761
0.93407708461347,0.010551523437184
0.921954445729289,0.012064350258989
0.912414379544733,0.0119517157424967
0.905538513813742,0.011911423640558
0.901387818865997,0.011892352849423
0.9,0.011892956105461
0.901387818865998,0.0118923446105393
0.905538513813742,0.0119115731830229
0.912414379544733,0.0119492541083325
0.921954445729289,0.0120698765566594
0.93407708461347,0.0106534202484305
0.948683298050514,0.00647140730521697
0.965660395791399,0.00380021679764865
0.984885780179611,0.00278333787910302
1.00623058987491,-0.000259576991751769
1.0295630140987,-0.000406861899657256
1.05475115548645,-0.000570533161854255
1.0816653826392,-0.000776249890387981
1.09772492000501,-1.75637307932595e-06
1.07354552767919,-8.30756761540334e-06
1.05118980208143,-0.000401351863112403
1.03077640640442,-5.65175049679175e-05
1.01242283656583,-6.51363340903511e-05
0.996242942258564,0.00186704681761443
0.982344135219425,0.00357869413270387
0.97082439194738,0.00379510861571851
0.961769203083567,0.00374554607839529
0.95524865872714,0.00373627936486096
0.951314879522023,0.00372887233889323
0.95,0.00372900467723632
0.951314879522023,0.00372886876624065
0.95524865872714,0.00373632957754698
0.961769203083567,0.00374482453356983
0.97082439194738,0.00379925218823659
0.982344135219425,0.00362056939184518
0.996242942258564,0.00191371920049755
1.01242283656583,-5.24268103415003e-05
1.03077640640442,-3.57679951571392e-05
1.05118980208143,-0.000389548982194023
1.07354552767919,-8.98695019161615e-06
1.09772492000501,-2.32052991287723e-06
1.09658560997307,-7.07151348130236e-06
1.0770329614269,6.16297582203915e-33
1.05948100502085,-6.36316398152586e-05
1.04403065089106,-1.23136837113676e-05
1.03077640640442,-3.09273060439421e-07
1.01980390271856,-1.30727675207584e-06
1.01118742080783,-1.59611526706192e-06
1.00498756211209,-1.61237000042441e-06
1.00124921972504,-1.61529662971371e-06
1,-1.61547097564681e-06
1.00124921972504,-1.61531382507857e-06
1.00498756211209,-1.61224388712169e-06
1.01118742080783,-1.50289185884176e-06
1.01980390271856,-1.28057837933929e-06
1.03077640640442,-2.9399754644848e-07
1.04403065089106,-1.20561555642837e-05
1.05948100502085,-6.37297879808262e-05
1.0770329614269,-6.8910266860352e-08
1.09658560997307,-6.51982538248247e-06
1.09201648339208,6.16297582203915e-33
1.07935165724615,-1.35835152301078e-07
1.0688779163216,-3.34867448195347e-07
1.06066017177982,-6.02080295596318e-07
1.05475115548645,-6.06890648492092e-07
1.05118980208143,-6.07732661554596e-07
1.05,-6.07788615837345e-07
1.05118980208143,-6.07734945049969e-07
1.05475115548645,-6.06858902332269e-07
1.06066017177982,-3.74454713432522e-07
1.0688779163216,-6.36315578247279e-07
1.07935165724615,-2.03581090160779e-07
1.09201648339208,6.16297582203915e-33


==> grafici1d/cwenoz161kink.txt <==
0.2,0.639975473389276
0.190394327646598,0.658533520728914
0.182002747232013,0.6714593937806
0.176776695296637,0.679887898833733
0.175,0.680864357066933
0.176776695296637,0.679887381104621
0.182002747232013,0.671464163454815
0.190394327646598,0.658528076981648
0.195256241897666,0.649299824443976
0.180277563773199,0.672916772517492
0.167705098312484,0.694998105326775
0.158113883008419,0.711079793820278
0.152069063257455,0.721376292566747
0.15,0.723103990902053
0.152069063257455,0.721375614658141
0.158113883008419,0.711071451268801
0.167705098312484,0.695004105681306
0.180277563773199,0.672933407773064
0.195256241897666,0.649315415147773
0.195256241897666,0.64929982444398
0.176776695296637,0.680592897307323
0.160078105935821,0.706668508123225
0.145773797371132,0.730631244201266
0.134629120178362,0.751038281588596
0.127475487839819,0.763821202080042
0.125,0.766627720540412
0.12747548783982,0.763820706877314
0.134629120178363,0.751017403766824
0.145773797371132,0.73064632362847
0.160078105935821,0.706699294730957
0.176776695296637,0.680600945021152
0.195256241897666,0.649308276743957
0.180277563773199,0.672916772517495
0.160078105935821,0.706668508123229
0.141421356237309,0.739298716418948
0.125,0.766192389736231
0.111803398874989,0.790260051110703
0.103077640640441,0.806806871929526
0.0999999999999999,0.8113704149707
0.103077640640441,0.806770702088473
0.111803398874989,0.790279435375265
0.125,0.766228892600559
0.14142135623731,0.739314220697021
0.160078105935821,0.706680647368472
0.1802775637732,0.672942558813213
0.190394327646598,0.658533520728914
0.167705098312484,0.694998105326774
0.145773797371132,0.730631244201267
0.125,0.766192389736232
0.106066017177982,0.800426844868573
0.0901387818865996,0.828031941018523
0.0790569415042094,0.849858053898465
0.0749999999999999,0.857251934301834
0.0790569415042094,0.849838345383118
0.0901387818865997,0.828054586157117
0.106066017177982,0.800451154813819
0.125,0.76620930764334
0.145773797371133,0.730654951258457
0.167705098312484,0.695009384801907
0.190394327646598,0.658524963390485
0.182002747232013,0.671459393780599
0.158113883008419,0.711079793820277
0.134629120178362,0.751038281588596
0.111803398874989,0.790260051110703
0.0901387818865996,0.828031941018523
0.0707106781186546,0.864079481355009
0.0559016994374946,0.891625717502766
0.0499999999999999,0.904169560002921
0.0559016994374947,0.891643812384592
0.0707106781186548,0.864106856314729
0.0901387818865998,0.828058762746366
0.11180339887499,0.790276312190698
0.134629120178363,0.751034084755734
0.158113883008419,0.711070615624328
0.182002747232013,0.671445356423322
0.176776695296637,0.679887898833732
0.152069063257455,0.721376292566747
0.127475487839819,0.763821202080041
0.103077640640441,0.806806871929526
0.0790569415042094,0.849858053898466
0.0559016994374946,0.891625717502766
0.0353553390593272,0.930537543321857
0.0249999999999999,0.952042256680048
0.0353553390593274,0.930559556117274
0.0559016994374948,0.891636543268513
0.0790569415042096,0.849850398975408
0.103077640640442,0.806803945515626
0.12747548783982,0.763822900867257
0.152069063257456,0.721375558028094
0.176776695296637,0.679887936459124
0.2,0.639975473389275
0.175,0.680864357066933
0.15,0.723103990902052
0.125,0.766627720540416
0.0999999999999999,0.811370414970698
0.0749999999999999,0.857251934301817
0.0499999999999999,0.904169560002912
0.0249999999999999,0.952042256680084
1.57009245868378e-16,0.998354262460666
0.0250000000000001,0.952042496275367
0.0500000000000001,0.904169620897873
0.0750000000000001,0.857251901617119
0.1,0.811370285183705
0.125,0.766627683493579
0.15,0.723104095936955
0.175,0.680864425188445
0.176776695296637,0.679887381104623
0.152069063257455,0.721375614658144
0.12747548783982,0.76382070687731
0.103077640640441,0.806770702088466
0.0790569415042094,0.849838345383115
0.0559016994374947,0.891643812384592
0.0353553390593274,0.930559556117273
0.0250000000000001,0.952042496275327
0.0353553390593275,0.930529963170618
0.0559016994374949,0.891638497118267
0.0790569415042096,0.849846273373547
0.103077640640442,0.80679739513513
0.12747548783982,0.76382276870684
0.152069063257456,0.721373982967117
0.176776695296637,0.679885845842953
0.182002747232013,0.671464163454814
0.158113883008419,0.711071451268796
0.134629120178363,0.751017403766812
0.111803398874989,0.790279435375267
0.0901387818865997,0.828054586157117
0.0707106781186548,0.864106856314729
0.0559016994374948,0.891636543268464
0.0500000000000001,0.904169620897886
0.0559016994374949,0.891638497110222
0.0707106781186549,0.864083043677104
0.0901387818865999,0.828047656838206
0.11180339887499,0.790266982811478
0.134629120178363,0.751028936915981
0.158113883008419,0.711067311667309
0.182002747232013,0.671442825379368
0.190394327646598,0.658528076981643
0.167705098312484,0.695004105681305
0.145773797371132,0.730646323628467
0.125,0.766228892600555
0.106066017177982,0.800451154813814
0.0901387818865998,0.828058762746368
0.0790569415042096,0.849850398975363
0.0750000000000001,0.857251901617144
0.0790569415042096,0.849846273393474
0.0901387818865999,0.828047656845999
0.106066017177982,0.800431508932682
0.125,0.766208569384485
0.145773797371133,0.730644222873945
0.167705098312484,0.694997553372919
0.190394327646598,0.658519319311226
0.180277563773199,0.672933407773061
0.160078105935821,0.706699294730947
0.14142135623731,0.739314220697016
0.125,0.766209307643328
0.11180339887499,0.790276312190664
0.103077640640442,0.806803945516953
0.1,0.811370285183711
0.103077640640442,0.806797395228306
0.11180339887499,0.790266982794142
0.125,0.766208569371298
0.14142135623731,0.739300999776351
0.160078105935821,0.706681538943616
0.1802775637732,0.672930884285137
0.195256241897666,0.649315415147769
0.176776695296637,0.680600945021149
0.160078105935821,0.706680647368468
0.145773797371133,0.730654951258429
0.134629120178363,0.751034084756053
0.12747548783982,0.763822900872403
0.125,0.766627683493574
0.12747548783982,0.76382276876475
0.134629120178363,0.751028937166428
0.145773797371133,0.730644222870763
0.160078105935821,0.706681538937429
0.176776695296637,0.680596028611725
0.195256241897667,0.649312466790877
0.195256241897666,0.649308276743957
0.1802775637732,0.672942558813199
0.167705098312484,0.69500938480186
0.158113883008419,0.711070615627398
0.152069063257456,0.721375558041732
0.15,0.723104095936945
0.152069063257456,0.721373982923046
0.158113883008419,0.711067312112036
0.167705098312484,0.694997553520968
0.1802775637732,0.672930884278701
0.195256241897667,0.649312466779981
0.190394327646598,0.658524963389242
0.182002747232013,0.67144535643646
0.176776695296637,0.67988793647097
0.175,0.680864425188463
0.176776695296637,0.679885845790135
0.182002747232013,0.67144282561661
0.190394327646598,0.658519319643227


==> grafici1d/cwenoz161mid.txt <==
0.6,0.159996258839958
0.594243216200236,0.166574547813291
0.588430114796991,0.17111960761585
0.583630876496438,0.176597844752197
0.57987067523716,0.180516490016241
0.57716981903076,0.180605173098937
0.575543221661067,0.180596004394018
0.575,0.180593060920624
0.575543221661067,0.180596004891913
0.57716981903076,0.180605127656057
0.57987067523716,0.180515720153562
0.583630876496438,0.176593480280103
0.588430114796991,0.171121506308625
0.594243216200236,0.166584034274351
0.594243216200236,0.168822917038219
0.585234995535981,0.175995475256486
0.57716981903076,0.182391332318348
0.570087712549569,0.187169698948475
0.564025708633924,0.191835638168642
0.559016994374947,0.197405510021568
0.555090082779363,0.202203400433424
0.552268050859363,0.202496382278064
0.550567888638631,0.202476361464141
0.55,0.202470242696495
0.550567888638631,0.202476361792842
0.552268050859363,0.202496169956117
0.555090082779363,0.202201733146679
0.559016994374947,0.197403382861737
0.564025708633924,0.191838096287375
0.570087712549569,0.187176205933553
0.57716981903076,0.18239858067303
0.585234995535981,0.17601513647338
0.594243216200236,0.168839465541703
0.592663479556485,0.17098101262748
0.58148516748065,0.180147579078606
0.571182982939793,0.188234738891837
0.561805126356106,0.196065754766432
0.553398590529466,0.203346126477551
0.546008241696039,0.208927407703151
0.539675828623073,0.213847135708115
0.534438958160799,0.219483833026404
0.53033008588991,0.224896331455579
0.527375577743225,0.225655405451972
0.525594901040716,0.225622809376011
0.525,0.225613037759096
0.525594901040716,0.22562280846527
0.527375577743225,0.225655210071954
0.53033008588991,0.224894762524065
0.534438958160799,0.219483641310582
0.539675828623073,0.213849447324139
0.546008241696039,0.208931401178425
0.553398590529466,0.203352271737892
0.561805126356106,0.196071509865646
0.571182982939793,0.188223523067665
0.58148516748065,0.180135841653195
0.592663479556485,0.171108928728367
0.596343022093828,0.1663704788396
0.58309518948453,0.177674707257373
0.570635610525666,0.188923361003033
0.559016994374947,0.199589202131314
0.548292804986533,0.208705995832153
0.53851648071345,0.217178753985603
0.529740502510427,0.225259415581613
0.522015325445527,0.231798304041856
0.515388203202207,0.23708312070955
0.509901951359278,0.24281530319247
0.505593710403917,0.248635735316289
0.502493781056044,0.250071334637271
0.50062460986252,0.250026343177407
0.5,0.25001253935655
0.50062460986252,0.250026385537668
0.502493781056044,0.250071260737218
0.505593710403917,0.248635291748501
0.509901951359278,0.242816322135147
0.515388203202207,0.237085027358337
0.522015325445527,0.23179968983677
0.529740502510427,0.225259366332704
0.53851648071345,0.217170593900148
0.548292804986533,0.208687855437817
0.559016994374947,0.199616711539188
0.570635610525666,0.189050747190372
0.58309518948453,0.177853308802206
0.596343022093828,0.166536871936856
0.590021186060297,0.170388444640431
0.575543221661067,0.182928535960863
0.561805126356106,0.19540506066754
0.548862460002504,0.207483719948834
0.536772763839597,0.219397461351703
0.525594901040716,0.230057826413091
0.515388203202207,0.239316786618678
0.506211418282915,0.248100354704903
0.498121471129282,0.255689204438204
0.491172067609712,0.261493939812325
0.48541219597369,0.267364771017173
0.480884601541784,0.273479178579254
0.47762432936357,0.275734025777716
0.475657439761011,0.275680526543195
0.475,0.275662395850338
0.475657439761011,0.275680521476
0.47762432936357,0.275734024344403
0.480884601541784,0.273479957676376
0.48541219597369,0.267366470453628
0.491172067609712,0.261495155659597
0.498121471129282,0.25568734692626
0.506211418282915,0.248092088120529
0.515388203202208,0.239299716182606
0.525594901040716,0.230046561433824
0.536772763839597,0.219418442202038
0.548862460002504,0.207507495589229
0.561805126356106,0.195442068767352
0.575543221661067,0.183024143036946
0.590021186060297,0.170536128350026
0.585768725692999,0.175496442386564
0.570087712549569,0.187157165161055
0.555090082779363,0.20003939736269
0.540832691319598,0.21356099203247
0.527375577743225,0.226696981365455
0.51478150704935,0.239519209113096
0.503115294937453,0.251948429915296
0.492442890089805,0.262407362259975
0.482830197895699,0.271907509097481
0.474341649025257,0.28049196681722
0.467038542306735,0.287041917639222
0.460977222864644,0.293124130561308
0.456207189772366,0.299463041754129
0.452769256906871,0.302632968338488
0.450693909432999,0.302580433356681
0.45,0.302557919607368
0.450693909432999,0.302580494067515
0.452769256906871,0.302633017255994
0.456207189772366,0.299464870997041
0.460977222864644,0.29312610674921
0.467038542306735,0.287041790545601
0.474341649025257,0.280485185395665
0.482830197895699,0.271892032978629
0.492442890089805,0.262386902674068
0.503115294937453,0.251929361557823
0.51478150704935,0.239450423471886
0.527375577743225,0.226629241852509
0.540832691319598,0.213569372920117
0.555090082779363,0.200124498446739
0.570087712549569,0.187263926706721
0.585768725692999,0.175571719509776
0.583630876496438,0.179937225076517
0.566789202437732,0.193264254579993
0.550567888638631,0.205152667753852
0.535023363975817,0.218068414493271
0.52021630116712,0.232145659196232
0.506211418282915,0.246600366202282
0.4930770730829,0.260469143312467
0.480884601541784,0.274064186815635
0.469707355701398,0.286281555173839
0.459619407771256,0.296686853929172
0.450693909432999,0.306152619490908
0.443001128666734,0.313688859189364
0.436606229914324,0.320084069605629
0.431566912540802,0.326614770294656
0.427931069215592,0.330741253383698
0.42573465914816,0.330722229301129
0.425,0.330695424953697
0.42573465914816,0.330722226173022
0.427931069215592,0.330741458319446
0.431566912540802,0.326617500390509
0.436606229914325,0.320086059152037
0.443001128666734,0.313686871951644
0.450693909432999,0.306139698251354
0.459619407771256,0.296667304542115
0.469707355701398,0.286261625385488
0.480884601541784,0.274015574746553
0.4930770730829,0.260374334674204
0.506211418282915,0.246559743228384
0.52021630116712,0.23218337633472
0.535023363975817,0.218133588438513
0.550567888638631,0.205208725547328
0.566789202437732,0.193267496740559
0.583630876496438,0.179930143441263
0.583630876496438,0.179937225076517
0.565685424949238,0.195360472877387
0.548292804986533,0.210611944685677
0.531507290636732,0.224312121218786
0.515388203202207,0.237288307002385
0.5,0.251459500628345
0.48541219597369,0.266727280102237
0.47169905660283,0.282001237639073
0.458938993767145,0.296573772432144
0.447213595499958,0.310546315500778
0.436606229914324,0.322349957218639
0.427200187265876,0.332695588541553
0.419076365356005,0.341350023559337
0.412310562561766,0.348215882675321
0.406970514902493,0.354955555476584
0.403112887414927,0.359997364019511
0.400780488547035,0.360103131148523
0.400780488547035,0.360103070004929
0.403112887414927,0.359998119503427
0.406970514902493,0.354958956400297
0.412310562561766,0.348217559037515
0.419076365356005,0.341345188359385
0.427200187265876,0.332677705511211
0.436606229914324,0.322328022803224
0.447213595499958,0.310518395347535
0.458938993767145,0.296493080931565
0.47169905660283,0.281931978766845
0.48541219597369,0.266724781075328
0.5,0.251478410427615
0.515388203202208,0.237310575885968
0.531507290636733,0.224305028858622
0.548292804986533,0.21059999253147
0.565685424949238,0.195356026197101
0.583630876496438,0.179944642006662
0.585768725692999,0.175496442386564
0.566789202437732,0.193264254579993
0.548292804986533,0.210611944685677
0.53033008588991,0.227417678718007
0.51295711321708,0.243630336281
0.49623583103198,0.257949367532012
0.480234317807464,0.272170973438209
0.465026880943457,0.287596372899394
0.450693909432999,0.303893583233615
0.437321392113397,0.319752304511841
0.425,0.33489973490955
0.413823633931171,0.348695757026352
0.403887360535088,0.360138994001097
0.403887360535088,0.360118454476728
0.413823633931171,0.348672369704827
0.425,0.334849284780923
0.437321392113397,0.319678850733293
0.450693909432999,0.303864442349825
0.465026880943457,0.287598744158707
0.480234317807464,0.272169890901552
0.49623583103198,0.257953015238248
0.51295711321708,0.243626560761887
0.530330085889911,0.227415339817964
0.548292804986533,0.210615454665249
0.566789202437732,0.19332674987378
0.585768725692999,0.175638868821087
0.590021186060297,0.170388444640431
0.570087712549569,0.187157165161056
0.550567888638631,0.205152667753852
0.531507290636732,0.224312121218786
0.51295711321708,0.243630336281
0.494974746830583,0.261874240886409
0.47762432936357,0.279025580004648
0.460977222864644,0.29412357267801
0.445112345369121,0.309554087881439
0.430116263352131,0.326209661187803
0.416082924427331,0.343358668318312
0.403112887414927,0.3596856010896
0.403112887414927,0.359622886747835
0.416082924427331,0.34331154213151
0.430116263352131,0.326196254812743
0.445112345369121,0.309542675324385
0.460977222864644,0.294104945355944
0.47762432936357,0.279018084076957
0.494974746830583,0.26187093152348
0.51295711321708,0.24365655792182
0.531507290636733,0.224401003817492
0.550567888638631,0.205296905737153
0.570087712549569,0.187302393590509
0.590021186060297,0.170525485456222
0.596343022093828,0.1663704788396
0.575543221661067,0.182928535960863
0.555090082779363,0.20003939736269
0.535023363975817,0.218068414493272
0.515388203202207,0.237288307002386
0.49623583103198,0.257949367532012
0.47762432936357,0.279025580004648
0.459619407771256,0.298732100556713
0.442295150323853,0.316751798067141
0.42573465914816,0.33274394167041
0.410030486671418,0.349402504389181
0.410030486671418,0.349377606727687
0.42573465914816,0.332718356760341
0.442295150323853,0.316734422342092
0.459619407771256,0.298730888780554
0.47762432936357,0.2790660771908
0.49623583103198,0.258057260786678
0.515388203202208,0.237416435145378
0.535023363975818,0.218193618700434
0.555090082779363,0.200152269549891
0.575543221661067,0.183013522660184
0.596343022093828,0.166411843756584
0.58309518948453,0.177674707257373
0.561805126356106,0.19540506066754
0.540832691319598,0.21356099203247
0.52021630116712,0.232145659196232
0.5,0.251459500628345
0.480234317807464,0.272170973438209
0.460977222864644,0.29412357267801
0.442295150323853,0.316751798067141
0.424264068711928,0.33804624397891
0.406970514902493,0.356808168924452
0.406970514902493,0.35678351648576
0.424264068711929,0.338045611122303
0.442295150323853,0.31680248644266
0.460977222864644,0.294211279853802
0.480234317807464,0.272272367175686
0.5,0.251560131156374
0.52021630116712,0.232233428275045
0.540832691319598,0.213621472354034
0.561805126356106,0.195432343769189
0.58309518948453,0.177681845082813
0.592663479556485,0.17098101262748
0.570635610525666,0.188923361003033
0.548862460002504,0.207483719948834
0.527375577743225,0.226696981365455
0.506211418282915,0.246600366202282
0.48541219597369,0.266727280102237
0.465026880943457,0.287596372899394
0.445112345369121,0.309554087881439
0.42573465914816,0.33274394167041
0.406970514902493,0.356808168924452
0.406970514902493,0.356851858743298
0.42573465914816,0.332806688499922
0.445112345369121,0.309625118020146
0.465026880943457,0.287666684189732
0.48541219597369,0.266787906236264
0.506211418282915,0.246642219137935
0.527375577743225,0.226722024627249
0.548862460002504,0.207498851736339
0.570635610525666,0.188934077518167
0.592663479556485,0.170990237134283
0.58148516748065,0.180147579078606
0.559016994374947,0.199589202131313
0.536772763839597,0.219397461351703
0.51478150704935,0.239519209113096
0.4930770730829,0.260469143312467
0.47169905660283,0.282001237639073
0.450693909432999,0.303893583233615
0.430116263352131,0.326209661187803
0.410030486671418,0.349402504389181
0.410030486671418,0.349446879247208
0.430116263352131,0.326252551475623
0.450693909432999,0.303927306125168
0.47169905660283,0.282026877919704
0.493077073082901,0.260492788019986
0.51478150704935,0.239541423036097
0.536772763839597,0.219417521073976
0.559016994374947,0.199599712401276
0.58148516748065,0.180156582987716
0.594243216200236,0.168822917038219
0.571182982939793,0.188234738891837
0.548292804986533,0.208705995832153
0.525594901040716,0.230057826413091
0.503115294937453,0.251948429915296
0.480884601541784,0.274064186815635
0.458938993767145,0.296573772432144
0.437321392113397,0.319752304511841
0.416082924427331,0.343358668318312
0.416082924427331,0.343376663756799
0.437321392113398,0.319770841447824
0.458938993767146,0.296596086712066
0.480884601541784,0.274087355881567
0.503115294937453,0.251963389730146
0.525594901040716,0.230067973425753
0.548292804986533,0.208716047651892
0.571182982939793,0.188247105994374
0.594243216200236,0.168830894193566
0.585234995535981,0.175995475256486
0.561805126356106,0.196065754766431
0.53851648071345,0.217178753985603
0.515388203202207,0.239316786618678
0.492442890089805,0.262407362259975
0.469707355701398,0.286281555173839
0.447213595499958,0.310546315500778
0.425,0.33489973490955
0.403112887414927,0.359685601089602
0.403112887414928,0.359703256578849
0.425,0.334921317275048
0.447213595499958,0.310564725147896
0.469707355701398,0.286293489653435
0.492442890089805,0.262416733510518
0.515388203202208,0.239327060639303
0.53851648071345,0.217189494001058
0.561805126356106,0.196073626874672
0.585234995535981,0.175997386884428
0.57716981903076,0.182391332318348
0.553398590529466,0.203346126477551
0.529740502510427,0.225259415581613
0.506211418282915,0.248100354704903
0.482830197895699,0.271907509097481
0.459619407771256,0.296686853929172
0.436606229914324,0.322349957218638
0.413823633931171,0.348695757026352
0.413823633931171,0.348704475148112
0.436606229914325,0.322358037004254
0.459619407771256,0.296695408503901
0.482830197895699,0.271916738587719
0.506211418282915,0.248108155989621
0.529740502510427,0.225262968256229
0.553398590529466,0.20334548258431
0.57716981903076,0.18239218355643
0.594243216200236,0.166574547813291
0.570087712549569,0.187169698948475
0.546008241696039,0.208927407703151
0.522015325445527,0.231798304041856
0.498121471129282,0.255689204438204
0.474341649025257,0.28049196681722
0.450693909432999,0.306152619490908
0.427200187265876,0.332695588541553
0.403887360535088,0.360138994001097
0.403887360535088,0.360144990743977
0.427200187265877,0.332702425382543
0.450693909432999,0.306158575417326
0.474341649025257,0.280494555369038
0.498121471129282,0.255687574439941
0.522015325445528,0.231795446424524
0.546008241696039,0.208925709648241
0.570087712549569,0.187168592162092
0.594243216200236,0.166570134235364
0.588430114796991,0.17111960761585
0.564025708633924,0.191835638168642
0.539675828623073,0.213847135708115
0.515388203202207,0.23708312070955
0.491172067609712,0.261493939812325
0.467038542306735,0.287041917639222
0.443001128666734,0.313688859189364
0.419076365356005,0.341350023559337
0.419076365356005,0.341351731238561
0.443001128666734,0.313688838711753
0.467038542306735,0.28704048817672
0.491172067609713,0.261491531059086
0.515388203202208,0.237080257205003
0.539675828623073,0.213844530537547
0.564025708633924,0.191833364143173
0.588430114796991,0.171109087284654
0.583630876496438,0.176597844752197
0.559016994374947,0.197405510021568
0.534438958160799,0.219483833026404
0.509901951359278,0.24281530319247
0.48541219597369,0.267364771017173
0.460977222864644,0.293124130561308
0.436606229914324,0.320084069605629
0.412310562561766,0.348215882675321
0.412310562561766,0.348215831420517
0.436606229914325,0.320083468662554
0.460977222864644,0.293122846382945
0.48541219597369,0.267362748811804
0.509901951359279,0.242813042482624
0.534438958160799,0.219480713536031
0.559016994374948,0.197397040940624
0.583630876496438,0.176604576065078
0.57987067523716,0.180516490016241
0.555090082779363,0.202203400433424
0.53033008588991,0.224896331455579
0.505593710403917,0.248635735316289
0.480884601541784,0.273479178579254
0.456207189772366,0.299463041754129
0.431566912540802,0.326614770294656
0.406970514902493,0.354955555476584
0.406970514902493,0.354955361751554
0.431566912540802,0.326614235538001
0.456207189772367,0.299462051208721
0.480884601541784,0.273477741335167
0.505593710403917,0.248634077619861
0.530330085889911,0.224894944901895
0.555090082779363,0.202201821405777
0.57987067523716,0.180519714220332
0.57716981903076,0.180605173098937
0.552268050859363,0.202496382278065
0.527375577743225,0.225655405451973
0.502493781056044,0.250071334637272
0.47762432936357,0.275734025777718
0.452769256906871,0.302632968338488
0.427931069215592,0.330741253383698
0.403112887414927,0.359997364019511
0.403112887414928,0.359997278710261
0.427931069215592,0.330741203459036
0.452769256906871,0.302632951740618
0.47762432936357,0.275734001182193
0.502493781056045,0.250071264985014
0.527375577743225,0.225655273399036
0.552268050859363,0.202496223314587
0.57716981903076,0.180605074695564
0.575543221661067,0.180596004394039
0.550567888638631,0.20247636146418
0.525594901040716,0.225622809376064
0.50062460986252,0.250026343177462
0.475657439761011,0.275680526543243
0.450693909432999,0.302580433356719
0.42573465914816,0.330722229301156
0.400780488547035,0.360103131148537
0.400780488547035,0.360103137923065
0.42573465914816,0.330722231020922
0.450693909432999,0.302580432987116
0.475657439761011,0.275680525791594
0.50062460986252,0.25002634234635
0.525594901040716,0.225622809132847
0.550567888638631,0.202476361572939
0.575543221661067,0.180596004439421
0.6,0.159996258839958
0.575,0.180593060920624
0.55,0.202470242696495
0.525,0.225613037759096
0.5,0.250012539356547
0.475,0.275662395850333
0.45,0.302557919607366
0.425,0.330695424953697
0.4,0.360072244297874
0.425,0.330695420357779
0.45,0.302557904918922
0.475,0.275662348770532
0.5,0.250012466715911
0.525,0.2256129802911
0.55,0.202470228859197
0.575,0.18059307399022
0.575543221661067,0.180596004891906
0.550567888638631,0.202476361792831
0.525594901040716,0.225622808465256
0.50062460986252,0.250026385537653
0.475657439761011,0.275680521475987
0.450693909432999,0.302580494067504
0.42573465914816,0.330722226173015
0.400780488547035,0.360103070004925
0.400780488547035,0.360103068992695
0.42573465914816,0.330722226866509
0.450693909432999,0.302580496019487
0.475657439761011,0.275680520056036
0.50062460986252,0.250026375254554
0.525594901040716,0.225622784874099
0.550567888638631,0.202476327030007
0.575543221661067,0.180595983438206
0.57716981903076,0.180605127656057
0.552268050859363,0.202496169956116
0.527375577743225,0.225655210071953
0.502493781056044,0.250071260737217
0.47762432936357,0.275734024344403
0.452769256906871,0.302633017255994
0.427931069215592,0.330741458319446
0.403112887414927,0.359998119503427
0.403112887414928,0.359997505903435
0.427931069215592,0.33074116154655
0.452769256906871,0.302632880206789
0.47762432936357,0.275733927696783
0.502493781056045,0.250071200178808
0.527375577743225,0.225655266022191
0.552268050859363,0.20249632116493
0.57716981903076,0.180605043722644
0.57987067523716,0.180515720153562
0.555090082779363,0.20220173314668
0.53033008588991,0.224894762524065
0.505593710403917,0.248635291748501
0.480884601541784,0.273479957676376
0.456207189772366,0.299464870997041
0.431566912540802,0.326617500390509
0.406970514902493,0.354958956400297
0.406970514902493,0.354956712220387
0.431566912540802,0.326614562138767
0.456207189772367,0.299460869460501
0.480884601541784,0.273474378126474
0.505593710403917,0.248628230191723
0.530330085889911,0.224888501177862
0.555090082779363,0.20219796684349
0.57987067523716,0.180519211128322
0.583630876496438,0.176593480280103
0.559016994374947,0.197403382861737
0.534438958160799,0.219483641310582
0.509901951359278,0.242816322135147
0.48541219597369,0.267366470453628
0.460977222864644,0.29312610674921
0.436606229914325,0.320086059152037
0.412310562561766,0.348217559037515
0.412310562561766,0.348216140162438
0.436606229914325,0.320083844146495
0.460977222864644,0.293122430893291
0.48541219597369,0.267360510973813
0.509901951359279,0.242807547109211
0.534438958160799,0.219471248460431
0.559016994374948,0.197385326014389
0.583630876496438,0.17659788560941
0.588430114796991,0.171121506308625
0.564025708633924,0.191838096287375
0.539675828623073,0.213849447324139
0.515388203202207,0.237085027358337
0.491172067609712,0.261495155659597
0.467038542306735,0.287041790545602
0.443001128666734,0.313686871951644
0.419076365356005,0.341345188359383
0.419076365356005,0.341345781621791
0.443001128666734,0.313686057565124
0.467038542306735,0.28703892510315
0.491172067609713,0.261490047928428
0.515388203202208,0.237077610636867
0.539675828623073,0.213839683018767
0.564025708633924,0.191826881851674
0.588430114796991,0.171103334175662
0.594243216200236,0.166584034274351
0.570087712549569,0.187176205933554
0.546008241696039,0.208931401178425
0.522015325445527,0.23179968983677
0.498121471129282,0.25568734692626
0.474341649025257,0.280485185395666
0.450693909432999,0.306139698251353
0.427200187265876,0.332677705511204
0.403887360535088,0.360118454476714
0.403887360535088,0.36012179248531
0.427200187265877,0.332680044464795
0.450693909432999,0.306140963268049
0.474341649025257,0.280484336015179
0.498121471129282,0.255683675503193
0.522015325445528,0.231794952201262
0.546008241696039,0.208926759213736
0.570087712549569,0.187169591265286
0.594243216200236,0.166569215712278
0.57716981903076,0.182398580673031
0.553398590529466,0.203352271737892
0.529740502510427,0.225259366332704
0.506211418282915,0.24809208812053
0.482830197895699,0.271892032978631
0.459619407771256,0.296667304542113
0.436606229914324,0.322328022803216
0.413823633931171,0.348672369704818
0.413823633931171,0.348681164696874
0.436606229914325,0.322332479800307
0.459619407771256,0.296668632669367
0.482830197895699,0.271891574462943
0.506211418282915,0.248090439469327
0.529740502510427,0.225257118895005
0.553398590529467,0.203350451888757
0.57716981903076,0.182399816476255
0.585234995535981,0.17601513647338
0.561805126356106,0.196071509865646
0.53851648071345,0.217170593900147
0.515388203202208,0.239299716182607
0.492442890089805,0.262386902674069
0.469707355701398,0.286261625385486
0.447213595499958,0.310518395347533
0.425,0.334849284780922
0.403112887414927,0.359622886747834
0.403112887414928,0.359632273109867
0.425,0.334864232682658
0.447213595499958,0.310534662860376
0.469707355701399,0.286270274214488
0.492442890089805,0.262388863089245
0.515388203202208,0.239298798400539
0.53851648071345,0.217169212815217
0.561805126356106,0.19607113012032
0.585234995535981,0.176016036996454
0.594243216200236,0.168839465541703
0.571182982939793,0.188223523067665
0.548292804986533,0.208687855437817
0.525594901040716,0.230046561433825
0.503115294937453,0.251929361557823
0.480884601541784,0.274015574746554
0.458938993767145,0.296493080931565
0.437321392113397,0.319678850733293
0.416082924427331,0.34331154213151
0.416082924427331,0.343322938778086
0.437321392113398,0.319685272492987
0.458938993767146,0.296504508710598
0.480884601541784,0.274033608242977
0.503115294937453,0.251943668070043
0.525594901040716,0.230052148311295
0.548292804986533,0.208688652512107
0.571182982939793,0.188223921479457
0.594243216200236,0.168838595324083
0.58148516748065,0.180135841653195
0.559016994374947,0.199616711539188
0.536772763839597,0.219418442202039
0.51478150704935,0.239450423471886
0.4930770730829,0.260374334674204
0.47169905660283,0.281931978766845
0.450693909432999,0.303864442349826
0.430116263352131,0.326196254812744
0.410030486671418,0.349377606727688
0.410030486671418,0.349412062587144
0.430116263352132,0.326213545867277
0.450693909432999,0.30386391066193
0.47169905660283,0.281927690157322
0.493077073082901,0.260377510122951
0.51478150704935,0.239459708425178
0.536772763839597,0.21943327009554
0.559016994374948,0.199623338386309
0.58148516748065,0.180139406843108
0.592663479556485,0.171108928728367
0.570635610525666,0.189050747190372
0.548862460002504,0.207507495589229
0.527375577743225,0.226629241852509
0.506211418282915,0.246559743228384
0.48541219597369,0.266724781075328
0.465026880943457,0.287598744158709
0.445112345369121,0.309542675324389
0.42573465914816,0.332718356760344
0.406970514902493,0.35678351648576
0.406970514902493,0.356812931843344
0.42573465914816,0.33275031818005
0.445112345369122,0.309565078662966
0.465026880943457,0.287602476034516
0.48541219597369,0.26671071364339
0.506211418282915,0.246534614808667
0.527375577743225,0.226611742585365
0.548862460002504,0.207512330721125
0.570635610525666,0.189063123173073
0.592663479556485,0.171118289213673
0.58309518948453,0.177853308802206
0.561805126356106,0.195442068767352
0.540832691319598,0.213569372920117
0.52021630116712,0.232183376334719
0.5,0.251478410427615
0.480234317807464,0.272169890901556
0.460977222864644,0.294104945355949
0.442295150323853,0.316734422342094
0.424264068711929,0.338045611122304
0.406970514902493,0.356851858743295
0.406970514902493,0.356812931782992
0.424264068711929,0.338047020381325
0.442295150323853,0.316756956117587
0.460977222864645,0.294133012238314
0.480234317807464,0.272183887680625
0.5,0.251468582836912
0.52021630116712,0.232138270383235
0.540832691319599,0.21350838048607
0.561805126356106,0.195403454825077
0.58309518948453,0.177849872090824
0.596343022093828,0.166536871936856
0.575543221661067,0.183024143036945
0.555090082779363,0.200124498446737
0.535023363975817,0.218133588438511
0.515388203202208,0.237310575885968
0.49623583103198,0.257953015238252
0.47762432936357,0.279018084076959
0.459619407771256,0.298730888780553
0.442295150323853,0.316802486442544
0.42573465914816,0.332806688499876
0.410030486671418,0.349446879247629
0.410030486671418,0.349412062352759
0.42573465914816,0.332750318167111
0.442295150323853,0.316756955782083
0.459619407771256,0.298734270513384
0.47762432936357,0.279032843074398
0.49623583103198,0.257961729329972
0.515388203202208,0.23729987564856
0.535023363975818,0.218083663652913
0.555090082779363,0.200032503833644
0.575543221661067,0.182917958369952
0.596343022093828,0.166461243144069
0.590021186060297,0.170536128350024
0.570087712549569,0.187263926706718
0.550567888638631,0.205208725547326
0.531507290636733,0.224305028858622
0.51295711321708,0.243626560761888
0.494974746830583,0.261870931523473
0.47762432936357,0.279066077190731
0.460977222864644,0.294211279853686
0.445112345369121,0.309625118020131
0.430116263352131,0.32625255147576
0.416082924427331,0.343376663756846
0.403112887414928,0.359703256578661
0.403112887414928,0.359632273513804
0.416082924427331,0.343322938963561
0.430116263352132,0.326213545140207
0.445112345369122,0.309565078347135
0.460977222864645,0.294133011714052
0.47762432936357,0.279032842766945
0.494974746830583,0.261880763184071
0.51295711321708,0.243629340890563
0.531507290636733,0.224285264094167
0.550567888638631,0.205165529803818
0.570087712549569,0.187165259048247
0.590021186060298,0.170384736909992
0.585768725692999,0.175571719509773
0.566789202437732,0.193267496740558
0.548292804986533,0.21059999253147
0.530330085889911,0.227415339817966
0.51295711321708,0.243656557921817
0.49623583103198,0.258057260786685
0.480234317807464,0.272272367175693
0.465026880943457,0.287666684189693
0.450693909432999,0.303927306124998
0.437321392113398,0.319770841447524
0.425,0.33492131727554
0.413823633931171,0.348704475149875
0.403887360535088,0.360144990739838
0.403887360535088,0.360121789702066
0.413823633931171,0.348681161681146
0.425,0.334864233589237
0.437321392113398,0.31968527573073
0.450693909432999,0.303863912026751
0.465026880943457,0.287602476031129
0.480234317807464,0.272183888180916
0.49623583103198,0.257961737524537
0.51295711321708,0.243629340562991
0.530330085889911,0.227428929301094
0.548292804986533,0.210602128534537
0.566789202437732,0.193249365342772
0.585768725692999,0.17549363210443
0.583630876496438,0.179930143441263
0.565685424949238,0.195356026197101
0.548292804986533,0.21061545466525
0.531507290636733,0.224401003817496
0.515388203202208,0.23741643514538
0.5,0.251560131156363
0.48541219597369,0.266787906236199
0.47169905660283,0.282026877919569
0.458938993767146,0.296596086712233
0.447213595499958,0.310564725151294
0.436606229914325,0.32235803699973
0.427200187265877,0.332702425376517
0.419076365356005,0.341351731302865
0.412310562561766,0.348215831557689
0.406970514902493,0.35495536190477
0.403112887414928,0.359997278744149
0.400780488547035,0.360103137923064
0.4,0.360072244297873
0.400780488547035,0.360103068992693
0.403112887414928,0.359997505880981
0.406970514902493,0.35495671173417
0.412310562561766,0.348216140042099
0.419076365356005,0.341345784662963
0.427200187265877,0.332680040747044
0.436606229914325,0.322332465483057
0.447213595499958,0.31053465686354
0.458938993767146,0.296504515426715
0.47169905660283,0.281927706374766
0.48541219597369,0.266710715169655
0.5,0.251468591710014
0.515388203202208,0.237299876076974
0.531507290636733,0.224285262587494
0.548292804986533,0.2106021282488
0.565685424949238,0.195369481267897
0.583630876496438,0.179939686586209
0.583630876496438,0.179944642006664
0.566789202437732,0.193326749873785
0.550567888638631,0.205296905737163
0.535023363975818,0.218193618700436
0.52021630116712,0.232233428275022
0.506211418282915,0.246642219137831
0.493077073082901,0.260492788019979
0.480884601541784,0.274087355883413
0.469707355701398,0.286293489657569
0.459619407771256,0.296695408490252
0.450693909432999,0.306158575399825
0.443001128666734,0.313688838767793
0.436606229914325,0.320083468802592
0.431566912540802,0.326614235714498
0.427931069215592,0.330741203475779
0.42573465914816,0.330722231020918
0.425,0.330695420357779
0.42573465914816,0.330722226866509
0.427931069215592,0.330741161541854
0.431566912540802,0.326614561636993
0.436606229914325,0.320083843649901
0.443001128666734,0.313686060150711
0.450693909432999,0.306140962481394
0.459619407771256,0.296668603748195
0.469707355701399,0.286270242282801
0.480884601541784,0.274033611592294
0.493077073082901,0.260377552043171
0.506211418282915,0.246534537650211
0.52021630116712,0.232138247898848
0.535023363975818,0.218083673229189
0.550567888638631,0.205165528388926
0.566789202437732,0.193249364730017
0.583630876496438,0.179939686521041
0.585768725692999,0.175638868821093
0.570087712549569,0.18730239359051
0.555090082779363,0.20015226954986
0.540832691319598,0.213621472353956
0.527375577743225,0.226722024627062
0.51478150704935,0.239541423036251
0.503115294937453,0.251963389733896
0.492442890089805,0.2624167335123
0.482830197895699,0.271916738557436
0.474341649025257,0.28049455529128
0.467038542306735,0.287040488149887
0.460977222864644,0.293122846480973
0.456207189772367,0.2994620513966
0.452769256906871,0.302632951747355
0.450693909432999,0.302580432987115
0.45,0.302557904918922
0.450693909432999,0.302580496019487
0.452769256906871,0.302632880204467
0.456207189772367,0.299460869018483
0.460977222864644,0.293122430025573
0.467038542306735,0.287038926582396
0.474341649025257,0.280484341360525
0.482830197895699,0.271891533317201
0.492442890089805,0.262388790006935
0.503115294937453,0.251943638787355
0.51478150704935,0.239459746390775
0.527375577743225,0.226611792594024
0.540832691319599,0.213508395035681
0.555090082779363,0.200032519029724
0.570087712549569,0.187165258106922
0.585768725692999,0.175493631611352
0.590021186060297,0.170525485456223
0.575543221661067,0.183013522660148
0.561805126356106,0.195432343769142
0.548862460002504,0.207498851736201
0.536772763839597,0.219417521074868
0.525594901040716,0.230067973431319
0.515388203202208,0.239327060637945
0.506211418282915,0.248108155930096
0.498121471129282,0.255687574206692
0.491172067609713,0.261491530882869
0.48541219597369,0.267362748843802
0.480884601541784,0.273477741545216
0.47762432936357,0.275734001185569
0.475657439761011,0.275680525791593
0.475,0.275662348770532
0.475657439761011,0.275680520056035
0.47762432936357,0.275733927695758
0.480884601541784,0.273474377800697
0.48541219597369,0.267360509956266
0.491172067609713,0.261490048532373
0.498121471129282,0.255683684717536
0.506211418282915,0.248090399998769
0.515388203202208,0.239298681564876
0.525594901040716,0.230052039719407
0.536772763839597,0.219433265644302
0.548862460002504,0.207512366945036
0.561805126356106,0.19540348644985
0.575543221661067,0.182917966712561
0.590021186060298,0.170384735918515
0.596343022093828,0.166411843756465
0.58309518948453,0.177681845082592
0.570635610525666,0.188934077518171
0.559016994374947,0.199599712401994
0.548292804986533,0.208716047653509
0.53851648071345,0.217189493999558
0.529740502510427,0.225262968122307
0.522015325445528,0.231795445920686
0.515388203202208,0.237080256833884
0.509901951359279,0.242813042457838
0.505593710403917,0.248634077883171
0.502493781056045,0.250071264986616
0.50062460986252,0.25002634234635
0.5,0.250012466715911
0.50062460986252,0.250026375254554
0.502493781056045,0.250071200178602
0.505593710403917,0.248628229988492
0.509901951359279,0.242807546140941
0.515388203202208,0.237077610548358
0.522015325445528,0.231794960606811
0.529740502510427,0.225257098433524
0.53851648071345,0.217169070686662
0.548292804986533,0.20868844591498
0.559016994374948,0.199623243544691
0.570635610525666,0.189063135902616
0.58309518948453,0.177849886477105
0.596343022093828,0.16646124716154
0.592663479556485,0.170990237136243
0.58148516748065,0.180156582987712
0.571182982939793,0.188247105992828
0.561805126356106,0.196073626872913
0.553398590529466,0.203345482180409
0.546008241696039,0.208925708691492
0.539675828623073,0.213844529875674
0.534438958160799,0.219480713489434
0.530330085889911,0.224894945219483
0.527375577743225,0.225655273399195
0.525594901040716,0.225622809132847
0.525,0.2256129802911
0.525594901040716,0.225622784874099
0.527375577743225,0.225655266022159
0.530330085889911,0.224888501076648
0.534438958160799,0.219471247603095
0.539675828623073,0.213839682324316
0.546008241696039,0.208926765949365
0.553398590529467,0.203350460556258
0.561805126356106,0.196070999458722
0.571182982939793,0.188223631099403
0.58148516748065,0.180139151919371
0.592663479556485,0.171118244804675
0.594243216200236,0.168830894191377
0.585234995535981,0.175997386851617
0.57716981903076,0.182392182507601
0.570087712549569,0.187168590347249
0.564025708633924,0.191833363047072
0.559016994374948,0.197397040993803
0.555090082779363,0.202201821682744
0.552268050859363,0.202496223314555
0.550567888638631,0.202476361572939
0.55,0.202470228859197
0.550567888638631,0.202476327030007
0.552268050859363,0.202496321164927
0.555090082779363,0.202197966817457
0.559016994374948,0.197385325341644
0.564025708633924,0.191826880581926
0.570087712549569,0.187169594381257
0.57716981903076,0.182399832392829
0.585234995535981,0.176015960695563
0.594243216200236,0.168838313903328
0.594243216200236,0.166570131600743
0.588430114796991,0.171109086197925
0.583630876496438,0.176604576196265
0.57987067523716,0.180519714334691
0.57716981903076,0.180605074695647
0.575543221661067,0.180596004439421
0.575,0.18059307399022
0.575543221661067,0.180595983438206
0.57716981903076,0.180605043722631
0.57987067523716,0.180519211120128
0.583630876496438,0.176597885221511
0.588430114796991,0.171103332791093
0.594243216200236,0.166569215377842


==> grafici1d/cwenoz161tail.txt <==
1.1,6.16297582203915e-33
1.09829413182444,6.16297582203916e-33
1.09344638643145,6.16297582203916e-33
1.0891510455396,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.075,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.0891510455396,6.16297582203916e-33
1.09344638643145,6.16297582203916e-33
1.09829413182444,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.08541466730462,6.16297582203916e-33
1.07935165724615,6.16297582203915e-33
1.07383657974573,1.67353350543133e-20
1.0688779163216,6.16297582203916e-33
1.06448344280219,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.05475115548645,5.30444397434156e-23
1.05267516357136,5.30068811034471e-23
1.05118980208143,5.30383343199093e-23
1.05029757688,5.30398713916158e-23
1.05,5.30375962552485e-23
1.05029757688,5.30418198528505e-23
1.05118980208143,5.30385405234908e-23
1.05267516357136,5.30048101203962e-23
1.05475115548645,6.16297582203915e-33
1.05741429912783,5.30465344435882e-23
1.06066017177982,6.16297582203915e-33
1.06448344280219,6.16297582203916e-33
1.0688779163216,6.16297582203916e-33
1.07383657974573,1.4562604601548e-20
1.07935165724615,6.16297582203916e-33
1.08541466730462,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.06124926383956,6.16297582203915e-33
1.05504739230046,6.16297582203915e-33
1.04940459309077,-2.7963968991639e-06
1.04432992871027,6.16297582203915e-33
1.03983171715427,6.16297582203915e-33
1.03591746775503,-5.57241116542069e-08
1.03259382140317,-5.57137330215722e-08
1.0298664962023,-1.00639226683977e-07
1.02774023955472,-1.00507565328722e-07
1.02621878758869,-1.00615523493789e-07
1.02530483272049,-1.00620277429971e-07
1.025,-1.0061185970501e-07
1.02530483272049,-1.00620079698041e-07
1.02621878758869,-1.00616184055691e-07
1.02774023955472,-1.00499212894313e-07
1.0298664962023,-5.59612184008523e-08
1.03259382140317,-1.00632010261123e-07
1.03591746775503,-5.60523990537654e-08
1.03983171715427,6.16297582203915e-33
1.04432992871027,6.16297582203915e-33
1.04940459309077,-2.39455906038783e-06
1.05504739230046,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.07529065838033,6.16297582203916e-33
1.08310895112172,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08656569060504,6.16297582203916e-33
1.0770329614269,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.05948100502085,6.16297582203915e-33
1.05148704224065,6.16297582203916e-33
1.04403065089105,6.16297582203915e-33
1.03712342563458,6.16297582203916e-33
1.03077640640442,-3.09684557556015e-06
1.025,-0.000123486733480349
1.01980390271856,-4.60580798265289e-06
1.01519702521235,-6.32919150944697e-08
1.01118742080783,-2.80675956259868e-07
1.00778221853732,-3.18986898461136e-07
1.00498756211209,-3.19757597574987e-07
1.00280855600658,-3.19363613792229e-07
1.00124921972504,-3.19803051995854e-07
1.00031245118713,-3.19828113393618e-07
1,-3.19800584603913e-07
1.00031245118713,-3.19816507157069e-07
1.00124921972504,-3.1980894918628e-07
1.00280855600658,-3.19334407995756e-07
1.00498756211209,-3.2071144288123e-07
1.00778221853732,-3.19814899266153e-07
1.01118742080783,-3.96074627391575e-07
1.01519702521235,6.16297582203915e-33
1.01980390271856,-3.98253379500953e-06
1.025,-0.00011280878030906
1.03077640640442,-2.6562715593781e-06
1.03712342563458,6.16297582203915e-33
1.04403065089106,6.16297582203915e-33
1.05148704224065,-3.19836813785197e-07
1.05948100502085,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.08656569060504,6.16297582203916e-33
1.09658560997307,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.07383657974573,-3.46756482338772e-23
1.06360236930913,-3.00590294415653e-22
1.0538619454179,-8.86530950394309e-08
1.04462912078881,-8.66045690568538e-07
1.03591746775503,-1.32597603586132e-06
1.02774023955472,-6.34012494041317e-05
1.02011028815516,-7.46499628282819e-07
1.01303997946774,-2.04763879986234e-07
1.00654110695987,-2.87230832976879e-05
1.00062480480948,-9.64176418505801e-05
0.995301461869719,0.000679715152761262
0.990580637807947,0.000984636386842936
0.986470982847443,0.00096979495160956
0.982980162566875,0.000967379683293885
0.980114789195633,0.000967874669344196
0.977880360780397,0.000968297618120268
0.976281209488332,0.000967587732280102
0.975320460156558,0.000967500254555683
0.975,0.00096746081989671
0.975320460156558,0.000967500420411025
0.976281209488332,0.000967588848851123
0.977880360780397,0.000968340765311185
0.980114789195633,0.000967774420246838
0.982980162566875,0.000966144021699494
0.986470982847443,0.00096911357920342
0.990580637807947,0.000995572416376431
0.995301461869719,0.000692028434999238
1.00062480480948,-7.18116314160884e-05
1.00654110695987,-2.23822422794275e-05
1.01303997946774,-6.98038702461637e-08
1.02011028815516,-9.07284535784501e-07
1.02774023955472,-5.90675351478977e-05
1.03591746775503,-1.81259389769753e-07
1.04462912078881,-1.24590166851047e-06
1.0538619454179,-3.35595006074355e-07
1.06360236930913,-1.91100672816506e-22
1.07383657974573,-1.92659203752894e-22
1.08455059817419,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.05118980208143,-3.82822875581639e-08
1.04073291482493,-4.01373082883003e-07
1.03077640640442,-5.99013758132907e-05
1.02133491079077,-0.000109248268679575
1.01242283656583,-0.000107143726881384
1.00405428140116,-9.95490588134488e-05
0.996242942258564,0.000663869871115249
0.989002022242624,0.00101066320157723
0.982344135219425,0.00096105792814489
0.976281209488332,0.000895177526786725
0.97082439194738,0.00196019720966155
0.965983954318083,0.00310914676716367
0.961769203083567,0.00309732086904301
0.95818839483684,0.00309168503714097
0.95524865872714,0.00309285673170434
0.952955927627296,0.00309274938792566
0.951314879522022,0.00309091816963475
0.950328890437411,0.00309073385790722
0.95,0.00309065274317253
0.950328890437411,0.00309073422501691
0.951314879522022,0.00309092015588272
0.952955927627296,0.00309284982987963
0.95524865872714,0.00309266868926864
0.95818839483684,0.00308821367488775
0.961769203083567,0.00309371899056106
0.965983954318083,0.00307607264109585
0.97082439194738,0.00198827738470261
0.976281209488332,0.000939270468697789
0.982344135219425,0.000967640425707319
0.989002022242624,0.00101138478891634
0.996242942258564,0.000674823323744821
1.00405428140116,-7.95920881442456e-05
1.01242283656583,-1.73309040379484e-05
1.02133491079077,-9.49795870376118e-05
1.03077640640442,-6.06431169737729e-05
1.04073291482493,-2.90732970697316e-07
1.05118980208143,-1.839027878496e-07
1.0621322893124,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.07616216250154,6.16297582203916e-33
1.06360236930913,-2.62024427770318e-06
1.05148704224065,-3.04645918424245e-06
1.03983171715427,-4.58964937478109e-06
1.02865203057205,-8.37200014800197e-05
1.01796365357512,-5.98571730944239e-05
1.00778221853732,-8.08391683208577e-05
0.998123238883856,0.000386600923842478
0.989002022242624,0.000853488886297246
0.980433577556379,0.000886558450791133
0.972432516938836,0.0019255696089122
0.965012953280939,0.00307434437694877
0.95818839483684,0.00310514489762328
0.951971638232988,0.00302769798895021
0.946374661537385,0.0041888428182447
0.941408519188136,0.00595017968460729
0.937083240699566,0.00641101625251707
0.933407735129723,0.00640554420427818
0.93038970329642,0.00640719470188972
0.928035559663529,0.00640463929855381
0.926350365682445,0.00640165362044445
0.925337776166087,0.00640145017148345
0.925,0.00640136218530117
0.925337776166087,0.00640145064863439
0.926350365682445,0.00640165577665435
0.928035559663529,0.00640478430902327
0.93038970329642,0.00640705759219421
0.933407735129723,0.00639923491105999
0.937083240699566,0.0064028881785499
0.941408519188136,0.00596213448162791
0.946374661537385,0.0042279957256545
0.951971638232988,0.00308654089227388
0.95818839483684,0.00311000652631549
0.965012953280939,0.00306935181295052
0.972432516938836,0.00192907946168129
0.980433577556379,0.0009008267834192
0.989002022242624,0.000969341275716512
0.998123238883856,0.000464644588109694
1.00778221853732,-7.96609492207487e-05
1.01796365357512,-6.14198965521156e-05
1.02865203057205,-8.99521251796377e-05
1.03983171715427,-5.42187436696212e-06
1.05148704224065,-2.30473382190148e-06
1.06360236930913,-1.65585698141141e-06
1.07616216250154,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.05475115548645,-9.04483287813602e-06
1.04193329920874,-0.000308844666518102
1.0295630140987,-0.000279277524043745
1.01765662185238,-0.000216260467141001
1.00623058987491,-0.00021279476400923
0.995301461869719,0.000620972363922579
0.98488578017961,0.000920067277940189
0.975,0.00161529458359681
0.965660395791398,0.00273565152438565
0.956882960450232,0.00303651038300074
0.948683298050514,0.00415737578157077
0.941076511235935,0.00590522042181513
0.93407708461347,0.00643328875020165
0.927698765763973,0.006341331741069
0.921954445729289,0.00749053661505087
0.916856041044612,0.00964595246026279
0.912414379544733,0.0109279423958687
0.908639092269312,0.0109171688332674
0.905538513813742,0.0109184619073082
0.903119593409422,0.010911154102155
0.901387818865997,0.0109073254669964
0.900347155268455,0.0109072535806477
0.900347155268455,0.0109072540578133
0.901387818865997,0.0109073270385221
0.903119593409422,0.0109113188929279
0.905538513813742,0.0109186082433525
0.908639092269312,0.0109078006658841
0.912414379544733,0.0109188189601976
0.916856041044612,0.00967588247189596
0.921954445729289,0.00754228714532721
0.927698765763974,0.00640795708913166
0.93407708461347,0.00644389756491051
0.941076511235935,0.00590002041897165
0.948683298050514,0.00415484484964166
0.956882960450232,0.00305827420399157
0.965660395791398,0.00289326184223099
0.975,0.00171839973125308
0.98488578017961,0.000919276281178615
0.995301461869719,0.000613786049992476
1.00623058987491,-0.000244240902942179
1.01765662185238,-0.000244342616160954
1.0295630140987,-0.000256614492495002
1.04193329920874,-0.000251916654890398
1.05475115548645,-1.23585165818032e-05
1.06800046816469,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07529065838033,-2.99706730317478e-08
1.06095475869615,-2.08708953519569e-05
1.0470195795686,-1.77395903532042e-05
1.03350133042972,-0.000266247441765103
1.02041658159793,-0.00101481737763336
1.00778221853732,-0.00069942668912905
0.995615387586994,0.000310632753280222
0.983933432707721,0.000740800374513345
0.972753822917186,0.00187896738724868
0.962094070244693,0.00295776644828749
0.951971638232988,0.00386742734912022
0.942403841248538,0.00544635938108798
0.933407735129723,0.00633588544601091
0.925,0.00752465274388608
0.917196816392207,0.00960519529646489
0.910013736160065,0.0109934813954622
0.903465549979632,0.0108503149981033
0.903465549979632,0.0109193357820145
0.910013736160065,0.0109775367558925
0.917196816392207,0.00960446194210413
0.925,0.00752447263778433
0.933407735129723,0.00639504244105352
0.942403841248538,0.00562986909217158
0.951971638232988,0.00397419710833226
0.962094070244693,0.00295212365814639
0.972753822917186,0.00187602868397886
0.983933432707721,0.000710818658223672
0.995615387586994,0.000328919893906883
1.00778221853732,-0.000651075922462522
1.02041658159793,-0.000936158285375541
1.03350133042972,-0.000367482436231134
1.0470195795686,-2.58918479265293e-05
1.06095475869615,-1.32897161831887e-05
1.07529065838033,6.16297582203915e-33
1.09001146782958,6.16297582203916e-33
1.08541466730462,2.26248895287223e-23
1.07004672795163,9.004762196322e-21
1.05504739230046,-0.000110501089770829
1.04043260233424,-0.000799127190596107
1.02621878758869,-0.000617788231042502
1.01242283656583,-0.000243517245753477
0.999062060134404,-0.000770017542392095
0.986154146165801,-0.000176263850030591
0.973717104707522,0.00140421271627346
0.961769203083567,0.00276978310815461
0.950328890437411,0.00412160417505521
0.939414711402797,0.00584761934381932
0.929045208803102,0.00721872383266882
0.919238815542512,0.00908972730372902
0.910013736160065,0.0106726824974404
0.901387818865997,0.0120769149063992
0.901387818865997,0.0121009637564409
0.910013736160065,0.0107983771840166
0.919238815542512,0.00928416967396004
0.929045208803102,0.00730824379330654
0.939414711402797,0.00583314774963411
0.950328890437411,0.00411421921276254
0.961769203083567,0.00275912831435349
0.973717104707522,0.00153969811055705
0.986154146165801,9.70476900504945e-05
0.999062060134404,-0.000403445688831769
1.01242283656583,-0.000161725161152763
1.02621878758869,-0.000577996707046094
1.04043260233424,-0.000652927950637253
1.05504739230046,-9.35121166046357e-05
1.07004672795163,9.54603326365051e-20
1.08541466730462,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.06595028026639,-8.0190218885617e-08
1.05029757688,-5.18275544726358e-05
1.03501207722422,-0.000939135064391925
1.02011028815516,-0.00196692605009951
1.00560926805594,-0.00159351764087369
0.991526600752597,-3.91842676008889e-05
0.977880360780397,0.000504677953609934
0.964689069078737,0.0013274500047839
0.951971638232988,0.00324104498122805
0.939747306460625,0.00549531061765981
0.928035559663529,0.0074052540709886
0.916856041044612,0.00962546244036421
0.906228448019593,0.0116000863548496
0.906228448019593,0.0116544488370296
0.916856041044612,0.0095974770263138
0.928035559663529,0.00740308827054726
0.939747306460625,0.00558704043306832
0.951971638232989,0.00359768865074418
0.964689069078737,0.00187374379556192
0.977880360780397,0.0010184083969758
0.991526600752597,9.74541993268513e-05
1.00560926805594,-0.00142757433206613
1.02011028815516,-0.00172426732654505
1.03501207722422,-0.000826697196973426
1.05029757688,-4.97093605982064e-05
1.06595028026639,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07964114408446,2.55214560687862e-21
1.06301458127346,-4.02108293442004e-06
1.04672107077292,-0.000109833213770344
1.03077640640441,-0.000346096205188208
1.01519702521235,-0.00123996277769296
1,-0.00195084193664087
0.985203024761901,-0.00138341597465792
0.97082439194738,0.000453825864642091
0.956882960450232,0.00260977962110453
0.94339811320566,0.00384840399819278
0.93038970329642,0.00595607164401584
0.917877987534291,0.00884217886075409
0.905883546599672,0.0116027139264986
0.905883546599672,0.0116607610759272
0.917877987534291,0.00916563522111608
0.93038970329642,0.00657725892467723
0.94339811320566,0.00458000413157881
0.956882960450232,0.00300591714511382
0.97082439194738,0.000814152252319923
0.985203024761902,-0.000966479767645935
1,-0.00145948997716868
1.01519702521235,-0.000792018063903264
1.03077640640442,-0.000305902595846359
1.04672107077292,-0.000100406165427943
1.06301458127347,-3.73648772516722e-06
1.07964114408446,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.09601551083915,6.16297582203915e-33
1.07848273050615,6.16297582203915e-33
1.06124926383956,-4.2611307300272e-05
1.04432992871027,-0.000390708908507417
1.02774023955472,-0.000660755587639831
1.0114964162072,-0.000425132446083631
0.995615387586994,-0.000208421700634809
0.980114789195633,-0.000794978702129247
0.965012953280939,-9.25626370485755e-05
0.950328890437411,0.0019459946720496
0.936082261342453,0.0049550096283842
0.922293337284836,0.00743205997405668
0.908982948134892,0.00971574390665364
0.908982948134892,0.01053144515983
0.922293337284836,0.00806169393890679
0.936082261342453,0.00537310125312517
0.950328890437411,0.00249043443132553
0.965012953280939,0.000554662129165215
0.980114789195633,-0.000122196224441525
0.995615387586994,0.000195818750595904
1.0114964162072,-0.000422471766851592
1.02774023955472,-0.000662171635750206
1.04432992871027,-0.00038021859379818
1.06124926383956,-4.08920921382964e-05
1.07848273050615,6.16297582203915e-33
1.09601551083915,6.16297582203916e-33
1.09658560997307,6.16297582203915e-33
1.07848273050615,6.16297582203915e-33
1.06066017177982,-8.29691302523768e-05
1.04313230225125,-0.000696869264573615
1.02591422643416,-0.00104237043772946
1.00902180353053,-0.000857385435868245
0.99247166206396,-5.34643407144324e-05
0.976281209488332,0.00135890751150081
0.960468635614927,0.00164976949418025
0.94505290857179,0.00240831651108796
0.930053761886914,0.0044631796663446
0.915491671180028,0.00781957032623147
0.901387818865997,0.0115247388384617
0.901387818865997,0.0120591356783902
0.915491671180028,0.00838614019532138
0.930053761886914,0.00517021628000081
0.94505290857179,0.00318806857156066
0.960468635614927,0.00237782229011534
0.976281209488332,0.00145298831111611
0.99247166206396,-6.55155108450844e-05
1.00902180353053,-0.000861815342988589
1.02591422643416,-0.00102251763653975
1.04313230225125,-0.000689104334108122
1.06066017177982,-8.11692103331362e-05
1.07848273050615,6.16297582203916e-33
1.09658560997307,6.16297582203916e-33
1.09829413182444,6.16297582203916e-33
1.07964114408446,2.57861538648034e-21
1.06124926383956,-4.26113073002746e-05
1.04313230225125,-0.000696869264573625
1.02530483272049,-0.00122512713866255
1.00778221853732,-0.00108616663049013
0.990580637807947,-0.000361984150822125
0.973717104707522,0.000965448487658539
0.957209485953832,0.00302415897247714
0.941076511235935,0.00495918841019481
0.925337776166087,0.0060946606820603
0.910013736160065,0.00815121018544505
0.910013736160065,0.00896159295892827
0.925337776166087,0.00687895009687305
0.941076511235936,0.00533226898939339
0.957209485953832,0.00306387137121412
0.973717104707522,0.000965735221514344
0.990580637807948,-0.000335931636941918
1.00778221853732,-0.00104713448546694
1.02530483272049,-0.00121423210837134
1.04313230225125,-0.000677982975715121
1.06124926383956,-4.01139653318148e-05
1.07964114408446,6.2208713694566e-21
1.09829413182444,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.06301458127346,-4.02108293442035e-06
1.04432992871027,-0.000390708908507429
1.02591422643416,-0.00104237043772949
1.00778221853732,-0.00108616663049015
0.989949493661166,-0.000467640171582906
0.972432516938836,0.00079554813175416
0.95524865872714,0.00266487470974186
0.938416218956173,0.00524828332719549
0.921954445729289,0.00837789475309475
0.905883546599672,0.0109224863526157
0.905883546599672,0.0113592535468858
0.921954445729289,0.00847510573792478
0.938416218956173,0.00526643794264672
0.95524865872714,0.00268827733995764
0.972432516938836,0.000828655134368033
0.989949493661167,-0.0004495283117316
1.00778221853732,-0.00107960026700475
1.02591422643416,-0.000986460135476428
1.04432992871027,-0.000340822903414874
1.06301458127347,-2.97070379177809e-06
1.08195425041912,6.16297582203915e-33
1.08541466730462,2.2624889528722e-23
1.06595028026639,-8.01902188856157e-08
1.04672107077292,-0.000109833213770344
1.02774023955472,-0.000660755587639839
1.00902180353053,-0.000857385435868261
0.990580637807947,-0.000361984150822149
0.972432516938836,0.000795548131754144
0.954594154601839,0.00260507550968163
0.937083240699566,0.00503606834514699
0.919918474648705,0.008122216731639
0.903119593409422,0.0119251819314132
0.903119593409422,0.011958560170375
0.919918474648705,0.00814214168273793
0.937083240699566,0.00506340867659382
0.954594154601839,0.00263390176763696
0.972432516938836,0.000850056241071949
0.990580637807948,-0.000218168190236004
1.00902180353053,-0.000605622316592031
1.02774023955472,-0.000474602661670793
1.04672107077292,-6.72939172389746e-05
1.06595028026639,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07004672795163,8.6871248411015e-21
1.05029757688,-5.18275544726301e-05
1.03077640640441,-0.0003460962051882
1.0114964162072,-0.000425132446083635
0.99247166206396,-5.34643407144423e-05
0.973717104707522,0.000965448487658523
0.95524865872714,0.00266487470974184
0.937083240699566,0.00503606834514699
0.919238815542512,0.00804848259255496
0.901734439843572,0.0116784626323552
0.901734439843572,0.0117004151739976
0.919238815542512,0.00808103559115796
0.937083240699566,0.00510685987044726
0.95524865872714,0.00282115814967349
0.973717104707522,0.0012200595124304
0.99247166206396,0.000209067727712497
1.0114964162072,-0.000294060266673136
1.03077640640442,-0.000314216441368359
1.05029757688,-3.78517363714271e-05
1.07004672795164,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07529065838033,-2.99706730317411e-08
1.05504739230046,-0.000110501089770819
1.03501207722422,-0.00093913506439189
1.01519702521235,-0.00123996277769291
0.995615387586994,-0.000208421700634758
0.976281209488332,0.00135890751150082
0.957209485953832,0.00302415897247713
0.938416218956173,0.00524828332719547
0.919918474648705,0.00812221673163899
0.901734439843572,0.0116784626323552
0.901734439843572,0.0117479652307493
0.919918474648705,0.00826739928330019
0.938416218956173,0.00547651786000213
0.957209485953832,0.0032669571677368
0.976281209488332,0.00150996508498722
0.995615387586994,-0.000141559610106241
1.01519702521235,-0.00118548649323679
1.03501207722422,-0.000853716313410633
1.05504739230046,-9.54344553384988e-05
1.07529065838033,6.16297582203916e-33
1.09573035004056,6.16297582203915e-33
1.0816653826392,6.16297582203915e-33
1.06095475869615,-2.08708953519552e-05
1.04043260233424,-0.000799127190596081
1.02011028815516,-0.00196692605009947
1,-0.00195084193664082
0.980114789195633,-0.000794978702129182
0.960468635614927,0.00164976949418033
0.941076511235935,0.00495918841019484
0.921954445729289,0.00837789475309476
0.903119593409422,0.0119251819314132
0.903119593409422,0.0121047474538084
0.921954445729289,0.00853611734055388
0.941076511235936,0.00505476519397055
0.960468635614927,0.001697654015616
0.980114789195633,-0.00074728335892163
1,-0.00189520273779013
1.02011028815516,-0.00188410413742636
1.04043260233424,-0.000786814172004082
1.06095475869615,-2.29574840107902e-05
1.0816653826392,6.16297582203915e-33
1.0891510455396,6.16297582203916e-33
1.06800046816469,6.16297582203915e-33
1.0470195795686,-1.77395903532033e-05
1.02621878758869,-0.000617788231042488
1.00560926805594,-0.00159351764087366
0.985203024761901,-0.00138341597465787
0.965012953280939,-9.25626370485137e-05
0.94505290857179,0.00240831651108804
0.925337776166087,0.00609466068206038
0.905883546599672,0.0109224863526158
0.905883546599672,0.0110005414057239
0.925337776166087,0.00617873798510216
0.94505290857179,0.00250352501449903
0.965012953280939,3.02336416139321e-05
0.985203024761902,-0.00121002354778158
1.00560926805594,-0.00136300509208174
1.02621878758869,-0.000494079225336147
1.0470195795686,-9.58002602256789e-06
1.06800046816469,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.05475115548645,-9.04483287813604e-06
1.03350133042972,-0.000266247441765104
1.01242283656583,-0.000243517245753479
0.991526600752597,-3.91842676008684e-05
0.97082439194738,0.000453825864642131
0.950328890437411,0.00194599467204966
0.930053761886914,0.00446317966634468
0.910013736160065,0.00815121018544513
0.910013736160065,0.00827893528221181
0.930053761886914,0.00461834012807934
0.950328890437411,0.00214434877507085
0.97082439194738,0.000689395293952893
0.991526600752597,0.000206554991069253
1.01242283656583,-0.000165397893792006
1.03350133042972,-0.000246608935617647
1.05475115548645,-9.09152283917142e-06
1.07616216250154,6.16297582203915e-33
1.09772492000501,6.16297582203916e-33
1.08541466730462,6.16297582203915e-33
1.06360236930913,-2.62024427770317e-06
1.04193329920874,-0.000308844666518101
1.02041658159793,-0.00101481737763336
0.999062060134404,-0.000770017542392095
0.977880360780397,0.000504677953609933
0.956882960450232,0.00260977962110454
0.936082261342453,0.00495500962838424
0.915491671180028,0.00781957032623153
0.915491671180028,0.00799829568173915
0.936082261342453,0.00513258894529761
0.956882960450232,0.00273443650647223
0.977880360780397,0.00053991684641445
0.999062060134404,-0.000740441890697815
1.02041658159793,-0.000990459475993628
1.04193329920874,-0.000325457609842342
1.06360236930913,-2.90788951005775e-06
1.08541466730462,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.05148704224065,-3.04645918424243e-06
1.0295630140987,-0.000279277524043745
1.00778221853732,-0.000699426689129051
0.986154146165801,-0.000176263850030592
0.964689069078737,0.0013274500047839
0.94339811320566,0.00384840399819278
0.922293337284836,0.00743205997405668
0.901387818865997,0.0115247388384617
0.901387818865997,0.0116365528722215
0.922293337284836,0.0074891257510867
0.94339811320566,0.00390439971190471
0.964689069078737,0.00140432674463011
0.986154146165801,-6.4993452269801e-05
1.00778221853732,-0.000575750948778369
1.0295630140987,-0.000239173817312227
1.05148704224065,-2.25908493719278e-06
1.07354552767919,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.03983171715427,-4.58964937478104e-06
1.01765662185238,-0.000216260467141
0.995615387586994,0.000310632753280223
0.973717104707522,0.00140421271627346
0.951971638232988,0.00324104498122805
0.93038970329642,0.00595607164401584
0.908982948134892,0.00971574390665364
0.908982948134892,0.00978053514846794
0.93038970329642,0.00604354914680287
0.951971638232989,0.003344158032244
0.973717104707522,0.00150149968002827
0.995615387586994,0.00036624251348903
1.01765662185238,-0.000190301289722895
1.03983171715427,-4.4180785595937e-06
1.0621322893124,6.16297582203915e-33
1.08455059817419,6.16297582203916e-33
1.09658560997307,6.16297582203916e-33
1.07383657974573,-3.46756482338773e-23
1.05118980208143,-3.82822875581648e-08
1.02865203057205,-8.37200014800198e-05
1.00623058987491,-0.000212794764009228
0.983933432707721,0.000740800374513347
0.961769203083567,0.00276978310815461
0.939747306460625,0.00549531061765982
0.917877987534291,0.00884217886075409
0.917877987534291,0.00893194050956321
0.939747306460625,0.00557780780542465
0.961769203083567,0.0028459710850639
0.983933432707721,0.000842621339721783
1.00623058987491,-0.000112127531393353
1.02865203057205,-7.15696548871936e-05
1.05118980208143,-8.79114199473373e-08
1.07383657974573,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.06360236930913,-2.87355404614805e-22
1.04073291482493,-4.01373082883005e-07
1.01796365357512,-5.9857173094424e-05
0.995301461869719,0.000620972363922579
0.972753822917186,0.00187896738724868
0.950328890437411,0.00412160417505522
0.928035559663529,0.0074052540709886
0.905883546599672,0.0116027139264986
0.905883546599672,0.011683325593631
0.928035559663529,0.00749365943228073
0.950328890437411,0.00421980533038619
0.972753822917186,0.00196426639915852
0.995301461869719,0.000648580025220935
1.01796365357512,-4.65192700789102e-05
1.04073291482493,-2.60178201731119e-07
1.06360236930913,6.16297582203915e-33
1.08656569060504,6.16297582203916e-33
1.0770329614269,6.16297582203915e-33
1.0538619454179,-8.86530950394326e-08
1.03077640640442,-5.99013758132909e-05
1.00778221853732,-8.08391683208582e-05
0.98488578017961,0.000920067277940189
0.962094070244693,0.0029577664482875
0.939414711402797,0.00584761934381932
0.916856041044612,0.00962546244036421
0.916856041044612,0.00969248141771573
0.939414711402797,0.00590451915620205
0.962094070244693,0.00299637255784766
0.984885780179611,0.000947946214307265
1.00778221853732,-5.79965690811627e-05
1.03077640640442,-5.44914491309725e-05
1.0538619454179,6.16297582203916e-33
1.0770329614269,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.04462912078881,-8.66045690568542e-07
1.02133491079077,-0.000109248268679576
0.998123238883856,0.000386600923842477
0.975,0.00161529458359681
0.951971638232988,0.00386742734912021
0.929045208803102,0.00721872383266876
0.906228448019593,0.0116000863548495
0.906228448019593,0.0116368880373706
0.929045208803102,0.00725093961587903
0.951971638232989,0.00389882581555566
0.975,0.00163905485554114
0.998123238883857,0.000398334689549063
1.02133491079077,-0.000109389193634567
1.04462912078881,-1.64120163519795e-06
1.06800046816469,6.16297582203916e-33
1.09144399764715,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.05948100502085,6.16297582203916e-33
1.03591746775503,-1.32597603586137e-06
1.01242283656583,-0.000107143726881385
0.989002022242624,0.000853488886297247
0.965660395791398,0.00273565152438562
0.942403841248538,0.00544635938108796
0.919238815542512,0.00908972730372963
0.919238815542512,0.00911840879219271
0.942403841248538,0.00547903839786921
0.965660395791398,0.0027767222828791
0.989002022242624,0.000909979074308394
1.01242283656583,-4.39549135980144e-05
1.03591746775503,-2.90837929256954e-07
1.05948100502085,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.07529065838033,6.16297582203916e-33
1.05148704224065,6.16297582203915e-33
1.02774023955472,-6.34012494041337e-05
1.00405428140116,-9.95490588134503e-05
0.980433577556379,0.000886558450791135
0.956882960450232,0.00303651038300064
0.933407735129723,0.00633588544601186
0.910013736160065,0.0106726824974409
0.910013736160065,0.0106984178497116
0.933407735129724,0.00636416742481256
0.956882960450232,0.00306477224919558
0.980433577556379,0.000910857240211808
1.00405428140116,-8.0964867175702e-05
1.02774023955472,-5.85976129428906e-05
1.05148704224065,6.16297582203916e-33
1.07529065838033,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.04403065089105,6.16297582203915e-33
1.02011028815516,-7.4649962828286e-07
0.996242942258564,0.00066386987111525
0.972432516938836,0.0019255696089122
0.948683298050514,0.00415737578157073
0.925,0.00752465274388654
0.901387818865997,0.0120769149063995
0.901387818865998,0.0120949315149681
0.925,0.00754304897722915
0.948683298050514,0.00417428218289136
0.972432516938836,0.00194018285712816
0.996242942258564,0.00067472850540884
1.02011028815516,-8.50173297955631e-07
1.04403065089106,6.16297582203916e-33
1.06800046816469,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.08541466730462,6.16297582203916e-33
1.06124926383956,6.16297582203915e-33
1.03712342563458,6.16297582203915e-33
1.01303997946774,-2.04763879986248e-07
0.989002022242624,0.00101066320157723
0.965012953280939,0.00307434437694878
0.941076511235935,0.00590522042181511
0.917196816392207,0.00960519529646524
0.917196816392207,0.0096141953743087
0.941076511235936,0.00590922567440545
0.965012953280939,0.00307209355094596
0.989002022242624,0.00101106990786274
1.01303997946774,-1.62346200500492e-07
1.03712342563458,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.08541466730462,6.16297582203916e-33
1.07935165724615,6.16297582203915e-33
1.05504739230046,6.16297582203915e-33
1.03077640640442,-3.09684557556016e-06
1.00654110695987,-2.87230832976879e-05
0.982344135219425,0.00096105792814489
0.95818839483684,0.00310514489762328
0.93407708461347,0.00643328875020165
0.910013736160065,0.0109934813954622
0.910013736160065,0.0109901180860419
0.93407708461347,0.00643460361370621
0.95818839483684,0.00310772858206064
0.982344135219425,0.000963841128700312
1.00654110695987,-2.58378542180592e-05
1.03077640640442,-2.71874524861914e-06
1.05504739230046,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07383657974573,1.67353350543133e-20
1.04940459309077,-2.79639689916391e-06
1.025,-0.000123486733480349
1.00062480480948,-9.64176418505798e-05
0.976281209488332,0.000895177526786724
0.951971638232988,0.00302769798895021
0.927698765763973,0.00634133174106901
0.903465549979632,0.0108503149981033
0.903465549979633,0.0108378612378535
0.927698765763974,0.0063197822954787
0.951971638232989,0.00299655378170022
0.976281209488332,0.000861574356498176
1.00062480480948,-0.000119169301045122
1.025,-0.000125466025880612
1.04940459309077,-2.77930706063007e-06
1.07383657974573,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09344638643145,6.16297582203916e-33
1.0688779163216,6.16297582203916e-33
1.04432992871027,6.16297582203915e-33
1.01980390271856,-4.60580798265282e-06
0.995301461869719,0.000679715152761261
0.97082439194738,0.00196019720966156
0.946374661537385,0.00418884281824471
0.921954445729289,0.00749053661505087
0.921954445729289,0.00747025197800074
0.946374661537385,0.00416340464216994
0.97082439194738,0.00194067115167175
0.995301461869719,0.00067533875313021
1.01980390271856,-4.99507867386866e-06
1.04432992871027,6.16297582203915e-33
1.0688779163216,6.16297582203916e-33
1.09344638643145,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.03983171715427,6.16297582203915e-33
1.01519702521235,-6.32919150944827e-08
0.990580637807947,0.000984636386842936
0.965983954318083,0.00310914676716367
0.941408519188136,0.0059501796846073
0.916856041044612,0.0096459524602628
0.916856041044613,0.00963233744399658
0.941408519188137,0.0059405423874244
0.965983954318083,0.00306994884303166
0.990580637807948,0.00098485253040462
1.01519702521235,-9.14682684948256e-08
1.03983171715427,-3.01600193460651e-08
1.06448344280219,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.03591746775503,-5.57241116542069e-08
1.01118742080783,-2.80675956259868e-07
0.986470982847443,0.00096979495160956
0.961769203083567,0.00309732086904301
0.937083240699566,0.00641101625251707
0.912414379544733,0.0109279423958687
0.912414379544733,0.0109347193664472
0.937083240699566,0.00640761232389496
0.961769203083567,0.00309737412812836
0.986470982847443,0.000969406181400021
1.01118742080783,-4.19801898785383e-07
1.03591746775503,-5.58803201505733e-08
1.06066017177982,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.03259382140317,-5.57137330215721e-08
1.00778221853732,-3.18986898461129e-07
0.982980162566875,0.000967379683293885
0.95818839483684,0.00309168503714097
0.933407735129723,0.00640554420427818
0.908639092269312,0.0109171688332674
0.908639092269312,0.0109172252934145
0.933407735129724,0.00640554255978076
0.95818839483684,0.00309167891220597
0.982980162566875,0.000967359595166663
1.00778221853732,-3.94134916809004e-07
1.03259382140317,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.05475115548645,5.30444397434156e-23
1.0298664962023,-1.00639226683977e-07
1.00498756211209,-3.19757597574975e-07
0.980114789195633,0.000967874669344197
0.95524865872714,0.00309285673170434
0.93038970329642,0.00640719470188972
0.905538513813742,0.0109184619073082
0.905538513813742,0.010918462666317
0.93038970329642,0.00640719464213191
0.95524865872714,0.0030928581856986
0.980114789195633,0.000967861297242622
1.00498756211209,-3.94628340774556e-07
1.0298664962023,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.05267516357136,5.30068811034472e-23
1.02774023955472,-1.00507565328722e-07
1.00280855600658,-3.19363613792223e-07
0.977880360780397,0.000968297618120268
0.952955927627296,0.00309274938792565
0.928035559663529,0.0064046392985538
0.903119593409422,0.010911154102155
0.903119593409422,0.0109111545076703
0.928035559663529,0.00640464027234569
0.952955927627296,0.00309275186127932
0.977880360780398,0.000968284104152746
1.00280855600658,-3.94097079731203e-07
1.02774023955472,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.05118980208143,5.30383343199091e-23
1.02621878758869,-1.00615523493788e-07
1.00124921972504,-3.1980305199586e-07
0.976281209488332,0.0009675877322801
0.951314879522022,0.00309091816963475
0.926350365682445,0.00640165362044445
0.901387818865997,0.0109073254669964
0.901387818865997,0.0109073248698366
0.926350365682445,0.00640165425920725
0.951314879522023,0.00309092078940915
0.976281209488332,0.00096757510222185
1.00124921972504,-3.94647401869594e-07
1.02621878758869,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05029757688,5.30398713916157e-23
1.02530483272049,-1.00620277429971e-07
1.00031245118713,-3.19828113393631e-07
0.975320460156558,0.000967500254555686
0.950328890437411,0.00309073385790721
0.925337776166087,0.00640145017148343
0.900347155268455,0.0109072535806477
0.900347155268455,0.010907253568835
0.925337776166087,0.00640145074285805
0.950328890437411,0.00309073623621642
0.975320460156558,0.000967487460148629
1.00031245118713,-3.94679197763827e-07
1.02530483272049,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.1,6.16297582203915e-33
1.075,6.16297582203915e-33
1.05,5.30375962552485e-23
1.025,-1.0061185970501e-07
1,-3.19800584603916e-07
0.975,0.000967460819896711
0.95,0.00309065274317252
0.925,0.00640136218530118
0.9,0.0109072208647901
0.925,0.00640136276467447
0.95,0.00309065513977222
0.975,0.000967448061659806
1,-3.94645713943369e-07
1.025,6.16297582203915e-33
1.05,6.16297582203915e-33
1.075,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05029757688,5.22145382661016e-23
1.02530483272049,-1.00620079698041e-07
1.00031245118713,-3.19816507157045e-07
0.975320460156558,0.000967500420411024
0.950328890437411,0.00309073422501691
0.925337776166087,0.0064014506486344
0.900347155268455,0.0109072540578133
0.900347155268455,0.0109072540464763
0.925337776166087,0.00640145121372043
0.950328890437411,0.00309073660613509
0.975320460156558,0.000967487644523425
1.00031245118713,-3.94678783091214e-07
1.02530483272049,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.05118980208143,5.30385405234908e-23
1.02621878758869,-1.00616184055692e-07
1.00124921972504,-3.19808949186278e-07
0.976281209488332,0.000967588848851125
0.951314879522022,0.00309092015588272
0.926350365682445,0.00640165577665435
0.901387818865997,0.0109073270385221
0.901387818865998,0.0109073267345018
0.926350365682445,0.00640165621219074
0.951314879522023,0.00309092263289475
0.976281209488332,0.000967576261861049
1.00124921972504,-3.94650999121503e-07
1.02621878758869,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.05267516357136,5.30048101203961e-23
1.02774023955472,-1.00499212894313e-07
1.00280855600658,-3.19334407995791e-07
0.977880360780397,0.000968340765311185
0.952955927627296,0.00309284982987963
0.928035559663529,0.00640478430902326
0.903119593409422,0.0109113188929279
0.903119593409422,0.010911318738354
0.928035559663529,0.00640478482164432
0.952955927627296,0.00309285217226198
0.977880360780398,0.000968327995074631
1.00280855600658,-3.94057213484185e-07
1.02774023955472,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.0298664962023,-5.59612184008524e-08
1.00498756211209,-3.20711442881237e-07
0.980114789195633,0.000967774420246838
0.95524865872714,0.00309266868926864
0.93038970329642,0.00640705759219421
0.905538513813742,0.0109186082433525
0.905538513813742,0.0109186094515169
0.93038970329642,0.00640705900154645
0.95524865872714,0.00309266996779502
0.980114789195633,0.000967759882540336
1.00498756211209,-3.96183029077824e-07
1.0298664962023,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.05741429912783,5.30465344435882e-23
1.03259382140317,-1.00632010261123e-07
1.00778221853732,-3.19814899266181e-07
0.982980162566875,0.000966144021699493
0.95818839483684,0.00308821367488775
0.933407735129723,0.00639923491105999
0.908639092269312,0.0109078006658841
0.908639092269312,0.010907815123966
0.933407735129724,0.00639923834140089
0.95818839483684,0.00308821512508174
0.982980162566875,0.000966130021157795
1.00778221853732,-3.94911292653565e-07
1.03259382140317,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.03591746775503,-5.60523990537654e-08
1.01118742080783,-3.96074627391569e-07
0.986470982847443,0.00096911357920342
0.961769203083567,0.00309371899056106
0.937083240699566,0.0064028881785499
0.912414379544733,0.0109188189601976
0.912414379544733,0.0109161437616947
0.937083240699566,0.00640193200119523
0.961769203083567,0.00309269187825962
0.986470982847443,0.000968561936429918
1.01118742080783,-3.02209558290116e-07
1.03591746775503,-1.00959396084528e-07
1.06066017177982,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.0891510455396,6.16297582203916e-33
1.06448344280219,6.16297582203916e-33
1.03983171715427,6.16297582203915e-33
1.01519702521235,6.16297582203915e-33
0.990580637807947,0.000995572416376433
0.965983954318083,0.00307607264109585
0.941408519188136,0.00596213448162791
0.916856041044612,0.00967588247189595
0.916856041044613,0.00963551498519181
0.941408519188137,0.00593578179021751
0.965983954318083,0.00306545692043522
0.990580637807948,0.000992780059699103
1.01519702521235,-9.33579519882216e-08
1.03983171715427,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.04432992871027,6.16297582203915e-33
1.01980390271856,-3.98253379500954e-06
0.995301461869719,0.000692028434999238
0.97082439194738,0.00198827738470261
0.946374661537385,0.0042279957256545
0.921954445729289,0.00754228714532721
0.921954445729289,0.007475548394541
0.946374661537385,0.00416979606514184
0.97082439194738,0.00194995626934524
0.995301461869719,0.000682988508006736
1.01980390271856,-3.90282142962771e-06
1.04432992871027,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07383657974573,1.4562604601548e-20
1.04940459309077,-2.39455906038782e-06
1.025,-0.00011280878030906
1.00062480480948,-7.18116314160867e-05
0.976281209488332,0.00093927046869779
0.951971638232988,0.00308654089227388
0.927698765763974,0.00640795708913165
0.903465549979632,0.0109193357820145
0.903465549979633,0.0108582955127412
0.927698765763974,0.00634103154899588
0.951971638232989,0.00301760412118497
0.976281209488332,0.000876246139933241
1.00062480480948,-0.000108799996269334
1.025,-0.000118511130187088
1.04940459309077,-2.69786102106234e-06
1.07383657974573,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.05504739230046,6.16297582203915e-33
1.03077640640442,-2.65627155937802e-06
1.00654110695987,-2.23822422794277e-05
0.982344135219425,0.000967640425707319
0.95818839483684,0.00311000652631549
0.93407708461347,0.00644389756491051
0.910013736160065,0.0109775367558925
0.910013736160065,0.0109822115495768
0.93407708461347,0.00644763694518887
0.95818839483684,0.00311890465062372
0.982344135219425,0.000977627674238102
1.00654110695987,-1.409516377265e-05
1.03077640640442,-2.39700924707827e-06
1.05504739230046,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.03712342563458,6.16297582203915e-33
1.01303997946774,-6.98038702461601e-08
0.989002022242624,0.00101138478891634
0.965012953280939,0.00306935181295052
0.941076511235935,0.00590002041897165
0.917196816392207,0.00960446194210414
0.917196816392207,0.00962806426559564
0.941076511235936,0.0059163012072122
0.965012953280939,0.00307279080958821
0.989002022242624,0.00101083134520746
1.01303997946774,-1.30405846732543e-07
1.03712342563458,6.16297582203915e-33
1.06124926383956,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.04403065089106,6.16297582203916e-33
1.02011028815516,-9.07284535784487e-07
0.996242942258564,0.000674823323744821
0.972432516938836,0.00192907946168129
0.948683298050514,0.00415484484964167
0.925,0.00752447263778433
0.901387818865997,0.0121009637564409
0.901387818865998,0.0121323585660338
0.925,0.00756205163896773
0.948683298050514,0.00419308039711334
0.972432516938836,0.00195801842638969
0.996242942258564,0.00068222933425951
1.02011028815516,-8.64555921819646e-07
1.04403065089106,6.16297582203916e-33
1.06800046816469,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05148704224065,-3.19836813785197e-07
1.02774023955472,-5.90675351478973e-05
1.00405428140116,-7.9592088144244e-05
0.980433577556379,0.000900826783419202
0.956882960450232,0.00305827420399157
0.933407735129723,0.00639504244105352
0.910013736160065,0.0107983771840166
0.910013736160065,0.0108193280898804
0.933407735129724,0.00642522091594087
0.956882960450232,0.00309810649975623
0.980433577556379,0.000941882291111278
1.00405428140116,-4.80214731269826e-05
1.02774023955472,-5.54244722098256e-05
1.05148704224065,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.05948100502085,6.16297582203915e-33
1.03591746775503,-1.8125938976976e-07
1.01242283656583,-1.73309040379481e-05
0.989002022242624,0.000969341275716511
0.965660395791398,0.00289326184223099
0.942403841248538,0.00562986909217158
0.919238815542512,0.00928416967396005
0.919238815542512,0.00930134746999095
0.942403841248538,0.00564144654926706
0.965660395791399,0.00289870584424216
0.989002022242624,0.000979595890469201
1.01242283656583,-4.26771366168799e-06
1.03591746775503,-6.2852949902237e-08
1.05948100502085,6.16297582203916e-33
1.08310895112172,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.04462912078881,-1.24590166851041e-06
1.02133491079077,-9.49795870376087e-05
0.998123238883856,0.000464644588109698
0.975,0.00171839973125309
0.951971638232988,0.00397419710833226
0.929045208803102,0.00730824379330655
0.906228448019593,0.0116544488370296
0.906228448019593,0.0116776225874204
0.929045208803103,0.00733307912403403
0.951971638232989,0.00399956611527204
0.975,0.0017377839049618
0.998123238883857,0.00046945642424504
1.02133491079077,-9.48107077920386e-05
1.04462912078881,-1.29460439199592e-06
1.06800046816469,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.0770329614269,6.16297582203916e-33
1.0538619454179,-3.3559500607434e-07
1.03077640640442,-6.06431169737716e-05
1.00778221853732,-7.96609492207484e-05
0.98488578017961,0.000919276281178616
0.962094070244693,0.00295212365814639
0.939414711402797,0.00583314774963411
0.916856041044612,0.0095974770263138
0.916856041044613,0.00961857120481357
0.939414711402797,0.00585425935330832
0.962094070244693,0.00297407008827557
0.984885780179611,0.000945918467578283
1.00778221853732,-5.28412810153235e-05
1.03077640640442,-5.74862591541132e-05
1.0538619454179,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.08656569060504,6.16297582203916e-33
1.06360236930913,-2.04335562617351e-22
1.04073291482493,-2.90732970697289e-07
1.01796365357512,-6.14198965521155e-05
0.995301461869719,0.000613786049992476
0.972753822917186,0.00187602868397886
0.950328890437411,0.00411421921276254
0.928035559663529,0.00740308827054726
0.905883546599672,0.0116607610759272
0.905883546599672,0.0116808788392423
0.928035559663529,0.00742511833018074
0.950328890437411,0.0041358049343136
0.972753822917186,0.00189177234170443
0.995301461869719,0.000614792805231237
1.01796365357512,-5.94455601168373e-05
1.04073291482493,-2.8791115095531e-07
1.06360236930913,6.16297582203915e-33
1.08656569060504,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07383657974573,-1.92659203752893e-22
1.05118980208143,-1.83902787849598e-07
1.02865203057205,-8.99521251796377e-05
1.00623058987491,-0.000244240902942179
0.983933432707721,0.000710818658223672
0.961769203083567,0.00275912831435349
0.939747306460625,0.00558704043306832
0.917877987534291,0.00916563522111608
0.917877987534291,0.00918340498694263
0.939747306460625,0.0056078999347963
0.961769203083568,0.00278010910448749
0.983933432707721,0.000733737435581277
1.00623058987491,-0.000221576816927536
1.02865203057205,-8.81360765679346e-05
1.05118980208143,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.03983171715427,-5.42187436696206e-06
1.01765662185238,-0.000244342616160954
0.995615387586994,0.000328919893906883
0.973717104707522,0.00153969811055705
0.951971638232989,0.00359768865074419
0.93038970329642,0.00657725892467723
0.908982948134892,0.01053144515983
0.908982948134892,0.0105337009931695
0.93038970329642,0.00659110789404136
0.951971638232989,0.00361745866744765
0.973717104707523,0.001558335176137
0.995615387586994,0.000339051993099626
1.01765662185238,-0.000237203360288631
1.03983171715427,-5.34741750712669e-06
1.0621322893124,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.05148704224065,-2.30473382190147e-06
1.0295630140987,-0.000256614492495002
1.00778221853732,-0.000651075922462521
0.986154146165801,9.7047690050496e-05
0.964689069078737,0.00187374379556192
0.94339811320566,0.00458000413157882
0.922293337284836,0.00806169393890679
0.901387818865997,0.0120591356783902
0.901387818865998,0.0118598197640002
0.922293337284836,0.00803237034513396
0.943398113205661,0.0045836139146092
0.964689069078737,0.0018869161707723
0.986154146165801,0.000115162629265711
1.00778221853732,-0.000627433874019815
1.0295630140987,-0.000251513828008149
1.05148704224065,-2.23746575939507e-06
1.07354552767919,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.06360236930913,-1.6558569814114e-06
1.04193329920874,-0.000251916654890398
1.02041658159793,-0.000936158285375539
0.999062060134404,-0.000403445688831768
0.977880360780397,0.0010184083969758
0.956882960450232,0.00300591714511382
0.936082261342453,0.00537310125312517
0.915491671180028,0.00838614019532139
0.915491671180028,0.00787046159347018
0.936082261342453,0.00509946550363037
0.956882960450232,0.00296001715403687
0.977880360780398,0.00102983752303398
0.999062060134404,-0.0004003603946379
1.02041658159793,-0.000929890310586116
1.04193329920874,-0.000256408776940076
1.06360236930913,-1.72869088241019e-06
1.08541466730462,6.16297582203915e-33
1.09772492000501,6.16297582203916e-33
1.07616216250154,6.16297582203915e-33
1.05475115548645,-1.2358516581803e-05
1.03350133042972,-0.000367482436231133
1.01242283656583,-0.000161725161152762
0.991526600752597,9.74541993268536e-05
0.97082439194738,0.000814152252319925
0.950328890437411,0.00249043443132553
0.930053761886914,0.00517021628000082
0.910013736160065,0.00896159295892828
0.910013736160065,0.00817055475301342
0.930053761886914,0.00448520703183115
0.950328890437411,0.00199068728419667
0.97082439194738,0.000541648446282826
0.991526600752597,6.20116709088436e-05
1.01242283656583,-0.000154217984121779
1.03350133042972,-0.000365389045972731
1.05475115548645,-1.23795533814466e-05
1.07616216250154,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.0470195795686,-2.5891847926529e-05
1.02621878758869,-0.000577996707046091
1.00560926805594,-0.00142757433206612
0.985203024761902,-0.000966479767645933
0.965012953280939,0.000554662129165218
0.94505290857179,0.00318806857156067
0.925337776166087,0.00687895009687306
0.905883546599672,0.0113592535468858
0.905883546599672,0.0109483778389427
0.925337776166088,0.00612688865264997
0.94505290857179,0.00243555133188857
0.965012953280939,-6.39170232832145e-05
0.985203024761902,-0.00134653162198405
1.00560926805594,-0.00154900156112189
1.02621878758869,-0.000604468094763877
1.0470195795686,-2.45331541044217e-05
1.06800046816469,6.16297582203915e-33
1.0891510455396,6.16297582203916e-33
1.0816653826392,6.16297582203915e-33
1.06095475869615,-1.32897161831884e-05
1.04043260233424,-0.00065292795063725
1.02011028815516,-0.00172426732654505
1,-0.00145948997716867
0.980114789195633,-0.000122196224441519
0.960468635614927,0.00237782229011535
0.941076511235936,0.0053322689893934
0.921954445729289,0.00847510573792479
0.903119593409422,0.011958560170375
0.903119593409422,0.0118748845450661
0.921954445729289,0.00837433069600929
0.941076511235936,0.0049953419115111
0.960468635614927,0.00168426199889903
0.980114789195633,-0.000783370219731451
1,-0.00193066964002275
1.02011028815516,-0.0019398877573669
1.04043260233424,-0.000765528682083235
1.06095475869615,-1.73087282682187e-05
1.0816653826392,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.05504739230046,-9.35121166046341e-05
1.03501207722422,-0.000826697196973419
1.01519702521235,-0.000792018063903257
0.995615387586994,0.000195818750595908
0.976281209488332,0.00145298831111612
0.957209485953832,0.00306387137121413
0.938416218956173,0.00526643794264673
0.919918474648705,0.00814214168273793
0.901734439843572,0.0117004151739976
0.901734439843572,0.0115218069630036
0.919918474648705,0.00800607844530109
0.938416218956173,0.0051883090447622
0.957209485953833,0.00300862221335636
0.976281209488332,0.00136328252894936
0.995615387586994,-0.00019990021201749
1.01519702521235,-0.00122425287818434
1.03501207722422,-0.000917934435674122
1.05504739230046,-9.92261841011394e-05
1.07529065838033,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07004672795163,9.80014314782674e-20
1.05029757688,-4.97093605982051e-05
1.03077640640442,-0.000305902595846355
1.0114964162072,-0.000422471766851587
0.99247166206396,-6.5515510845079e-05
0.973717104707522,0.000965735221514346
0.95524865872714,0.00268827733995764
0.937083240699566,0.00506340867659383
0.919238815542512,0.00808103559115797
0.901734439843572,0.0117479652307493
0.901734439843572,0.0115218069191154
0.919238815542512,0.00785735705936382
0.937083240699566,0.00485576460621754
0.95524865872714,0.00253505634750598
0.973717104707523,0.000901096573105708
0.992471662063961,-6.62201788113798e-05
1.0114964162072,-0.000419841196659435
1.03077640640442,-0.000349010995671865
1.05029757688,-4.85412417351137e-05
1.07004672795164,6.16297582203915e-33
1.09001146782958,6.16297582203916e-33
1.08541466730462,6.16297582203916e-33
1.06595028026639,6.16297582203915e-33
1.04672107077292,-0.000100406165427941
1.02774023955472,-0.000662171635750204
1.00902180353053,-0.000861815342988591
0.990580637807948,-0.00033593163694192
0.972432516938836,0.000828655134368041
0.954594154601839,0.00263390176763698
0.937083240699566,0.00510685987044728
0.919918474648705,0.0082673992833002
0.903119593409422,0.0121047474538084
0.903119593409422,0.0118748852499006
0.919918474648705,0.00800607873935497
0.937083240699566,0.00485576446367045
0.954594154601839,0.00239357052747347
0.972432516938836,0.000604713077928981
0.990580637807948,-0.000490816884660967
1.00902180353053,-0.000908455566736839
1.02774023955472,-0.000670497282870211
1.04672107077292,-0.000108128273003564
1.06595028026639,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.06301458127347,-3.73648772516714e-06
1.04432992871027,-0.000380218593798179
1.02591422643416,-0.00102251763653975
1.00778221853732,-0.00104713448546693
0.989949493661167,-0.000449528311731579
0.972432516938836,0.000850056241071975
0.95524865872714,0.00282115814967349
0.938416218956173,0.00547651786000214
0.921954445729289,0.00853611734055443
0.905883546599672,0.0110005414057238
0.905883546599672,0.0109483774960585
0.921954445729289,0.00837433141872662
0.938416218956173,0.00518831014899953
0.95524865872714,0.00253505640109658
0.972432516938836,0.0006047128591566
0.989949493661167,-0.000673943876690126
1.00778221853732,-0.0012550075541306
1.02591422643416,-0.00113859828604732
1.04432992871027,-0.000425297776219326
1.06301458127347,-4.68474638768632e-06
1.08195425041912,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.06124926383956,-4.08920921382963e-05
1.04313230225125,-0.000689104334108118
1.02530483272049,-0.00121423210837133
1.00778221853732,-0.00107960026700472
0.990580637807948,-0.000218168190235982
0.973717104707522,0.00122005951243039
0.957209485953832,0.00326695716773688
0.941076511235936,0.00505476519397132
0.925337776166087,0.00617873798510227
0.910013736160065,0.00827893528221167
0.910013736160065,0.00817055463725683
0.925337776166088,0.00612688831308159
0.941076511235936,0.00499534119249779
0.957209485953833,0.00300862423489892
0.973717104707523,0.00090109712788576
0.990580637807948,-0.000490817242828922
1.00778221853732,-0.00125500760111919
1.02530483272049,-0.00135718414338831
1.04313230225125,-0.000766154778809415
1.06124926383956,-5.06421326732811e-05
1.07964114408446,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07848273050615,6.16297582203915e-33
1.06066017177982,-8.1169210333133e-05
1.04313230225125,-0.000677982975715101
1.02591422643416,-0.000986460135476398
1.00902180353053,-0.000605622316592019
0.99247166206396,0.000209067727712487
0.976281209488332,0.00150996508498753
0.960468635614927,0.00169765401561549
0.94505290857179,0.00250352501449431
0.930053761886914,0.00461834012806963
0.915491671180028,0.00799829568167489
0.901387818865997,0.0116365528719001
0.901387818865998,0.011859819787653
0.915491671180028,0.00787046133215271
0.930053761886914,0.00448520605834587
0.94505290857179,0.0024355498109764
0.960468635614927,0.0016842620501929
0.976281209488332,0.00136328632753814
0.992471662063961,-6.622040009457e-05
1.00902180353053,-0.000908455442266145
1.02591422643416,-0.00113859845209881
1.04313230225125,-0.00076615502607872
1.06066017177982,-9.8294312613256e-05
1.07848273050615,6.16297582203916e-33
1.09658560997307,6.16297582203915e-33
1.09601551083915,6.16297582203915e-33
1.07848273050615,6.16297582203916e-33
1.06124926383956,-4.01139653318118e-05
1.04432992871027,-0.000340822903414861
1.02774023955472,-0.000474602661670792
1.0114964162072,-0.000294060266673124
0.995615387586994,-0.000141559610106321
0.980114789195633,-0.000747283358926748
0.965012953280939,3.02336416055387e-05
0.950328890437411,0.00214434877500546
0.936082261342453,0.00513258894511134
0.922293337284836,0.00748912575034902
0.908982948134892,0.00978053514705844
0.908982948134892,0.0105337006167218
0.922293337284836,0.0080323702785598
0.936082261342453,0.0050994649375415
0.950328890437411,0.00199068591834668
0.965012953280939,-6.39198005706497e-05
0.980114789195633,-0.000783370141815778
0.995615387586994,-0.000199871294012551
1.0114964162072,-0.00041984588893888
1.02774023955472,-0.000670494843429887
1.04432992871027,-0.000425295321964369
1.06124926383956,-5.06420165533986e-05
1.07848273050615,6.16297582203915e-33
1.09601551083915,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.07964114408446,6.32675048786324e-21
1.06301458127347,-2.97070379177773e-06
1.04672107077292,-6.72939172389197e-05
1.03077640640442,-0.000314216441368172
1.01519702521235,-0.00118548649323831
1,-0.00189520273779914
0.985203024761902,-0.00121002354779578
0.97082439194738,0.000689395293832333
0.956882960450232,0.00273443650597631
0.94339811320566,0.00390439971097338
0.93038970329642,0.00604354914521487
0.917877987534291,0.0089319405081066
0.905883546599672,0.011683325610352
0.905883546599672,0.011680861936157
0.917877987534291,0.00918340767807969
0.93038970329642,0.00659110609681983
0.943398113205661,0.0045836138399284
0.956882960450232,0.00296001694696554
0.97082439194738,0.000541646949793433
0.985203024761902,-0.00134653539613852
1,-0.00193067331949086
1.01519702521235,-0.00122415622442049
1.03077640640442,-0.000348950316969822
1.04672107077292,-0.000108127055317415
1.06301458127347,-4.68470156261053e-06
1.07964114408446,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.06595028026639,6.16297582203915e-33
1.05029757688,-3.78517363724901e-05
1.03501207722422,-0.000853716313419511
1.02011028815516,-0.0018841041374341
1.00560926805594,-0.00136300509210817
0.991526600752597,0.000206554991062667
0.977880360780397,0.000539916845531224
0.964689069078737,0.0014043267441418
0.951971638232989,0.00334415803125266
0.939747306460625,0.00557780780812614
0.928035559663529,0.00749365946395546
0.916856041044612,0.00969248145165977
0.906228448019593,0.0116368880569198
0.906228448019593,0.0116777344472462
0.916856041044613,0.00961858326736761
0.928035559663529,0.00742507484486324
0.939747306460625,0.0056078943020006
0.951971638232989,0.00361745611453818
0.964689069078737,0.00188691596666632
0.977880360780398,0.00102983750908843
0.991526600752597,6.1976139000086e-05
1.00560926805594,-0.00154900272187264
1.02011028815516,-0.0019398933420531
1.03501207722422,-0.00091794236872149
1.05029757688,-4.85378375596933e-05
1.06595028026639,6.16297582203915e-33
1.08195425041912,6.16297582203915e-33
1.09829413182444,6.16297582203916e-33
1.08541466730462,6.16297582203916e-33
1.07004672795164,6.16297582203915e-33
1.05504739230046,-9.54344553341419e-05
1.04043260233424,-0.000786814171975415
1.02621878758869,-0.000494079225317459
1.01242283656583,-0.000165397893782731
0.999062060134404,-0.000740441891290503
0.986154146165801,-6.49934514057141e-05
0.973717104707522,0.00150149968041672
0.961769203083567,0.00284597109368308
0.950328890437411,0.00421980536988202
0.939414711402797,0.0059045191856158
0.929045208803102,0.00725093962821463
0.919238815542512,0.00911840880065595
0.910013736160065,0.0106984184066331
0.901387818865998,0.0120949318851243
0.901387818865998,0.0121323592523722
0.910013736160065,0.0108193532479307
0.919238815542512,0.00930143584121669
0.929045208803103,0.00733315892071942
0.939414711402797,0.00585424869433485
0.950328890437411,0.00413569361137125
0.961769203083568,0.0027800519517559
0.973717104707523,0.00155834207981493
0.986154146165801,0.000115162554948809
0.999062060134404,-0.00040036020178867
1.01242283656583,-0.00015422161033973
1.02621878758869,-0.000604435473647592
1.04043260233424,-0.000765028459460434
1.05504739230046,-9.91642463226367e-05
1.07004672795164,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.06095475869615,-2.29574840067322e-05
1.0470195795686,-9.58002602095893e-06
1.03350133042972,-0.000246608935583155
1.02041658159793,-0.000990459476381803
1.00778221853732,-0.000575750946244678
0.995615387586994,0.000366242505225879
0.983933432707721,0.000842621352500647
0.972753822917186,0.00196426641802049
0.962094070244693,0.00299637257647255
0.951971638232989,0.00389882581785013
0.942403841248538,0.00547903841161469
0.933407735129724,0.00636416808730827
0.925,0.00754304875776907
0.917196816392207,0.00961420196145856
0.910013736160065,0.0109900999997046
0.903465549979633,0.0108378713302705
0.903465549979633,0.0108582959308773
0.910013736160065,0.0109822113345517
0.917196816392207,0.00962806461882565
0.925,0.0075620508020988
0.933407735129724,0.00642523032195901
0.942403841248538,0.00564148840842741
0.951971638232989,0.00399955137198305
0.962094070244693,0.00297400146553098
0.972753822917186,0.00189158442131977
0.983933432707721,0.000733528732956813
0.995615387586994,0.000339104478810134
1.00778221853732,-0.000627436160717894
1.02041658159793,-0.00092989055352148
1.03350133042972,-0.000365388627212362
1.0470195795686,-2.45331275835008e-05
1.06095475869615,-1.72778061801952e-05
1.07529065838033,6.16297582203915e-33
1.09001146782958,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.0816653826392,6.16297582203916e-33
1.06800046816469,6.16297582203915e-33
1.05475115548645,-9.09152283541404e-06
1.04193329920874,-0.000325457611432271
1.0295630140987,-0.000239173824269139
1.01765662185238,-0.000190301296759694
1.00623058987491,-0.000112127547200449
0.995301461869719,0.000648579975701739
0.984885780179611,0.000947946241213345
0.975,0.00163905483496266
0.965660395791398,0.00277672223418259
0.956882960450232,0.00306477288975514
0.948683298050514,0.00417428120951548
0.941076511235936,0.00590923587168851
0.93407708461347,0.0064345114891042
0.927698765763974,0.00631994327442031
0.921954445729289,0.00747054322349066
0.916856041044613,0.00963258242474785
0.912414379544733,0.0109347392596217
0.908639092269312,0.0109172252730127
0.905538513813742,0.0109184626663846
0.903119593409422,0.0109111545076686
0.901387818865997,0.0109073248698366
0.900347155268455,0.010907253568835
0.9,0.0109072208647901
0.900347155268455,0.0109072540464763
0.901387818865998,0.0109073267345018
0.903119593409422,0.0109113187383548
0.905538513813742,0.0109186094515147
0.908639092269312,0.0109078151243854
0.912414379544733,0.0109161437483192
0.916856041044613,0.0096355149634315
0.921954445729289,0.00747554839073176
0.927698765763974,0.00634103176605961
0.93407708461347,0.00644763685312257
0.941076511235936,0.00591630213927128
0.948683298050514,0.00419307190740794
0.956882960450232,0.00309810238642078
0.965660395791399,0.00289871483451751
0.975,0.00173773228631608
0.984885780179611,0.000945773788680428
0.995301461869719,0.000614660722169759
1.00623058987491,-0.000221948318865438
1.01765662185238,-0.000237218487835141
1.0295630140987,-0.000251527108518496
1.04193329920874,-0.00025640922052493
1.05475115548645,-1.23795128122263e-05
1.06800046816469,6.16297582203916e-33
1.0816653826392,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.06360236930913,-2.90788952996815e-06
1.05148704224065,-2.25908503045479e-06
1.03983171715427,-4.41808769499471e-06
1.02865203057205,-7.15699363885398e-05
1.01796365357512,-4.65192574038763e-05
1.00778221853732,-5.79965726446771e-05
0.998123238883857,0.000398334673746516
0.989002022242624,0.000909978949649452
0.980433577556379,0.000910857557446841
0.972432516938836,0.00194018179319467
0.965012953280939,0.00307210505354916
0.95818839483684,0.00310750963281254
0.951971638232989,0.00299701377229201
0.946374661537385,0.00416387686375733
0.941408519188137,0.00594075267608221
0.937083240699566,0.00640761350570192
0.933407735129724,0.00640554255700655
0.93038970329642,0.00640719464218316
0.928035559663529,0.00640464027234415
0.926350365682445,0.00640165425920728
0.925337776166087,0.00640145074285804
0.925,0.00640136276467447
0.925337776166087,0.00640145121372043
0.926350365682445,0.00640165621219073
0.928035559663529,0.00640478482164504
0.93038970329642,0.00640705900154763
0.933407735129724,0.00639923834173445
0.937083240699566,0.00640193199985758
0.941408519188137,0.00593578164505365
0.946374661537385,0.00416979515101341
0.951971638232989,0.00301760312017642
0.95818839483684,0.003118904698188
0.965012953280939,0.00307279502330516
0.972432516938836,0.0019579957790894
0.980433577556379,0.000941829018521715
0.989002022242624,0.000979588014585585
0.998123238883857,0.000469430502880304
1.00778221853732,-5.28506917318862e-05
1.01796365357512,-5.95473267095018e-05
1.02865203057205,-8.81763714019681e-05
1.03983171715427,-5.34512287262292e-06
1.05148704224065,-2.23769470557743e-06
1.06360236930913,-1.72873352711519e-06
1.07616216250154,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09772492000501,6.16297582203916e-33
1.08541466730462,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.05118980208143,-8.79123541039324e-08
1.04073291482493,-2.60178289987214e-07
1.03077640640442,-5.44914721014866e-05
1.02133491079077,-0.000109389206922293
1.01242283656583,-4.3955022740266e-05
1.00405428140116,-8.0965484928511e-05
0.996242942258564,0.000674728092879695
0.989002022242624,0.00101107398810182
0.982344135219425,0.000963517460018046
0.976281209488332,0.000862421353743318
0.97082439194738,0.00194115838102029
0.965983954318083,0.00307000008400725
0.961769203083567,0.00309737321131851
0.95818839483684,0.00309167891096075
0.95524865872714,0.00309285818573386
0.952955927627296,0.00309275186127829
0.951314879522023,0.0030909207894092
0.950328890437411,0.00309073623621642
0.95,0.00309065513977222
0.950328890437411,0.00309073660613509
0.951314879522023,0.00309092263289475
0.952955927627296,0.0030928521722625
0.95524865872714,0.00309266996779617
0.95818839483684,0.00308821512527791
0.961769203083567,0.00309269187956754
0.965983954318083,0.00306545696546495
0.97082439194738,0.00194995445369582
0.976281209488332,0.000876242399739038
0.982344135219425,0.000977627730780919
0.989002022242624,0.00101083147822055
0.996242942258564,0.000682220618869358
1.00405428140116,-4.83246463214318e-05
1.01242283656583,-4.27742217146345e-06
1.02133491079077,-9.48059362147403e-05
1.03077640640442,-5.76118276254809e-05
1.04073291482493,-2.31938792200351e-07
1.05118980208143,6.16297582203915e-33
1.0621322893124,6.16297582203915e-33
1.07354552767919,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.06360236930913,6.16297582203915e-33
1.0538619454179,6.16297582203915e-33
1.04462912078881,-1.64120112646958e-06
1.03591746775503,-2.90854941588113e-07
1.02774023955472,-5.86003711994945e-05
1.02011028815516,-8.50282000973108e-07
1.01303997946774,-1.64024060166076e-07
1.00654110695987,-2.61233568174138e-05
1.00062480480948,-0.000118127711873665
0.995301461869719,0.000675413204873065
0.990580637807948,0.000984850687301353
0.986470982847443,0.000969405114666192
0.982980162566875,0.000967359595532431
0.980114789195633,0.000967861297241314
0.977880360780398,0.000968284104152323
0.976281209488332,0.000967575102221896
0.975320460156558,0.000967487460148629
0.975,0.000967448061659805
0.975320460156558,0.000967487644523426
0.976281209488332,0.000967576261861047
0.977880360780398,0.000968327995074859
0.980114789195633,0.000967759882541317
0.982980162566875,0.000966130021234501
0.986470982847443,0.000968561934724693
0.990580637807948,0.000992780052304193
0.995301461869719,0.000682987816734185
1.00062480480948,-0.000108819919699946
1.00654110695987,-1.4095261519528e-05
1.01303997946774,-1.3039895195919e-07
1.02011028815516,-8.64564977620296e-07
1.02774023955472,-5.54297664573224e-05
1.03591746775503,-6.28579060259105e-08
1.04462912078881,-1.29433806817316e-06
1.0538619454179,6.16297582203915e-33
1.06360236930913,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.08455059817419,6.16297582203915e-33
1.09573035004056,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.08656569060504,6.16297582203916e-33
1.0770329614269,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.05948100502085,6.16297582203916e-33
1.05148704224065,6.16297582203915e-33
1.04403065089106,6.16297582203916e-33
1.03712342563458,6.16297582203915e-33
1.03077640640442,-2.73071417234043e-06
1.025,-0.000125376366474102
1.01980390271856,-5.01548717765203e-06
1.01519702521235,-9.13841638393137e-08
1.01118742080783,-4.19802153005019e-07
1.00778221853732,-3.94134872296089e-07
1.00498756211209,-3.94628295952565e-07
1.00280855600658,-3.94097079726626e-07
1.00124921972504,-3.94647401869535e-07
1.00031245118713,-3.94679197763832e-07
1,-3.94645713943372e-07
1.00031245118713,-3.94678783091214e-07
1.00124921972504,-3.94650999121524e-07
1.00280855600658,-3.94057213484158e-07
1.00498756211209,-3.96183028963993e-07
1.00778221853732,-3.94911292901827e-07
1.01118742080783,-3.02209558715826e-07
1.01519702521235,-9.33577591831219e-08
1.01980390271856,-3.90287611331639e-06
1.025,-0.000118512070408777
1.03077640640442,-2.3970070095315e-06
1.03712342563458,6.16297582203915e-33
1.04403065089106,6.16297582203915e-33
1.05148704224065,6.16297582203915e-33
1.05948100502085,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.0770329614269,6.16297582203916e-33
1.08656569060504,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.06800046816469,6.16297582203916e-33
1.06124926383956,6.16297582203915e-33
1.05504739230046,6.16297582203915e-33
1.04940459309077,-2.77588423758836e-06
1.04432992871027,6.16297582203916e-33
1.03983171715427,-3.01889551700635e-08
1.03591746775503,-5.58803366705471e-08
1.03259382140317,6.16297582203915e-33
1.0298664962023,6.16297582203915e-33
1.02774023955472,6.16297582203915e-33
1.02621878758869,6.16297582203915e-33
1.02530483272049,6.16297582203915e-33
1.025,6.16297582203915e-33
1.02530483272049,6.16297582203915e-33
1.02621878758869,6.16297582203915e-33
1.02774023955472,6.16297582203915e-33
1.0298664962023,6.16297582203915e-33
1.03259382140317,6.16297582203915e-33
1.03591746775503,-1.00959396181285e-07
1.03983171715427,6.16297582203915e-33
1.04432992871027,6.16297582203915e-33
1.04940459309077,-2.69791385820682e-06
1.05504739230046,6.16297582203916e-33
1.06124926383956,6.16297582203915e-33
1.06800046816469,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.08310895112172,6.16297582203915e-33
1.09144399764715,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.07383657974573,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.05,6.16297582203915e-33
1.05029757688,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.05267516357137,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.05741429912783,6.16297582203915e-33
1.06066017177982,6.16297582203915e-33
1.06448344280219,6.16297582203915e-33
1.0688779163216,6.16297582203915e-33
1.07383657974573,6.16297582203916e-33
1.07935165724615,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.09201648339208,6.16297582203915e-33
1.09914739684903,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.075,6.16297582203915e-33
1.07529065838033,6.16297582203915e-33
1.07616216250154,6.16297582203915e-33
1.07761310311262,6.16297582203915e-33
1.07964114408446,6.16297582203915e-33
1.08224304109567,6.16297582203915e-33
1.08541466730462,6.16297582203915e-33
1.0891510455396,6.16297582203915e-33
1.09344638643145,6.16297582203915e-33
1.09829413182444,6.16297582203915e-33


==> grafici1d/cwenoz81kink.txt <==
0.2,0.63998729929062
0.180277563773199,0.676160572034242
0.158113883008419,0.714695248589494
0.15,0.724128615049921
0.158113883008419,0.714234537854221
0.180277563773199,0.676443699440855
0.180277563773199,0.676160572034242
0.141421356237309,0.739088153895514
0.111803398874989,0.793496078042023
0.0999999999999999,0.813133129155177
0.111803398874989,0.793059411580691
0.14142135623731,0.739418897976605
0.1802775637732,0.676203937058619
0.158113883008419,0.714695248589494
0.111803398874989,0.793496078042023
0.0707106781186546,0.863560096922996
0.0499999999999999,0.905874828720307
0.0707106781186548,0.86398111991691
0.11180339887499,0.793460599489153
0.158113883008419,0.714695954698909
0.2,0.63998729929062
0.15,0.724128615049921
0.0999999999999999,0.813133129155177
0.0499999999999999,0.905874828720307
1.57009245868378e-16,0.995814010512263
0.0500000000000001,0.905876171663933
0.1,0.813129418568689
0.15,0.724126733060389
0.158113883008419,0.714234537854222
0.111803398874989,0.793059411580692
0.0707106781186548,0.863981119916917
0.0500000000000001,0.90587617166401
0.0707106781186549,0.863583541836506
0.11180339887499,0.792913498841949
0.158113883008419,0.714247017359118
0.180277563773199,0.67644369944086
0.14142135623731,0.739418897976605
0.11180339887499,0.793460599489156
0.1,0.813129418568663
0.11180339887499,0.792913498841365
0.14142135623731,0.739197482783418
0.1802775637732,0.676220618944921
0.1802775637732,0.676203937058569
0.158113883008419,0.714695954698904
0.15,0.724126733060407
0.158113883008419,0.71424701737427
0.1802775637732,0.676220618950497


==> grafici1d/cwenoz81mid.txt <==
0.6,0.159995302934847
0.585234995535981,0.178689386482962
0.570087712549569,0.192895841130771
0.559016994374947,0.202440882106367
0.552268050859363,0.202473818132619
0.55,0.202455324766548
0.552268050859363,0.202474277165922
0.559016994374947,0.202441259945601
0.570087712549569,0.192886064976401
0.585234995535981,0.17870799419258
0.58309518948453,0.182076297407718
0.559016994374947,0.204452105884424
0.53851648071345,0.220701784848131
0.522015325445527,0.236231288015291
0.509901951359278,0.249454106703458
0.502493781056044,0.250103183008035
0.5,0.250046104760655
0.502493781056044,0.250102608755856
0.509901951359278,0.249457004433957
0.522015325445527,0.236245086091123
0.53851648071345,0.220734433644912
0.559016994374947,0.204466896921285
0.58309518948453,0.182329535066235
0.570087712549569,0.188925819168728
0.540832691319598,0.215530342764598
0.51478150704935,0.24495351273151
0.492442890089805,0.266828760152362
0.474341649025257,0.284317066766191
0.460977222864644,0.300126247278926
0.452769256906871,0.302745253264637
0.45,0.302642528708707
0.452769256906871,0.302745601324376
0.460977222864644,0.300152208500851
0.474341649025257,0.284330494609872
0.492442890089805,0.26677461662958
0.51478150704935,0.244984747817902
0.540832691319598,0.21574846326709
0.570087712549569,0.189153180039953
0.565685424949238,0.199268525958269
0.531507290636732,0.225607740142692
0.5,0.252470321132274
0.47169905660283,0.284112464161301
0.447213595499958,0.315987218051033
0.427200187265876,0.336764157791346
0.412310562561766,0.354603758795677
0.403112887414927,0.360326606367886
0.403112887414927,0.360326769382971
0.412310562561766,0.354655722661417
0.427200187265876,0.336707443922728
0.447213595499958,0.315714643737622
0.47169905660283,0.284179824644844
0.5,0.252538909516111
0.531507290636733,0.225622558232124
0.565685424949238,0.1992370075153
0.570087712549569,0.188925819168729
0.531507290636732,0.225607740142692
0.494974746830583,0.264533773558803
0.460977222864644,0.295157117985544
0.430116263352131,0.326959207485734
0.403112887414927,0.363451510254666
0.403112887414927,0.363216968937998
0.430116263352131,0.326915701684944
0.460977222864644,0.295104648328894
0.494974746830583,0.264526178452821
0.531507290636733,0.225613476833053
0.570087712549569,0.188924929443852
0.58309518948453,0.182076297407718
0.540832691319598,0.215530342764598
0.5,0.252470321132275
0.460977222864644,0.295157117985544
0.424264068711928,0.339741680183444
0.424264068711929,0.339719684908349
0.460977222864644,0.295188434345862
0.5,0.252474594483377
0.540832691319598,0.215530067568378
0.58309518948453,0.182043861648016
0.559016994374947,0.204452105884424
0.51478150704935,0.24495351273151
0.47169905660283,0.284112464161301
0.430116263352131,0.326959207485734
0.430116263352131,0.32700074475242
0.47169905660283,0.284124943477753
0.51478150704935,0.244949459505329
0.559016994374947,0.204384930738899
0.585234995535981,0.178689386482962
0.53851648071345,0.220701784848131
0.492442890089805,0.266828760152362
0.447213595499958,0.315987218051033
0.403112887414927,0.363451510254666
0.403112887414928,0.363481120145085
0.447213595499958,0.315981865633011
0.492442890089805,0.266836722410849
0.53851648071345,0.220726449760462
0.585234995535981,0.178685758284549
0.570087712549569,0.192895841130771
0.522015325445527,0.236231288015291
0.474341649025257,0.284317066766191
0.427200187265876,0.336764157791346
0.427200187265877,0.336765882654223
0.474341649025257,0.28430908542503
0.522015325445528,0.23623460110508
0.570087712549569,0.192986457797153
0.559016994374947,0.202440882106367
0.509901951359278,0.249454106703458
0.460977222864644,0.300126247278926
0.412310562561766,0.354603758795677
0.412310562561766,0.354609457587517
0.460977222864644,0.300135615403185
0.509901951359279,0.249487261255162
0.559016994374948,0.202454053916843
0.552268050859363,0.202473818132619
0.502493781056044,0.250103183008036
0.452769256906871,0.302745253264637
0.403112887414927,0.360326606367886
0.403112887414928,0.360326732590684
0.452769256906871,0.302745428687723
0.502493781056045,0.250101956444456
0.552268050859363,0.202473771351561
0.6,0.159995302934847
0.55,0.202455324766548
0.5,0.250046104760655
0.45,0.302642528708707
0.4,0.360178345114546
0.45,0.302642740925508
0.5,0.250045845937142
0.55,0.202455325530152
0.552268050859363,0.202474277165922
0.502493781056044,0.250102608755856
0.452769256906871,0.302745601324376
0.403112887414927,0.360326769382971
0.403112887414928,0.360326785127575
0.452769256906871,0.302745421478003
0.502493781056045,0.250102401991181
0.552268050859363,0.202474725030437
0.559016994374947,0.202441259945601
0.509901951359278,0.249457004433957
0.460977222864644,0.300152208500851
0.412310562561766,0.354655722661417
0.412310562561766,0.354653336919497
0.460977222864644,0.300146140054314
0.509901951359279,0.249451805271597
0.559016994374948,0.202441531568443
0.570087712549569,0.192886064976401
0.522015325445527,0.236245086091123
0.474341649025257,0.284330494609872
0.427200187265876,0.336707443922728
0.427200187265877,0.336708339818588
0.474341649025257,0.284328808486202
0.522015325445528,0.236246289268948
0.570087712549569,0.192884800238614
0.585234995535981,0.17870799419258
0.53851648071345,0.220734433644914
0.492442890089805,0.266774616629581
0.447213595499958,0.315714643737624
0.403112887414927,0.363216968937993
0.403112887414928,0.363347824627318
0.447213595499958,0.315710151147467
0.492442890089805,0.266775791855538
0.53851648071345,0.220742286342619
0.585234995535981,0.178713471927986
0.559016994374947,0.20446689692127
0.51478150704935,0.244984747817852
0.47169905660283,0.284179824644784
0.430116263352131,0.326915701684905
0.430116263352132,0.327017927039711
0.47169905660283,0.284158804133161
0.51478150704935,0.244885778617648
0.559016994374948,0.204404776787327
0.58309518948453,0.182329535066351
0.540832691319598,0.215748463267301
0.5,0.252538909516581
0.460977222864644,0.29510464832926
0.424264068711929,0.339719684908315
0.424264068711929,0.339745155881527
0.460977222864645,0.295166055484931
0.5,0.25247627932305
0.540832691319599,0.215542599825003
0.58309518948453,0.18208378634682
0.570087712549569,0.189153180040383
0.531507290636733,0.225622558231682
0.494974746830583,0.264526178452237
0.460977222864644,0.295188434342746
0.430116263352131,0.327000744753643
0.403112887414928,0.363481120145126
0.403112887414928,0.363347825008874
0.430116263352132,0.327017926880337
0.460977222864645,0.295166055250424
0.494974746830583,0.264534270362962
0.531507290636733,0.225603485832188
0.570087712549569,0.188927944115862
0.565685424949238,0.19923700751309
0.531507290636733,0.225613476828634
0.5,0.252474594483333
0.47169905660283,0.284124943479193
0.447213595499958,0.315981865632819
0.427200187265877,0.336765882654061
0.412310562561766,0.354609457587319
0.403112887414928,0.360326732590682
0.4,0.360178345114533
0.403112887414928,0.360326785124719
0.412310562561766,0.35465333613855
0.427200187265877,0.336708341357498
0.447213595499958,0.315710154874381
0.47169905660283,0.284158804097533
0.5,0.25247627931534
0.531507290636733,0.225603485797398
0.565685424949238,0.199264338024322
0.570087712549569,0.188924929439819
0.540832691319598,0.215530067567469
0.51478150704935,0.244949459498582
0.492442890089805,0.266836722410207
0.474341649025257,0.284309085424752
0.460977222864644,0.300135615402936
0.452769256906871,0.302745428687724
0.45,0.302642740925668
0.452769256906871,0.302745421478882
0.460977222864644,0.300146139024031
0.474341649025257,0.284328810672589
0.492442890089805,0.266775798378578
0.51478150704935,0.244885781950795
0.540832691319599,0.215542599950127
0.570087712549569,0.188927943878715
0.58309518948453,0.182043861638385
0.559016994374947,0.204384930738427
0.53851648071345,0.22072644976009
0.522015325445528,0.236234601104699
0.509901951359279,0.249487261254989
0.502493781056045,0.250101956444457
0.5,0.250045845937145
0.502493781056045,0.250102401990757
0.509901951359279,0.249451804460709
0.522015325445528,0.236246292783499
0.53851648071345,0.220742295432433
0.559016994374948,0.204404783292191
0.58309518948453,0.182083785661565
0.585234995535981,0.178685758284155
0.570087712549569,0.192986457796719
0.559016994374948,0.202454053916818
0.552268050859363,0.202473771351562
0.55,0.202455325530158
0.552268050859363,0.202474725029958
0.559016994374948,0.202441531472253
0.570087712549569,0.192884801346499
0.585234995535981,0.178713481516649


==> grafici1d/cwenoz81tail.txt <==
1.1,6.16297582203915e-33
1.09201648339208,-2.31277553918282e-07
1.07935165724615,-1.34924624863598e-07
1.0688779163216,-5.83536796958495e-07
1.06066017177982,-1.31328765670268e-07
1.05475115548645,-5.62754079184541e-07
1.05118980208143,-5.6423812875426e-07
1.05,-5.64254797529217e-07
1.05118980208143,-5.64237292508771e-07
1.05475115548645,-5.62734356573831e-07
1.06066017177982,-8.12345894183709e-07
1.0688779163216,-5.92293152809587e-07
1.07935165724615,-1.33367739781677e-07
1.09201648339208,-2.13264681376031e-07
1.09658560997307,-6.62888402796651e-06
1.0770329614269,-1.35505421625806e-07
1.05948100502085,-6.56337679424293e-05
1.04403065089105,-1.2227453368441e-05
1.03077640640442,-3.2044516103389e-07
1.01980390271856,-1.41644297195502e-06
1.01118742080783,-1.77542060718666e-06
1.00498756211209,-1.80606812737766e-06
1.00124921972504,-1.81175065771184e-06
1,-1.81180903261183e-06
1.00124921972504,-1.81174986934154e-06
1.00498756211209,-1.80599007571571e-06
1.01118742080783,-1.77841081970097e-06
1.01980390271856,-1.44798285408755e-06
1.03077640640442,-3.11006557661488e-07
1.04403065089106,-1.21129472868242e-05
1.05948100502085,-6.37216837794798e-05
1.0770329614269,-1.17236396276194e-07
1.09658560997307,-6.79794496648247e-06
1.09772492000501,-1.92819020740705e-06
1.07354552767919,-7.94950492004446e-06
1.05118980208143,-0.000405216409662003
1.03077640640442,-6.58597706235212e-05
1.01242283656583,-6.48848844231715e-05
0.996242942258564,0.0018685912990486
0.982344135219425,0.00358992564014336
0.97082439194738,0.00378793552797169
0.961769203083567,0.00371633219765029
0.95524865872714,0.00370071259137219
0.951314879522022,0.00368821861590358
0.95,0.00368820329038501
0.951314879522022,0.00368821778860938
0.95524865872714,0.00370069914236691
0.961769203083567,0.00371604409134763
0.97082439194738,0.00379046748488824
0.982344135219425,0.00362127999111087
0.996242942258564,0.00191335654780922
1.01242283656583,-5.75704309080405e-05
1.03077640640442,-4.89698787722951e-05
1.05118980208143,-0.000399497057513284
1.07354552767919,-8.9057219374039e-06
1.09772492000501,-2.32714596010158e-06
1.0816653826392,-0.000784966160172393
1.05475115548645,-0.000506332836975166
1.0295630140987,-0.00041678016334392
1.00623058987491,-0.000429694293944472
0.98488578017961,0.00273113580703859
0.965660395791398,0.00378607504525128
0.948683298050514,0.00641481499564092
0.93407708461347,0.0105703263421785
0.921954445729289,0.0120587556539779
0.912414379544733,0.0119085323542103
0.905538513813742,0.0118479779142127
0.901387818865997,0.0118157478154771
0.901387818865997,0.0118157396648697
0.905538513813742,0.0118480069752826
0.912414379544733,0.0119074214112597
0.921954445729289,0.0120609188401298
0.93407708461347,0.0106535250525073
0.948683298050514,0.00647269350970028
0.965660395791398,0.00379648384380329
0.98488578017961,0.00274814275366619
1.00623058987491,-0.0004101718667248
1.0295630140987,-0.000395440638132919
1.05475115548645,-0.000554502961748552
1.0816653826392,-0.000780439079932586
1.07004672795163,-0.000881121350109348
1.04043260233424,-0.00336101064829638
1.01242283656583,-0.00175525153659274
0.986154146165801,0.00213193104964739
0.961769203083567,0.00330790882883945
0.939414711402797,0.00766075893398839
0.919238815542512,0.0118458353895308
0.901387818865997,0.0149053363079647
0.901387818865997,0.0149644885775776
0.919238815542512,0.0118510683897705
0.939414711402797,0.0077004256525037
0.961769203083567,0.00336624281528328
0.986154146165801,0.00213010573882563
1.01242283656583,-0.00167958004749713
1.04043260233424,-0.00313941767581154
1.07004672795163,-0.00105357232117464
1.09658560997307,-9.61415540356767e-06
1.06301458127346,-0.000281997498065948
1.03077640640441,-0.00164471949318058
1,-0.0033904971291511
0.97082439194738,-0.000395804134205268
0.94339811320566,0.00627547159622949
0.917877987534291,0.0114283468372547
0.917877987534291,0.011529755934748
0.94339811320566,0.00660608208215076
0.97082439194738,0.000336401328489659
1,-0.00237724954899588
1.03077640640442,-0.00133786983924818
1.06301458127347,-0.000317931699585219
1.09658560997307,-1.04846066425623e-05
1.09658560997307,-9.61415540356764e-06
1.06066017177982,-0.000473351247312893
1.02591422643416,-0.000303265536299006
0.99247166206396,0.00174887161231737
0.960468635614927,0.000982734044569195
0.930053761886914,0.00454194586504675
0.901387818865997,0.0128235411481689
0.901387818865997,0.0136042815067367
0.930053761886914,0.00576839351707813
0.960468635614927,0.0022113660381508
0.99247166206396,0.0018109387948352
1.02591422643416,-0.000315079712294587
1.06066017177982,-0.000466787380066124
1.09658560997307,-9.94682957834399e-06
1.06301458127346,-0.000281997498065946
1.02591422643416,-0.000303265536299007
0.989949493661166,0.00161707689386299
0.95524865872714,0.00640024343511848
0.921954445729289,0.00993419424061481
0.921954445729289,0.0106835750225999
0.95524865872714,0.0064274116853047
0.989949493661167,0.00163175849876044
1.02591422643416,-0.00026793441252124
1.06301458127347,-0.000272859642351536
1.07004672795163,-0.000881121350109322
1.03077640640441,-0.00164471949318053
0.99247166206396,0.00174887161231742
0.95524865872714,0.00640024343511848
0.919238815542512,0.013002233965054
0.919238815542512,0.0130204234808747
0.95524865872714,0.00639689726207341
0.99247166206396,0.00177813111141436
1.03077640640442,-0.0015795500695167
1.07004672795164,-0.000852216205521618
1.0816653826392,-0.000784966160172377
1.04043260233424,-0.00336101064829634
1,-0.00339049712915104
0.960468635614927,0.000982734044569281
0.921954445729289,0.0099341942406149
0.921954445729289,0.00993783297903014
0.960468635614927,0.000994706336802286
1,-0.00338918271408455
1.04043260233424,-0.0033622254667319
1.0816653826392,-0.000781738457171959
1.09772492000501,-1.92819020740703e-06
1.05475115548645,-0.000506332836975162
1.01242283656583,-0.00175525153659272
0.97082439194738,-0.000395804134205217
0.930053761886914,0.00454194586504683
0.930053761886914,0.00454519260857727
0.97082439194738,-0.000400515425423319
1.01242283656583,-0.00176099059284506
1.05475115548645,-0.000513569975769508
1.09772492000501,-1.77384644929676e-06
1.07354552767919,-7.94950492004448e-06
1.0295630140987,-0.000416780163343921
0.986154146165801,0.0021319310496474
0.94339811320566,0.00627547159622951
0.901387818865997,0.012823541148169
0.901387818865997,0.0128293735088601
0.94339811320566,0.00628560150012465
0.986154146165801,0.00216637052116205
1.0295630140987,-0.00035990343066209
1.07354552767919,-8.25727434723544e-06
1.09658560997307,-6.62888402796651e-06
1.05118980208143,-0.000405216409662004
1.00623058987491,-0.000429694293944472
0.961769203083567,0.00330790882883944
0.917877987534291,0.0114283468372547
0.917877987534291,0.0114555616711563
0.961769203083567,0.00334792085115222
1.00623058987491,-0.000398269253016349
1.05118980208143,-0.000399952807719152
1.09658560997307,-7.11900417559557e-06
1.0770329614269,-1.35505421625806e-07
1.03077640640442,-6.58597706235223e-05
0.98488578017961,0.00273113580703859
0.939414711402797,0.00766075893398839
0.939414711402797,0.00766609439911858
0.984885780179611,0.00275807752481699
1.03077640640442,-4.24081379409098e-05
1.0770329614269,-7.02973248809711e-08
1.05948100502085,-6.56337679424282e-05
1.01242283656583,-6.48848844231701e-05
0.965660395791398,0.00378607504525128
0.919238815542512,0.0118458353895308
0.919238815542512,0.0118426631669068
0.965660395791398,0.00379087037025465
1.01242283656583,-6.53043247156196e-05
1.05948100502085,-6.38392266257345e-05
1.09201648339208,-2.3127755391827e-07
1.04403065089105,-1.222745336844e-05
0.996242942258564,0.00186859129904862
0.948683298050514,0.00641481499564094
0.901387818865997,0.0149053363079647
0.901387818865998,0.014897486040181
0.948683298050514,0.00640952876990558
0.996242942258564,0.00186627210363722
1.04403065089106,-1.23864721040345e-05
1.09201648339208,6.16297582203915e-33
1.07935165724615,-1.34924624863598e-07
1.03077640640442,-3.2044516103389e-07
0.982344135219425,0.00358992564014337
0.93407708461347,0.0105703263421785
0.93407708461347,0.0105516262250684
0.982344135219425,0.00357982895582093
1.03077640640442,-3.28430647962379e-07
1.07935165724615,-1.38039913326005e-07
1.0688779163216,-5.83536796958497e-07
1.01980390271856,-1.41644297195507e-06
0.97082439194738,0.00378793552797169
0.921954445729289,0.0120587556539779
0.921954445729289,0.0120554109424046
0.97082439194738,0.00378612305643148
1.01980390271856,-1.47923645718817e-06
1.0688779163216,-4.70645698202864e-07
1.06066017177982,-1.31328765670267e-07
1.01118742080783,-1.77542060718666e-06
0.961769203083567,0.0037163321976503
0.912414379544733,0.0119085323542103
0.912414379544733,0.011908545261522
0.961769203083567,0.00371624615922227
1.01118742080783,-1.88229355926726e-06
1.06066017177982,-6.81602961614387e-07
1.05475115548645,-5.6275407918454e-07
1.00498756211209,-1.80606812737761e-06
0.95524865872714,0.00370071259137219
0.905538513813742,0.0118479779142127
0.905538513813742,0.0118479737173311
0.95524865872714,0.00370067617387096
1.00498756211209,-1.91927273777259e-06
1.05475115548645,-8.25810058688771e-07
1.05118980208143,-5.6423812875426e-07
1.00124921972504,-1.81175065771187e-06
0.951314879522022,0.00368821861590358
0.901387818865997,0.0118157478154771
0.901387818865997,0.0118157426207816
0.951314879522023,0.00368817036963365
1.00124921972504,-1.92559067527376e-06
1.05118980208143,-8.28153751176838e-07
1.1,6.16297582203915e-33
1.05,-5.64254797529217e-07
1,-1.81180903261183e-06
0.95,0.00368820329038501
0.9,0.0118163263081831
0.95,0.00368815521326329
1,-1.92568011576749e-06
1.05,-8.28184486252714e-07
1.05118980208143,-5.64237292508771e-07
1.00124921972504,-1.81174986934156e-06
0.951314879522022,0.00368821778860938
0.901387818865997,0.0118157396648697
0.901387818865998,0.0118157378711117
0.951314879522023,0.00368816773247676
1.00124921972504,-1.92560125504528e-06
1.05118980208143,-8.28156129475911e-07
1.05475115548645,-5.62734356573831e-07
1.00498756211209,-1.8059900757157e-06
0.95524865872714,0.00370069914236691
0.905538513813742,0.0118480069752826
0.905538513813742,0.0118480014933142
0.95524865872714,0.00370064929745288
1.00498756211209,-1.91926892097929e-06
1.05475115548645,-8.25808962798189e-07
1.06066017177982,-8.12345894183709e-07
1.01118742080783,-1.77841081970092e-06
0.961769203083567,0.00371604409134763
0.912414379544733,0.0119074214112597
0.912414379544733,0.0119073676655457
0.961769203083567,0.00371595754812972
1.01118742080783,-1.87863341367722e-06
1.06066017177982,-4.23411239450794e-07
1.0688779163216,-5.92293152809589e-07
1.01980390271856,-1.44798285408746e-06
0.97082439194738,0.00379046748488823
0.921954445729289,0.0120609188401297
0.921954445729289,0.0120610532881027
0.97082439194738,0.00379051506167157
1.01980390271856,-1.44948171135918e-06
1.0688779163216,-5.92606893898566e-07
1.07935165724615,-1.33367739781677e-07
1.03077640640442,-3.11006557661493e-07
0.982344135219425,0.00362127999111087
0.93407708461347,0.0106535250525073
0.93407708461347,0.010653401672038
0.982344135219425,0.00362135252898242
1.03077640640442,-3.10432190182504e-07
1.07935165724615,-1.33397965340636e-07
1.09201648339208,-2.13264681376032e-07
1.04403065089106,-1.21129472868255e-05
0.996242942258564,0.00191335654780922
0.948683298050514,0.00647269350970029
0.901387818865997,0.0149644885775775
0.901387818865998,0.0149683441797598
0.948683298050514,0.00647145916648513
0.996242942258564,0.00191358754019223
1.04403065089106,-1.22700696086287e-05
1.09201648339208,6.16297582203915e-33
1.05948100502085,-6.372168377948e-05
1.01242283656583,-5.75704309080447e-05
0.965660395791398,0.0037964838438033
0.919238815542512,0.0118510683897704
0.919238815542512,0.0118782247353386
0.965660395791399,0.00380183264483078
1.01242283656583,-5.33363500307463e-05
1.05948100502085,-6.37248877352946e-05
1.0770329614269,-1.17236396276125e-07
1.03077640640442,-4.89698787722989e-05
0.98488578017961,0.00274814275366597
0.939414711402797,0.00770042565250476
0.939414711402797,0.00779474558450228
0.984885780179611,0.00277545821625468
1.03077640640442,-3.67805300299245e-05
1.0770329614269,-6.8737878398866e-08
1.09658560997307,-6.79794496648002e-06
1.05118980208143,-0.000399497057513343
1.00623058987491,-0.000410171866726711
0.961769203083567,0.0033662428152797
0.917877987534291,0.0115297559347396
0.917877987534291,0.0115237905775376
0.961769203083568,0.00343829187632247
1.00623058987491,-0.000286914721469378
1.05118980208143,-0.000392678779512516
1.09658560997307,-6.5845101175451e-06
1.07354552767919,-8.90572193736308e-06
1.0295630140987,-0.000395440638134743
0.986154146165801,0.00213010573881356
0.94339811320566,0.00660608208188382
0.901387818865997,0.013604281506795
0.901387818865998,0.0127404249618189
0.943398113205661,0.00617512919261059
0.986154146165801,0.00205652569086405
1.0295630140987,-0.000409521659615233
1.07354552767919,-8.26392643125734e-06
1.09772492000501,-2.32714596010436e-06
1.05475115548645,-0.000554502961760629
1.01242283656583,-0.00167958004769575
0.97082439194738,0.00033640132776016
0.930053761886914,0.00576839351648792
0.930053761886914,0.00449886453061472
0.97082439194738,-0.000501687211067603
1.01242283656583,-0.00190449276051787
1.05475115548645,-0.000570467467648075
1.09772492000501,-2.32362011507046e-06
1.0816653826392,-0.000780439080129692
1.04043260233424,-0.00313941767657468
1,-0.00237724955054882
0.960468635614927,0.00221136604143867
0.921954445729289,0.0106835750273427
0.921954445729289,0.0100634415694125
0.960468635614927,0.0010001834958103
1,-0.00338195279074869
1.04043260233424,-0.00337493739193663
1.0816653826392,-0.00077336201260118
1.07004672795163,-0.00105357232128338
1.03077640640442,-0.00133786983927169
0.99247166206396,0.00181093882450709
0.95524865872714,0.00642741174896577
0.919238815542512,0.0130204235027542
0.919238815542512,0.0130370426935723
0.95524865872714,0.00643135588351572
0.992471662063961,0.00181095940591181
1.03077640640442,-0.00162805624125482
1.07004672795164,-0.000892616150992125
1.06301458127347,-0.000317931683539689
1.02591422643416,-0.000315079591220058
0.989949493661167,0.0016317586680648
0.95524865872714,0.00639689715644192
0.921954445729289,0.00993783297138971
0.921954445729289,0.0100634417665652
0.95524865872714,0.00643135579243105
0.989949493661167,0.00164318652171031
1.02591422643416,-0.000276603319985155
1.06301458127347,-0.000272557650462042
1.09658560997307,-1.04845897594241e-05
1.06066017177982,-0.000466787305295051
1.02591422643416,-0.000267934695755549
0.99247166206396,0.00177813146344709
0.960468635614927,0.000994706422745354
0.930053761886914,0.00454519264072812
0.901387818865997,0.0128293735365671
0.901387818865998,0.0127403649717429
0.930053761886914,0.00449889296033858
0.960468635614927,0.00100018551635096
0.992471662063961,0.00181095986587704
1.02591422643416,-0.000276603322921187
1.06066017177982,-0.000461249021193777
1.09658560997307,-9.82998856985969e-06
1.09658560997307,-9.94685380312103e-06
1.06301458127347,-0.000272861237318657
1.03077640640442,-0.00157954914065867
1,-0.00338918271940369
0.97082439194738,-0.000400515436239406
0.94339811320566,0.00628560149732051
0.917877987534291,0.0114555616711771
0.917877987534291,0.0115242171308748
0.943398113205661,0.00617509760050493
0.97082439194738,-0.000501638468210469
1,-0.00338195946055712
1.03077640640442,-0.00162805254358385
1.06301458127347,-0.00027255756123224
1.09658560997307,-9.82998850646087e-06
1.07004672795164,-0.000852215651924614
1.04043260233424,-0.00336222551926615
1.01242283656583,-0.00176099060740141
0.986154146165801,0.00216637052187656
0.961769203083567,0.00334792085061225
0.939414711402797,0.00766609439917622
0.919238815542512,0.0118426631682198
0.901387818865998,0.0148974860430344
0.901387818865998,0.0149684024586477
0.919238815542512,0.0118786117248701
0.939414711402797,0.00779595535547159
0.961769203083568,0.0034390924249036
0.986154146165801,0.00205638200526899
1.01242283656583,-0.00190444699260227
1.04043260233424,-0.00337492203091286
1.07004672795164,-0.000892606708302245
1.0816653826392,-0.000781738494345596
1.05475115548645,-0.00051356997673415
1.0295630140987,-0.000359903431422057
1.00623058987491,-0.00039826925325657
0.984885780179611,0.00275807752363597
0.965660395791398,0.00379087037120748
0.948683298050514,0.0064095287707912
0.93407708461347,0.0105516262235443
0.921954445729289,0.0120554109425593
0.912414379544733,0.0119085452615231
0.905538513813742,0.0118479737173311
0.901387818865997,0.0118157426207816
0.9,0.0118163263081831
0.901387818865998,0.0118157378711117
0.905538513813742,0.0118480014933255
0.912414379544733,0.0119073676330066
0.921954445729289,0.0120610552022753
0.93407708461347,0.0106533968670869
0.948683298050514,0.00647144719628938
0.965660395791399,0.00380180661799485
0.984885780179611,0.00277570096333326
1.00623058987491,-0.000286691716884559
1.0295630140987,-0.000409577136253601
1.05475115548645,-0.000570534854794034
1.0816653826392,-0.0007733819509158
1.09772492000501,-1.77384644172579e-06
1.07354552767919,-8.25727436039785e-06
1.05118980208143,-0.00039995280811996
1.03077640640442,-4.24081380422578e-05
1.01242283656583,-6.53043291284852e-05
0.996242942258564,0.00186627210045365
0.982344135219425,0.00357982895583881
0.97082439194738,0.0037861230565101
0.961769203083567,0.00371624615922251
0.95524865872714,0.00370067617387096
0.951314879522023,0.00368817036963365
0.95,0.00368815521326329
0.951314879522023,0.00368816773251682
0.95524865872714,0.00370064929750567
0.961769203083567,0.00371595738986624
0.97082439194738,0.0037905246022415
0.982344135219425,0.00362135369115394
0.996242942258564,0.00191358447950353
1.01242283656583,-5.33355682320468e-05
1.03077640640442,-3.67935471110163e-05
1.05118980208143,-0.000392157496188337
1.07354552767919,-8.2558608340946e-06
1.09772492000501,-2.32433777851477e-06
1.09658560997307,-7.11900417988305e-06
1.0770329614269,-7.02973333683728e-08
1.05948100502085,-6.3839249175146e-05
1.04403065089106,-1.23864722962721e-05
1.03077640640442,-3.28430646937857e-07
1.01980390271856,-1.4792364570952e-06
1.01118742080783,-1.8822935592616e-06
1.00498756211209,-1.91927273777262e-06
1.00124921972504,-1.92559067527375e-06
1,-1.92568011576749e-06
1.00124921972504,-1.92560125504528e-06
1.00498756211209,-1.91926891548906e-06
1.01118742080783,-1.87865786511642e-06
1.01980390271856,-1.45223895450698e-06
1.03077640640442,-3.1149352235667e-07
1.04403065089106,-1.22700712449942e-05
1.05948100502085,-6.3726037385147e-05
1.0770329614269,-6.86476952918306e-08
1.09658560997307,-6.56608333222169e-06
1.09201648339208,6.16297582203915e-33
1.07935165724615,-1.3803991199725e-07
1.0688779163216,-4.70645698177191e-07
1.06066017177982,-6.81602961613453e-07
1.05475115548645,-8.25810058688799e-07
1.05118980208143,-8.28153751176781e-07
1.05,-8.28184486252662e-07
1.05118980208143,-8.28156129475958e-07
1.05475115548645,-8.25808960619845e-07
1.06066017177982,-4.23414964181598e-07
1.0688779163216,-6.98255612413057e-07
1.07935165724615,-2.0842257083896e-07
1.09201648339208,6.16297582203916e-33


==> grafici1d/dati1CWENO.txt <==
1.04828729363663,9.81677038627344e-20
1.04657178444672,7.25948615688974e-19
1.04500299042634,4.82231930758781e-18
1.04358157323709,-3.79725566207245e-07
1.04230813582165,-3.20440948673787e-06
1.04118322114794,-1.03619244893454e-05
1.04020731106833,-2.27935589777945e-05
1.03938082529937,-3.98211682556133e-05
1.03870412052711,-5.92903652856096e-05
1.03817748964231,-7.83850140325053e-05
1.03780116110939,-9.4312706103525e-05
1.03757529847236,-0.000104825973909971
1.0375,-0.000108494936053194
1.03757529847236,-0.000104825016280538
1.03780116110939,-9.43096495133768e-05
1.03817748964231,-7.83806269297484e-05
1.03870412052711,-5.92856472171475e-05
1.03938082529937,-3.98170059597917e-05
1.04020731106833,-2.27905762971881e-05
1.04118322114794,-1.03602790430627e-05
1.04230813582165,-3.20379321757262e-06
1.04358157323709,-3.79626730119138e-07
1.04500299042634,4.8215440186211e-18
1.04657178444672,7.24611292116823e-19
1.04828729363663,9.99498877760053e-20
1.04940459309077,0
1.04679570595222,0
1.04432992871027,0
1.04200827731837,-4.53467304547352e-06
1.03983171715427,-3.68377633301632e-05
1.03780116110939,-7.07798823085294e-05
1.03591746775503,-5.74927994128039e-06
1.03418143959365,-9.08451089305823e-06
1.03259382140317,-5.96885285990929e-05
1.03115529868202,-0.000134807046289446
1.0298664962023,-0.000225196692740067
1.02872797667799,-0.000320347072477793
1.02774023955472,-0.000415212790762109
1.02690371992704,-0.000504191745475905
1.02621878758869,-0.000582025612308343
1.02568574622055,-0.000645283008380763
1.02530483272049,-0.00069175541468542
1.02507621667855,-0.000720108136057372
1.025,-0.000729636451986452
1.02507621667855,-0.00072010614026787
1.02530483272049,-0.000691747377776962
1.02568574622055,-0.000645270128208359
1.02621878758869,-0.000582009400318957
1.02690371992704,-0.000504173786916474
1.02774023955472,-0.000415194958494999
1.02872797667799,-0.000320331286094627
1.0298664962023,-0.000225184686199265
1.03115529868202,-0.000134799475757631
1.03259382140317,-5.96848511371027e-05
1.03418143959365,-9.08395644643389e-06
1.03591746775503,-5.74643051574784e-06
1.03780116110939,-7.0759911580083e-05
1.03983171715427,-3.68246770227838e-05
1.04200827731837,-4.53251823783274e-06
1.04432992871027,0
1.04679570595222,4.51045044412905e-20
1.04940459309077,0
1.04918122838716,0
1.0459744260736,0
1.04290759418081,-1.66146762956792e-06
1.03998197099757,-3.67792710717852e-05
1.03719875144545,-7.59607818122973e-05
1.03455908482793,-1.555752910276e-06
1.0320640726234,-8.42832444238283e-05
1.02971476633095,-0.000269869886662257
1.0275121653781,-0.000514814801502645
1.02545721509968,-0.000624095279016407
1.02355080479671,-0.000312104008444624
1.02179376588429,-0.000136726261632646
1.02018687013704,-0.000340864510358403
1.01873082804046,-0.000494400042666916
1.01742628725623,-0.000635110541056383
1.01627383120889,-0.000759973985653251
1.01527397780107,-0.000871690683299668
1.01442717826367,-0.000969162882926165
1.01373381614702,-0.00105043184165726
1.01319420645797,-0.00111445884982233
1.01280859494773,-0.00116058244410231
1.01257715755393,-0.00118840097589003
1.0125,-0.00119769976693177
1.01257715755393,-0.00118839968129292
1.01280859494773,-0.00116057510470555
1.01319420645797,-0.00111444682322264
1.01373381614702,-0.00105041639954158
1.01442717826367,-0.000969145161628925
1.01527397780107,-0.000871672055707533
1.01627383120889,-0.000759955977731243
1.01742628725623,-0.00063509483908111
1.01873082804046,-0.000494387671567054
1.02018687013704,-0.000340855469077053
1.02179376588429,-0.000136722395706884
1.02355080479671,-0.000312057537398838
1.02545721509968,-0.000624031075114095
1.0275121653781,-0.000514752393218463
1.02971476633095,-0.000269831187025121
1.0320640726234,-8.42779797746666e-05
1.03455908482793,-1.51480239256774e-06
1.03719875144545,-7.59357879830958e-05
1.03998197099757,-3.67633575694228e-05
1.04290759418081,-1.63774120443432e-06
1.0459744260736,0
1.04918122838716,9.82028823222934e-21
1.04769091339001,0
1.04403065089105,0
1.04050768858284,-2.48789866491307e-05
1.03712342563458,-5.73737124299222e-05
1.03387922408761,-4.8933875870576e-06
1.03077640640442,-0.000227938957088364
1.02781625303359,-0.000533699485526388
1.025,-0.00065019978446762
1.02232883652962,-0.000217651436155016
1.01980390271856,-0.000411677740892673
1.01742628725623,-0.000719984119119719
1.01519702521235,-0.000996125040171138
1.01311709589761,-0.001097634882317
1.01118742080783,-0.000821337747519062
1.00940886166112,-0.00025390772785113
1.00778221853732,-0.000431389432588705
1.00630822812894,-0.000581996044998951
1.00498756211209,-0.000717783666904654
1.00382082564569,-0.000837598962869904
1.00280855600658,-0.000944800130185235
1.00195122136759,-0.00103851375941743
1.00124921972504,-0.00111683314450873
1.00070287798127,-0.00117866856689081
1.00031245118713,-0.00122328849490914
1.00007812194848,-0.00125023079583442
1,-0.00125924168260186
1.00007812194848,-0.00125022949914733
1.00031245118713,-0.00122328181805479
1.00070287798127,-0.00117865770129035
1.00124921972504,-0.00111681929404881
1.00195122136759,-0.0010384980105048
1.00280855600658,-0.000944783780480535
1.00382082564569,-0.000837583379635352
1.00498756211209,-0.00071777031768539
1.00630822812894,-0.00058198569530214
1.00778221853732,-0.000431382250365923
1.00940886166112,-0.000253887934850485
1.01118742080783,-0.000821277635894257
1.01311709589761,-0.0010975739135087
1.01519702521235,-0.000996063664535328
1.01742628725623,-0.000719934157733709
1.01980390271856,-0.000411670808881533
1.02232883652962,-0.000217541992418934
1.025,-0.000650119732743862
1.02781625303359,-0.000533612669184715
1.03077640640442,-0.000227925482090222
1.03387922408761,-4.909232298924e-06
1.03712342563458,-5.73362666208291e-05
1.04050768858284,-2.48610992167783e-05
1.04403065089106,0
1.04769091339001,0
1.04769091339001,3.79604977845915e-19
1.04358157323709,-4.15761309569409e-07
1.03960629567159,-5.14666635204601e-05
1.03576662429333,-0.000101211751899954
1.0320640726234,-8.47382565330202e-05
1.02850012153621,-0.000492367844574078
1.02507621667855,-0.000595258888924235
1.02179376588429,-0.000174239644261832
1.01865413659397,-0.000698246238948116
1.01565865328859,-0.00103573216183985
1.01280859494773,-0.00113669190534638
1.01010519254185,-0.000697743343687783
1.00754962656933,-0.000469574599339524
1.00514302464873,-0.000802561272212991
1.00288645917671,-0.00106459727489727
1.0007809450624,-0.00116439740504909
0.998827437548649,-0.000944268541015746
0.997026830130463,-0.000246607505073457
0.995379952580923,-0.000187930252482401
0.993887569094211,-0.00034732203271895
0.992550376555266,-0.000481892742520864
0.991369002944918,-0.000600521859392912
0.990344005888863,-0.000706221540188989
0.989475871358165,-0.000798330301534052
0.988765012528255,-0.000875181848812401
0.988211768802619,-0.000935804162042884
0.987816405006518,-0.000979529231710065
0.987579110755184,-0.00100592595913557
0.9875,-0.00101475330537177
0.987579110755184,-0.0010059215637521
0.987816405006518,-0.000979522967391363
0.988211768802619,-0.00093579432836192
0.988765012528255,-0.000875169113239986
0.989475871358165,-0.000798315825101715
0.990344005888863,-0.000706206552789542
0.991369002944918,-0.000600507612166682
0.992550376555266,-0.000481880539920842
0.993887569094211,-0.000347312532027541
0.995379952580923,-0.000187924378232189
0.997026830130463,-0.000246573537653071
0.998827437548649,-0.000944214622567602
1.0007809450624,-0.00116434274836757
1.00288645917671,-0.00106454297247395
1.00514302464873,-0.000802519021302766
1.00754962656933,-0.000469561193696836
1.01010519254185,-0.000697683330363046
1.01280859494773,-0.00113660959130278
1.01565865328859,-0.00103563080650342
1.01865413659397,-0.000698387243940633
1.02179376588429,-0.000168951006677461
1.02507621667855,-0.000593963735353145
1.02850012153621,-0.000489675660457558
1.0320640726234,-8.41785134582916e-05
1.03576662429333,-9.99419806962441e-05
1.03960629567159,-5.0044537265486e-05
1.04358157323709,-4.51721249038193e-07
1.04769091339001,3.80730791804228e-19
1.04918122838716,0
1.04462912078881,0
1.04020731106833,-2.36297382424656e-05
1.03591746775503,-6.35519393388075e-05
1.03176123691482,-0.000158230370601224
1.02774023955472,-0.000653703633265478
1.02385606898626,-0.000757032795412375
1.02011028815516,-0.000379867371151503
1.0165044269456,-0.0010351790640271
1.01303997946774,-0.00110136192294649
1.00971840133772,-0.000560876198500293
1.00654110695987,-0.000752481389963945
1.00350946682132,-0.00110988305683175
1.00062480480947,-0.00120681744457395
0.997888395563351,-0.000883676639879479
0.995301461869719,-0.000231529676951796
0.992865172115529,-0.000572356410726779
0.990580637807947,-0.000824683464294083
0.988448911173461,-0.000923741827041377
0.986470982847443,-0.000728152049360777
0.984647779665399,-3.00527523790707e-05
0.982980162566875,0.000380286272124366
0.98146892462268,0.000201818296585606
0.980114789195633,6.82406434488175e-05
0.978918408244528,-5.08416136194916e-05
0.977880360780397,-0.000156451515079874
0.977001151483457,-0.000248042908844393
0.976281209488332,-0.000324236734953289
0.975720887344326,-0.000384219128641951
0.975320460156558,-0.000427426502092772
0.97508012491282,-0.00045349176125908
0.975,-0.000462202824071813
0.97508012491282,-0.000453477505972446
0.975320460156558,-0.0004274191552293
0.975720887344327,-0.000384210112430718
0.976281209488332,-0.000324224810742409
0.977001151483457,-0.000248029280570282
0.977880360780397,-0.000156437409624233
0.978918408244528,-5.082819613629e-05
0.980114789195633,6.82521626999612e-05
0.98146892462268,0.0002018273444415
0.982980162566875,0.000380292823267035
0.984647779665399,-3.00119946766162e-05
0.986470982847443,-0.000728102194500215
0.988448911173461,-0.000923691931591401
0.990580637807947,-0.000824634583039306
0.992865172115529,-0.000572316257269433
0.995301461869719,-0.000231506000245798
0.997888395563351,-0.000883608645025584
1.00062480480947,-0.00120674699523875
1.00350946682132,-0.0011097978273581
1.00654110695987,-0.000752541047320134
1.00971840133772,-0.000559719868603972
1.01303997946774,-0.00109643857582415
1.0165044269456,-0.00102477519493195
1.02011028815516,-0.000398595893661568
1.02385606898626,-0.000749922914729167
1.02774023955472,-0.000645972343258199
1.03176123691482,-0.000158358224484948
1.03591746775503,-6.3939154933549e-05
1.04020731106833,-2.42462668511383e-05
1.04462912078881,0
1.04918122838716,0
1.04716880205629,0
1.04230813582165,-1.81017300580903e-08
1.03757529847236,-9.75832803024851e-06
1.03297204705645,-8.88092481466314e-05
1.02850012153621,-0.000508467526804641
1.02416124218797,-0.000628969651638083
1.01995710694127,-0.000539817689780102
1.01588938866394,-0.00124664098505929
1.01195973240045,-0.00130630626571631
1.00816975257146,-0.000535363239919594
1.00452103014322,-0.00111370227266709
1.00101510977607,-0.00117523153440515
0.997653496961746,-0.000760406114986329
0.99443765515994,-0.000429164536457714
0.991369002944918,-0.000885029209360325
0.988448911173461,-0.000971819984725697
0.985678700185816,-0.000715470224506184
0.983059637051588,0.000131383144288795
0.980592932872759,-1.56840231601092e-05
0.978279740156158,-0.000275633058128157
0.976121150267732,-0.000374023140257242
0.974118190980951,-0.00018648175073402
0.972271824131503,0.000460553056044603
0.970582943390208,0.00119583884966304
0.969052372165715,0.00106336516253249
0.967680861648095,0.000929626325619017
0.966469089003885,0.000809638606482451
0.965417655732481,0.000703672567755342
0.964527086193021,0.000612269549552439
0.963797826310062,0.000536484253595838
0.963230242465424,0.000476961855092658
0.962824620582586,0.000434151738133507
0.962581165408923,0.000408359760141579
0.9625,0.00039973081667398
0.962581165408923,0.000408381665929036
0.962824620582586,0.000434159356375278
0.963230242465424,0.000476970097971497
0.963797826310062,0.000536495536815984
0.964527086193021,0.00061228251675596
0.965417655732481,0.000703685984186587
0.966469089003885,0.000809651378255092
0.967680861648095,0.000929637333318198
0.969052372165715,0.00106337375180064
0.970582943390208,0.00119585095903839
0.972271824131503,0.000460595421420282
0.974118190980951,-0.000186435379174933
0.976121150267732,-0.00037397684678888
0.978279740156158,-0.000275587313087729
0.980592932872759,-1.56509192321778e-05
0.983059637051588,0.000131422178809408
0.985678700185816,-0.000715414556773699
0.988448911173461,-0.000971778611467644
0.991369002944918,-0.000885013606076369
0.99443765515994,-0.000429159693680135
0.997653496961746,-0.000758113954353368
1.00101510977607,-0.00116607894539082
1.00452103014322,-0.00109285472652316
1.00816975257146,-0.000596532941539717
1.01195973240045,-0.00129735186794419
1.01588938866394,-0.00124206355597271
1.01995710694127,-0.000524658231166138
1.02416124218797,-0.00063457380762874
1.02850012153621,-0.000516927966456585
1.03297204705645,-9.12489800137885e-05
1.03757529847236,-9.77738219177099e-06
1.04230813582165,-2.00496847635179e-08
1.04716880205629,0
1.04589973228795,0
1.04073291482493,-1.73143691251093e-06
1.03569119432387,-3.17607690120563e-05
1.03077640640442,-9.41113952726743e-05
1.02599037519852,-0.000311954827963494
1.02133491079077,-0.000446808605662185
1.01681180657976,-0.00110676552571057
1.01242283656583,-0.00116943071036821
1.00816975257146,-0.00053673895408801
1.00405428140116,-0.00134378583738905
1.00007812194848,-0.00139132172940232
0.996242942258564,-0.00077820059945874
0.992550376555266,-0.000813234866376969
0.989002022242624,-0.000914172947254949
0.985599436891073,-0.000617692055344902
0.982344135219425,0.000137341837479019
0.979237586084194,-0.000346563919130659
0.976281209488332,-0.000426529767338968
0.973476373621877,-0.000208251663088642
0.97082439194738,0.000669194034835624
0.968326520343216,0.000867551057642384
0.965983954318083,0.000582453234409931
0.963797826310062,0.000485375530053592
0.961769203083567,0.000672541270366927
0.9598990832374,0.00125979008227933
0.95818839483684,0.0022099066380848
0.956637993182374,0.00223644430230807
0.95524865872714,0.00210057961826609
0.954021095154609,0.0019796315987619
0.952955927627296,0.00187322134111854
0.952053701216481,0.00178198480175549
0.951314879522022,0.00170660590610522
0.950739843490321,0.00164755001441595
0.950328890437411,0.0016051450076406
0.950082233282993,0.00157962174137499
0.950082233282993,0.00157964459622974
0.950328890437411,0.00160515071520607
0.950739843490321,0.00164755742919857
0.951314879522022,0.00170661665504687
0.952053701216481,0.00178199718360152
0.952955927627296,0.00187323414024702
0.954021095154609,0.00197964378024958
0.95524865872714,0.00210059022219473
0.956637993182374,0.00223645238375842
0.95818839483684,0.00220992540649301
0.9598990832374,0.00125983111472877
0.961769203083567,0.000672584239030466
0.963797826310062,0.000485418635150028
0.965983954318083,0.000582496752102365
0.968326520343216,0.000867573837152659
0.97082439194738,0.000669240368804498
0.973476373621877,-0.000208210049647921
0.976281209488332,-0.000426516627533254
0.979237586084194,-0.000346613422636159
0.982344135219425,0.000137631826289013
0.985599436891073,-0.000616599050369793
0.989002022242624,-0.000909971692094927
0.992550376555266,-0.000800882857342496
0.996242942258564,-0.000785464335104489
1.00007812194848,-0.0013996403481336
1.00405428140116,-0.00136188783139856
1.00816975257146,-0.00041452622412503
1.01242283656583,-0.00118521544208339
1.01681180657976,-0.00112471068186171
1.02133491079077,-0.000448590331517162
1.02599037519852,-0.000311886025665487
1.03077640640442,-9.39960129863404e-05
1.03569119432387,-3.16458127483167e-05
1.04073291482493,-1.91166138150913e-06
1.04589973228795,0
1.04537672635275,0
1.03990684678965,-4.39417734479184e-06
1.03455908482793,-5.96595985955261e-05
1.02933534380201,-0.000221163623839205
1.02423752128107,-0.00046861614436905
1.01926750659481,-0.000419855490621141
1.01442717826367,-0.000748116909004161
1.00971840133772,-0.000484817216419693
1.00514302464873,-0.00122702803914828
1.00070287798127,-0.0012808396483673
0.996399769168982,-0.000558053293226682
0.992235481123307,-0.00106976260527473
0.988211768802619,-0.00112998412968322
0.984330356130502,-0.000656235467346762
0.980592932872759,-0.000188305716815227
0.977001151483457,-0.000352577382931222
0.973556623931038,-0.000139401793037056
0.970260918516252,0.000800993574516519
0.967115556694235,0.000516772372217891
0.964122009913683,0.00043281868299829
0.961281696486519,0.000629854749809304
0.958595978501892,0.00144859916358892
0.956066158798647,0.00206765446414535
0.953693478010624,0.00174830954127474
0.951479111699253,0.00165395036416276
0.951479111699253,0.00165398930420261
0.953693478010624,0.00174834954081929
0.956066158798647,0.0020676747779328
0.958595978501892,0.00144864757904666
0.961281696486519,0.000629891906740905
0.964122009913683,0.000432820416133254
0.967115556694235,0.000516677820244389
0.970260918516252,0.000801269568738948
0.973556623931038,-0.000139110289336027
0.977001151483457,-0.000351088385775171
0.980592932872759,-0.000182447336377264
0.984330356130502,-0.000655111710171745
0.988211768802619,-0.00113492093296492
0.992235481123307,-0.00107900634800341
0.996399769168982,-0.000574919211175817
1.00070287798127,-0.00129112727941595
1.00514302464873,-0.00124213159724599
1.00971840133772,-0.000470902345402686
1.01442717826367,-0.000748134421371478
1.01926750659481,-0.000414289072074812
1.02423752128107,-0.000468319536441153
1.02933534380201,-0.000221801892178203
1.03455908482793,-5.92340287331963e-05
1.03990684678965,-4.47682739011911e-06
1.04537672635275,0
1.04560090378691,2.02595005981744e-19
1.03983171715427,-2.76845336508753e-06
1.03418143959365,-6.68946995030293e-05
1.02865203057205,-0.000295505155310605
1.02324544953789,-0.000575069238775426
1.01796365357512,-0.000662444388828823
1.01280859494773,-0.000941076843704583
1.00778221853732,-0.000456414547272213
1.00288645917671,-0.00082733752979416
0.998123238883857,-0.000373233165234859
0.993494464000681,-0.000948293541226524
0.989002022242624,-0.00101723408786717
0.984647779665399,-0.000431220685917809
0.980433577556379,-0.000430971982969115
0.976361229258926,-0.000551811599764748
0.972432516938836,-0.000204696039858989
0.968649188302969,0.000590370504413786
0.965012953280939,0.000510675932784812
0.961525480681609,0.000680407480904158
0.95818839483684,0.00163098182007402
0.955003272245703,0.00170628292224007
0.951971638232989,0.00160331856423564
0.951971638232989,0.00160332255121222
0.955003272245703,0.00170616122456027
0.95818839483684,0.00163112440989435
0.96152548068161,0.000680362964270951
0.965012953280939,0.000511158566797893
0.968649188302969,0.000593531280112543
0.972432516938836,-0.000203078820546552
0.976361229258926,-0.000553648190166638
0.980433577556379,-0.000434416622933182
0.984647779665399,-0.000436425034285189
0.989002022242624,-0.00102233009025147
0.993494464000681,-0.000956209062788862
0.998123238883857,-0.000382544787285411
1.00288645917671,-0.000827360083355179
1.00778221853732,-0.000455181965421047
1.01280859494773,-0.000941037651830041
1.01796365357512,-0.000646619483609765
1.02324544953789,-0.000572762252544757
1.02865203057205,-0.000297724380079592
1.03418143959365,-6.73059170945826e-05
1.03983171715427,-2.74442857623799e-06
1.04560090378691,2.0318063076973e-19
1.04657178444672,0
1.04050768858284,-1.13771829393811e-07
1.03455908482793,-3.94761085171573e-05
1.02872797667799,-0.000267120199082686
1.02301637328051,-0.000582512000039024
1.01742628725623,-0.000786337147308203
1.01195973240045,-0.00104261725985125
1.00661872126441,-0.000709673067293553
1.00140526261849,-0.00102319711983714
0.996321358799459,-0.00056138341415121
0.991369002944918,-0.000575528082231521
0.986550176118782,-0.000176785609801467
0.981866844332774,-0.000286690588058543
0.977320955469594,-0.000430555267492411
0.972914436114502,-4.98942642539841e-06
0.968649188302969,0.000504850197372616
0.964527086193021,0.000323315872096068
0.960549972671906,0.000580689827084048
0.956719655907623,0.00149732366504532
0.953037905856845,0.00168717614967534
0.953037905856845,0.00168733258535042
0.956719655907623,0.00149951510203629
0.960549972671906,0.000581839883040253
0.964527086193021,0.000322700478511682
0.968649188302969,0.000503052647898023
0.972914436114502,-6.9528383231162e-06
0.977320955469594,-0.000432829481642826
0.981866844332774,-0.000289377717026146
0.986550176118782,-0.000181771036602823
0.991369002944918,-0.000575384797000568
0.996321358799459,-0.00055968179943643
1.00140526261849,-0.00102313631391153
1.00661872126441,-0.000645402778757916
1.01195973240045,-0.00104273106427613
1.01742628725623,-0.000790325904633761
1.02301637328051,-0.000583328702510527
1.02872797667799,-0.000266333217894812
1.03455908482793,-3.93485534762579e-05
1.04050768858284,-1.1397025436656e-07
1.04657178444672,0
1.04828729363663,0
1.04193329920874,0
1.03569119432387,-6.14567555025751e-06
1.0295630140987,-0.000145507561030859
1.02355080479671,-0.000475229380355708
1.01765662185238,-0.000761562370123877
1.01188252776693,-0.00101563420439041
1.00623058987491,-0.000857182796744914
1.00070287798127,-0.00113012022655107
0.995301461869719,-0.000662948281978743
0.990028408683306,-0.000785446959450337
0.98488578017961,-0.000360114515438041
0.979875629863301,-4.81678918510305e-05
0.975,0.00031093622135153
0.970260918516251,0.000699718584905318
0.965660395791398,0.000446935949158648
0.961200421348222,0.000745006745566035
0.956882960450232,0.00156832541717417
0.952709950614561,0.00149900730826943
0.952709950614561,0.00149883708865025
0.956882960450232,0.00156737525906027
0.961200421348222,0.000745899390827836
0.965660395791398,0.00044597918957702
0.970260918516252,0.000685462966585657
0.975,0.000311048132449127
0.979875629863301,-4.75106183558824e-05
0.984885780179611,-0.000360553261792001
0.990028408683306,-0.000785412326734128
0.995301461869719,-0.000644944916605845
1.00070287798127,-0.00113008168629846
1.00623058987491,-0.000854384614052438
1.01188252776693,-0.0010155084762789
1.01765662185238,-0.000758383821281009
1.02355080479671,-0.000474539729245914
1.0295630140987,-0.000145289986304893
1.03569119432387,-6.12568376106734e-06
1.04193329920874,0
1.04828729363663,0
1.04410547838808,0
1.03757529847236,0
1.03115529868202,-2.57090865266344e-05
1.02484754963848,-0.000260148495541586
1.01865413659397,-0.000586113556757922
1.01257715755393,-0.000869233425363156
1.00661872126441,-0.000858211051803856
1.0007809450624,-0.00110871403973309
0.995065952588068,-0.000628199692831664
0.989475871358165,-0.000901086507842824
0.984012830200907,-0.00043471096820825
0.978678956553169,-0.000247381032101202
0.973476373621877,0.000163948346633867
0.968407197412328,0.000695007506651579
0.963473533627157,0.00110357319616064
0.9586774744407,0.00182390397478094
0.954021095154609,0.00162213752330662
0.954021095154609,0.00162187387042215
0.958677474440701,0.00181175245733004
0.963473533627157,0.00110483209199838
0.968407197412328,0.000695360899223232
0.973476373621877,0.000163177018523501
0.978678956553169,-0.000246574157951471
0.984012830200908,-0.000429039967664749
0.989475871358165,-0.000900998769946266
0.995065952588068,-0.000687695427244161
1.00078094506241,-0.00110864764848976
1.00661872126441,-0.00085468183120166
1.01257715755393,-0.000869232329570339
1.01865413659397,-0.000584826063221538
1.02484754963848,-0.000259804630889562
1.03115529868202,-2.5745558985825e-05
1.03757529847236,0
1.04410547838808,0
1.0470195795686,0
1.04020731106833,0
1.03350133042972,-1.26342454605647e-05
1.02690371992704,-5.5813241099172e-05
1.02041658159793,-0.000307845660703461
1.01404203561785,-0.000613014379189331
1.00778221853732,-0.000711518692047704
1.00163928137828,-0.000962492511624673
0.995615387586994,-0.000572732557751778
0.989712710840878,-0.000883061233867503
0.983933432707721,-0.000390207504236629
0.978279740156158,-0.000352273188508729
0.972753822917186,9.44175984326675e-05
0.967357870697293,0.00052414936597222
0.962094070244693,0.000988212702838801
0.95696460227116,0.00165367444588634
0.951971638232989,0.00217955318052873
0.951971638232989,0.00218055047959362
0.95696460227116,0.00165347318234186
0.962094070244693,0.000987486558488043
0.967357870697293,0.000524387612066983
0.972753822917186,9.4832416508009e-05
0.978279740156158,-0.000353146041011969
0.983933432707721,-0.000401941380222211
0.989712710840878,-0.000882916309320212
0.995615387586994,-0.000618343841541249
1.00163928137828,-0.000962455592660985
1.00778221853732,-0.000708273225057745
1.01404203561785,-0.000612802409165046
1.02041658159793,-0.000307724816476657
1.02690371992704,-5.57209211728252e-05
1.03350133042972,-1.26190315524553e-05
1.04020731106833,0
1.0470195795686,0
1.04358157323709,4.5650094686644e-21
1.0365959916959,-4.20527644888011e-07
1.02971476633095,-0.000104071521262346
1.02294000312824,-0.000339724704714722
1.01627383120889,-0.00031580514863699
1.00971840133772,-0.000503149460432674
1.00327588429106,-0.000695896944175804
0.996948469079521,-0.000447509195061512
0.990738361021718,-0.000731687309617397
0.984647779665399,-0.000248572549036366
0.978678956553169,-0.000332899642617649
0.972834132830464,0.000134438643316423
0.967115556694235,0.000453319901891434
0.961525480681609,0.000926135304624009
0.956066158798647,0.0015140156348698
0.950739843490321,0.00208701268708495
0.950739843490321,0.00208630410237116
0.956066158798647,0.00151349208391004
0.96152548068161,0.000925210182575472
0.967115556694235,0.000453558071804453
0.972834132830464,0.000136164035966873
0.978678956553169,-0.000333550373658935
0.984647779665399,-0.000270039162672376
0.990738361021718,-0.000731591831199789
0.996948469079521,-0.000446059893324583
1.00327588429106,-0.000695881595448344
1.00971840133772,-0.00050239154261964
1.01627383120889,-0.000315346834809607
1.02294000312824,-0.000339621817684373
1.02971476633095,-0.00010413187850236
1.0365959916959,-4.45344503423043e-07
1.04358157323709,5.28424013710153e-21
1.04769091339001,0
1.04043260233424,0
1.03327452789663,-1.63970863764786e-06
1.02621878758869,-0.000103764251409043
1.01926750659481,-0.0005364068104748
1.01242283656583,-0.000788009705463325
1.00568695427553,-0.000531256559056462
0.999062060134404,-0.000408812734421883
0.992550376555266,-0.000476789901444737
0.986154146165801,-3.45503358998373e-05
0.9798756298633,-0.000178556128346196
0.973717104707522,0.000299044625136583
0.967680861648095,0.000499357726239273
0.961769203083567,0.000968534599540314
0.955984440249945,0.00148141445788323
0.95032889043741,0.00203851261653631
0.950328890437411,0.00203792311834609
0.955984440249945,0.00148235098606836
0.961769203083567,0.000970479029735535
0.967680861648095,0.000498315817907511
0.973717104707522,0.000294982391466912
0.979875629863301,-0.000178662438796358
0.986154146165801,-4.11674548995668e-05
0.992550376555266,-0.000476475187883829
0.999062060134404,-0.000408453784065479
1.00568695427553,-0.000530759342228495
1.01242283656583,-0.000787944862272306
1.01926750659481,-0.00053657803521997
1.02621878758869,-0.000103747229563445
1.03327452789663,-1.7075711122154e-06
1.04043260233424,0
1.04769091339001,0
1.04500299042634,0
1.03757529847236,-6.46307124530345e-06
1.03024572311658,-9.9317926189916e-05
1.02301637328051,-0.000210016888038303
1.01588938866394,-0.000320549378771885
1.00886693869905,-0.000683794953355484
1.00195122136759,-0.000885455386856784
0.995144461874757,-0.000583514381149386
0.988448911173461,-0.000174578383732759
0.981866844332774,-2.24110679237628e-05
0.97540055874497,0.000518054836938885
0.969052372165715,0.000669434019332528
0.962824620582586,0.00114232679594364
0.956719655907623,0.00156540532032698
0.950739843490321,0.0020917854686416
0.950739843490321,0.0020924757097239
0.956719655907623,0.00156548238065161
0.962824620582586,0.00114327041003905
0.969052372165715,0.000668795400286521
0.97540055874497,0.000515123592063456
0.981866844332774,-2.20752543624187e-05
0.988448911173461,-0.000174287585938907
0.995144461874757,-0.000583245034290978
1.00195122136759,-0.000885409366404227
1.00886693869905,-0.000683914781160328
1.01588938866394,-0.000320237824844779
1.02301637328051,-0.000209935068427792
1.03024572311658,-9.93626190023963e-05
1.03757529847236,-6.45019685368812e-06
1.04500299042634,0
1.04260790808434,0
1.03501207722422,-2.13293443293538e-05
1.0275121653781,-0.000351534421060081
1.02011028815516,-0.000676748166602891
1.01280859494773,-0.000692208980878197
1.00560926805594,-0.000414581332901677
0.998514521677076,-0.000435688010402105
0.991526600752597,-0.000650558069238159
0.984647779665399,-0.000346241907947929
0.977880360780397,0.000217391884543478
0.971226672821541,0.000625951171373903
0.964689069078737,0.00124945126675014
0.958269925438548,0.00173269375634611
0.951971638232989,0.0022750203361335
0.951971638232989,0.00227611573525818
0.958269925438548,0.0017323358142016
0.964689069078737,0.00124927584778879
0.971226672821541,0.000626144594006848
0.977880360780397,0.000217592721901155
0.984647779665399,-0.000346225288489618
0.991526600752597,-0.000650542114554814
0.998514521677076,-0.000435100455369201
1.00560926805594,-0.000414133669508003
1.01280859494773,-0.000692318295690939
1.02011028815516,-0.000676884314042618
1.0275121653781,-0.000351337279555804
1.03501207722422,-2.12570062845773e-05
1.04260790808434,0
1.04836181731309,0
1.04050768858284,0
1.03274512828674,-5.05465728591736e-06
1.02507621667855,-0.000321211648381855
1.01750307124844,-0.000897912770418
1.01002784615079,-0.001106800720955
1.00265273150777,-0.000992271824811946
0.995379952580923,-0.000565449222265081
0.988211768802619,8.67443659389736e-06
0.98115047265952,-9.82444140902644e-05
0.974198388419936,0.000205707091098757
0.967357870697293,0.000835341445676897
0.960631302842043,0.00146209390301018
0.954021095154609,0.00218605541095952
0.954021095154609,0.00218645142271624
0.960631302842043,0.0014621937391591
0.967357870697293,0.000835399159696129
0.974198388419936,0.000205622995795344
0.98115047265952,-9.81647191671327e-05
0.988211768802619,9.71656209581357e-06
0.995379952580923,-0.000565654443648325
1.00265273150777,-0.000992463231795243
1.01002784615079,-0.00110688940607865
1.01750307124844,-0.000897686926090481
1.02507621667855,-0.000320993819623127
1.03274512828674,-5.04063579933395e-06
1.04050768858284,0
1.04836181731309,0
1.04672107077292,0
1.03870412052711,0
1.03077640640442,-1.79055914850525e-05
1.02294000312824,-0.000155065247551828
1.01519702521235,-0.00053779514506518
1.00754962656933,-0.00101984019111021
1,-0.00119264673771141
0.992550376555266,-0.00102995197639529
0.985203024761901,-0.000556794319853211
0.977960249703432,0.000307948470820374
0.97082439194738,0.000734082321336785
0.963797826310062,0.00107756849926957
0.956882960450232,0.00172234583016689
0.950082233282993,0.00250232089100371
0.950082233282993,0.00250237120538245
0.956882960450232,0.00172233507261054
0.963797826310062,0.00107758888551511
0.97082439194738,0.000734395314049164
0.977960249703432,0.000308203226137806
0.985203024761902,-0.000557066971080502
0.992550376555266,-0.00103008241383531
1,-0.00119269656329542
1.00754962656933,-0.00101983060912134
1.01519702521235,-0.00053782737072452
1.02294000312824,-0.000154997719493525
1.03077640640442,-1.78983631682207e-05
1.03870412052711,0
1.04672107077292,0
1.04537672635275,0
1.03719875144545,-6.96111303079425e-07
1.02910762313764,-9.94897092516151e-05
1.02110540592047,-0.000353814832461801
1.01319420645797,-0.000482957261103631
1.00537617337989,-0.000383809769519301
0.997653496961746,-0.000769702921673483
0.990028408683306,-0.000965383958320782
0.982503180656429,-0.000782084701422477
0.97508012491282,-0.000280052511970912
0.967761592542295,0.00061718127890874
0.960549972671906,0.00160052808159319
0.953447691276244,0.00221471681259967
0.953447691276244,0.00221486034551641
0.960549972671906,0.00160078740238855
0.967761592542295,0.000617204807516358
0.97508012491282,-0.000280059250969984
0.982503180656429,-0.000782032069199146
0.990028408683306,-0.000965424415645215
0.997653496961746,-0.000769957562716537
1.00537617337989,-0.00038364441197756
1.01319420645797,-0.00048287264287628
1.02110540592047,-0.000353808601607865
1.02910762313764,-9.94938202958284e-05
1.03719875144545,-6.9617488337728e-07
1.04537672635275,0
1.04432992871027,0
1.03599288124967,-2.50346879827833e-06
1.02774023955472,-0.000207541195643092
1.01957405322026,-0.000598114268216504
1.0114964162072,-0.000739250516313175
1.00350946682132,-0.000669763408403039
0.995615387586994,-0.000398281900958986
0.987816405006517,-9.59501586683997e-05
0.980114789195633,-0.00042808054239989
0.972512853385496,-0.000238697474268962
0.965012953280939,0.000289641829838681
0.95761748626474,0.00117026428266186
0.950328890437411,0.00238111135616074
0.950328890437411,0.00238133394764083
0.95761748626474,0.00117049280901243
0.965012953280939,0.000290042115734429
0.972512853385497,-0.00023812099517868
0.980114789195633,-0.00042802270425327
0.987816405006518,-0.000101381275968221
0.995615387586994,-0.000396677043283382
1.00350946682132,-0.000669926736491549
1.0114964162072,-0.0007393011184793
1.01957405322027,-0.000598126134109111
1.02774023955472,-0.000207545148694908
1.03599288124967,-2.5037254987843e-06
1.04432992871027,0
1.04358157323709,0
1.03508755668301,-9.23763197387742e-07
1.02667545991905,-0.000211324983845933
1.01834731305189,-0.000717772897642254
1.01010519254185,-0.000949763151990865
1.00195122136759,-0.000899993320557104
0.993887569094211,-0.000655016307235015
0.98591645183555,-0.000285185039290271
0.978040132100928,0.0005084497400982
0.970260918516251,0.00046123402329498
0.962581165408923,0.00064817142705366
0.955003272245703,0.00117453032181214
0.955003272245703,0.00117509653709543
0.962581165408923,0.000648693081725769
0.970260918516252,0.000460997077202777
0.978040132100928,0.000505508892214435
0.98591645183555,-0.000284123920187481
0.993887569094211,-0.000655210347096719
1.00195122136759,-0.000899991164489357
1.01010519254185,-0.00094977215485615
1.01834731305189,-0.000717786064488379
1.02667545991905,-0.000211338263448073
1.03508755668301,-9.24109295675781e-07
1.04358157323709,0
1.04313230225125,0
1.03448356681003,0
1.02591422643416,-9.85370693272737e-05
1.01742628725623,-0.000605016788596328
1.00902180353053,-0.000950902885613673
1.00070287798127,-0.0010296629026305
0.99247166206396,-0.000868698134603626
0.984330356130502,-0.000479529689751594
0.976281209488332,4.04362226065703e-05
0.968326520343216,0.00092666459613477
0.960468635614927,0.00161930027488724
0.952709950614561,0.00188047865018361
0.952709950614562,0.00188057281365878
0.960468635614927,0.00161845000520656
0.968326520343216,0.000926567941306308
0.976281209488332,4.08014456176901e-05
0.984330356130502,-0.000479652344348711
0.992471662063961,-0.000868702598517012
1.00070287798127,-0.00102968296455102
1.00902180353053,-0.0009509218037531
1.01742628725623,-0.000605046644186633
1.02591422643416,-9.85532023518069e-05
1.03448356681003,0
1.04313230225125,0
1.04298250225016,0
1.03418143959365,0
1.02545721509968,-7.92079438532236e-06
1.01681180657976,-0.000285894821543544
1.00824724150379,-0.000732561349745231
0.99976559752774,-0.000922595085230986
0.991369002944917,-0.000877707223597202
0.983059637051588,-0.000608720602797814
0.974839730417262,-0.000108126029171457
0.966711565049265,0.000566591226504795
0.9586774744407,0.00147925691077558
0.950739843490321,0.00264524380790375
0.950739843490321,0.00264482860667687
0.958677474440701,0.00147959934068764
0.966711565049265,0.00056662884665656
0.974839730417262,-0.000108177778703071
0.983059637051588,-0.000608735348161377
0.991369002944918,-0.000877729092502751
0.999765597527741,-0.000922618377139836
1.00824724150379,-0.000732598458591428
1.01681180657976,-0.000285925990593305
1.02545721509968,-7.94321726991757e-06
1.03418143959365,0
1.04298250225016,0
1.04313230225125,0
1.03418143959365,0
1.02530483272049,0
1.0165044269456,-5.34390113254602e-05
1.00778221853732,-0.000265649872351287
0.999140255419628,-0.000548858101871692
0.990580637807947,-0.000650801520851314
0.982105518770768,-0.000502838676790414
0.973717104707522,-0.000126809260954873
0.965417655732481,0.00047621187429066
0.957209485953832,0.0012851516671203
0.957209485953832,0.00128510565609843
0.965417655732482,0.000476192377348695
0.973717104707523,-0.00012683116578915
0.982105518770768,-0.000502863800451405
0.990580637807948,-0.000650830930019928
0.999140255419628,-0.000548896250150728
1.00778221853732,-0.000265674866798029
1.0165044269456,-5.3443210880163e-05
1.02530483272049,0
1.03418143959365,0
1.04313230225125,0
1.04358157323709,0
1.03448356681003,0
1.02545721509968,-7.92079438532242e-06
1.0165044269456,-5.34390113254601e-05
1.00762716319083,-0.000118090590411275
0.998827437548649,-0.00013597592605373
0.990107317415643,-0.000138388850258095
0.98146892462268,-0.000122613382527843
0.972914436114502,0.000111204231757705
0.964446084548017,0.000580046197611328
0.956066158798647,0.00127904247649028
0.956066158798647,0.0012790267665932
0.964446084548017,0.000580018520498643
0.972914436114502,0.000111174315216466
0.98146892462268,-0.000122645787843461
0.990107317415643,-0.00013842021937149
0.998827437548649,-0.000135987206249954
1.00762716319083,-0.000118097983862011
1.0165044269456,-5.34404188113464e-05
1.02545721509968,-7.94171268492218e-06
1.03448356681003,0
1.04358157323709,0
1.04432992871027,0
1.03508755668301,-9.23763197387754e-07
1.02591422643416,-9.85370693272743e-05
1.01681180657976,-0.000285894821543545
1.00778221853732,-0.000265649872351287
0.998827437548649,-0.000135975926053729
0.989949493661167,6.61315426972437e-05
0.98115047265952,0.000355124670973184
0.972432516938836,0.000615021382428923
0.963797826310062,0.000968199599085451
0.95524865872714,0.00152349619872897
0.95524865872714,0.00152346365450417
0.963797826310062,0.000968167694499724
0.972432516938836,0.000614995152114513
0.98115047265952,0.000355112419821447
0.989949493661167,6.61239112798879e-05
0.998827437548649,-0.000135984576491931
1.00778221853732,-0.000265666611465647
1.01681180657976,-0.000285920299945232
1.02591422643416,-9.85616129837612e-05
1.03508755668301,-9.24837958052659e-07
1.04432992871027,0
1.04537672635275,0
1.03599288124967,-2.50346879827834e-06
1.02667545991905,-0.000211324983845933
1.01742628725623,-0.000605016788596329
1.00824724150379,-0.000732561349745233
0.999140255419628,-0.000548858101871697
0.990107317415643,-0.000138388850258099
0.98115047265952,0.000355124670973239
0.972271824131503,0.000903025317063416
0.963473533627157,0.00146397081949473
0.954757822696415,0.00202668234797367
0.954757822696416,0.00202665564716765
0.963473533627157,0.00146395748808209
0.972271824131503,0.000903019741713204
0.98115047265952,0.000355112362237692
0.990107317415643,-0.000138415480861034
0.999140255419628,-0.000548902316781162
1.00824724150379,-0.00073261661813553
1.01742628725623,-0.000605083593849923
1.02667545991905,-0.000211379076508236
1.03599288124967,-2.50598119156339e-06
1.04537672635275,0
1.04672107077292,0
1.03719875144545,-6.96111303079432e-07
1.02774023955472,-0.000207541195643092
1.01834731305189,-0.000717772897642254
1.00902180353053,-0.000950902885613674
0.99976559752774,-0.000922595085230987
0.990580637807947,-0.000650801520851325
0.98146892462268,-0.000122613382527684
0.972432516938836,0.000615021382428237
0.963473533627157,0.00146397081949334
0.954594154601839,0.00234909153346537
0.954594154601839,0.00234908551053682
0.963473533627157,0.00146395672707325
0.972432516938836,0.000614990381336708
0.98146892462268,-0.000122660681421804
0.990580637807948,-0.00065086035459926
0.999765597527741,-0.000922660765431567
1.00902180353053,-0.000950970437138829
1.01834731305189,-0.000717848347390155
1.02774023955472,-0.000207592262870345
1.03719875144545,-6.96978596086461e-07
1.04672107077292,0
1.04836181731309,0
1.03870412052711,0
1.02910762313764,-9.94897092516155e-05
1.01957405322026,-0.000598114268216505
1.01010519254185,-0.000949763151990866
1.00070287798127,-0.0010296629026305
0.991369002944917,-0.00087770722359721
0.982105518770768,-0.000502838676790244
0.972914436114502,0.000111204231756007
0.963797826310062,0.000968199599089502
0.954757822696415,0.00202668234798032
0.954757822696415,0.00202665307144908
0.963797826310062,0.000968156345946256
0.972914436114503,0.000111151011567083
0.982105518770768,-0.000502897772270275
0.991369002944918,-0.000877768057604716
1.00070287798127,-0.00102972155771291
1.01010519254185,-0.000949818213500631
1.01957405322027,-0.000598177578102415
1.02910762313764,-9.95168396914103e-05
1.03870412052711,0
1.04836181731309,0
1.04050768858284,0
1.03077640640442,-1.79055914850525e-05
1.02110540592047,-0.000353814832461801
1.0114964162072,-0.000739250516313176
1.00195122136759,-0.000899993320557105
0.99247166206396,-0.000868698134603624
0.983059637051588,-0.000608720602797819
0.973717104707522,-0.000126809260954737
0.964446084548017,0.000580046197610008
0.95524865872714,0.00152349619873205
0.95524865872714,0.00152344619935923
0.964446084548017,0.000579989899692365
0.973717104707522,-0.000126866791137275
0.983059637051588,-0.000608772907496726
0.99247166206396,-0.000868740354671038
1.00195122136759,-0.000900028632972536
1.0114964162072,-0.000739327422382802
1.02110540592047,-0.000353831030037533
1.03077640640442,-1.79029216329069e-05
1.04050768858284,0
1.04260790808434,0
1.03274512828674,-5.05465728591734e-06
1.02294000312824,-0.000155065247551827
1.01319420645797,-0.000482957261103631
1.00350946682132,-0.000669763408403039
0.993887569094211,-0.000655016307235016
0.984330356130502,-0.000479529689751594
0.974839730417262,-0.000108126029171457
0.965417655732481,0.000476211874290698
0.956066158798647,0.00127904247648991
0.956066158798647,0.00127900048334593
0.965417655732482,0.000476162275404312
0.974839730417262,-0.000108206289402332
0.984330356130502,-0.000479668535153028
0.993887569094211,-0.000655206281832854
1.00350946682132,-0.000669918559414869
1.01319420645797,-0.000482893916386114
1.02294000312824,-0.000155010356781863
1.03274512828674,-5.04006040420349e-06
1.04260790808434,0
1.04500299042634,0
1.03501207722422,-2.13293443293538e-05
1.02507621667855,-0.000321211648381855
1.01519702521235,-0.000537795145065179
1.00537617337989,-0.000383809769519301
0.995615387586994,-0.000398281900958985
0.98591645183555,-0.000285185039290272
0.976281209488332,4.04362226065692e-05
0.966711565049265,0.000566591226504796
0.957209485953832,0.00128515166712029
0.957209485953832,0.00128508256857642
0.966711565049266,0.000566615353956478
0.976281209488332,4.07260388294103e-05
0.98591645183555,-0.000284526909775731
0.995615387586994,-0.000397456854765218
1.00537617337989,-0.00038390723567073
1.01519702521235,-0.000537821292439861
1.02507621667855,-0.000320960785299338
1.03501207722422,-2.12537940243211e-05
1.04500299042634,0
1.04769091339001,0
1.03757529847236,-6.46307124530348e-06
1.0275121653781,-0.000351534421060082
1.01750307124844,-0.000897912770418
1.00754962656933,-0.00101984019111021
0.997653496961746,-0.000769702921673483
0.987816405006517,-9.59501586683996e-05
0.978040132100928,0.0005084497400982
0.968326520343216,0.00092666459613477
0.9586774744407,0.00147925691077558
0.958677474440701,0.0014794227269911
0.968326520343216,0.000926771941479289
0.978040132100928,0.000508213539134404
0.987816405006518,-9.68734649936837e-05
0.997653496961746,-0.00077112873710251
1.00754962656933,-0.0010198029172919
1.01750307124844,-0.000897620735299894
1.0275121653781,-0.000351331773482453
1.03757529847236,-6.45133157388445e-06
1.04769091339001,0
1.04043260233424,0
1.03024572311658,-9.93179261899163e-05
1.02011028815516,-0.000676748166602892
1.01002784615079,-0.001106800720955
1,-0.00119264673771141
0.990028408683306,-0.000965383958320782
0.980114789195633,-0.00042808054239989
0.970260918516251,0.00046123402329498
0.960468635614927,0.00161930027488724
0.950739843490321,0.00264524380790375
0.950739843490321,0.00264475482066998
0.960468635614927,0.00161853348193051
0.970260918516252,0.000461015309364195
0.980114789195633,-0.000428070656865287
0.990028408683306,-0.000965420381424458
1,-0.00119269441435798
1.01002784615079,-0.00110690158552073
1.02011028815516,-0.000676924977025712
1.03024572311658,-9.93848245967865e-05
1.04043260233424,0
1.04358157323709,4.55280209149185e-21
1.03327452789663,-1.63970863764787e-06
1.02301637328051,-0.000210016888038303
1.01280859494773,-0.000692208980878198
1.00265273150777,-0.000992271824811947
0.992550376555266,-0.00102995197639529
0.982503180656429,-0.000782084701422478
0.972512853385496,-0.000238697474268962
0.962581165408923,0.00064817142705366
0.952709950614561,0.00188047865018361
0.952709950614561,0.0018804562653895
0.962581165408923,0.000648422286914545
0.972512853385497,-0.000238394578107651
0.982503180656429,-0.000781924372341416
0.992550376555266,-0.00103009119501693
1.00265273150777,-0.000992494864782525
1.01280859494773,-0.000692366638329542
1.02301637328051,-0.000209974528245435
1.03327452789663,-1.66361533005749e-06
1.04358157323709,0
1.0470195795686,0
1.0365959916959,-4.20527644887998e-07
1.02621878758869,-0.000103764251409043
1.01588938866394,-0.000320549378771885
1.00560926805594,-0.000414581332901678
0.995379952580923,-0.000565449222265083
0.985203024761901,-0.000556794319853212
0.97508012491282,-0.000280052511970912
0.965012953280939,0.00028964182983868
0.955003272245703,0.00117453032181214
0.955003272245703,0.00117499765051073
0.965012953280939,0.000289978250970862
0.97508012491282,-0.000279997562630975
0.985203024761902,-0.000557046108095099
0.995379952580923,-0.000565587180691855
1.00560926805594,-0.000414074353713061
1.01588938866394,-0.000320238970395756
1.02621878758869,-0.000103733510642832
1.0365959916959,-4.44807853062913e-07
1.0470195795686,0
1.04020731106833,0
1.02971476633095,-0.000104071521262346
1.01926750659481,-0.000536406810474798
1.00886693869905,-0.000683794953355483
0.998514521677076,-0.000435688010402106
0.988211768802619,8.6744365938966e-06
0.977960249703432,0.000307948470820373
0.967761592542295,0.00061718127890874
0.95761748626474,0.00117026428266186
0.957617486264741,0.0011705188674463
0.967761592542296,0.000617230780734861
0.977960249703433,0.000308095884888025
0.988211768802619,9.29165577595534e-06
0.998514521677076,-0.000435496738987448
1.00886693869905,-0.000683923485311431
1.01926750659481,-0.000536527938027031
1.02971476633095,-0.000104119009058682
1.04020731106833,0
1.04410547838808,0
1.03350133042972,-1.26342454605646e-05
1.02294000312824,-0.000339724704714721
1.01242283656583,-0.000788009705463325
1.00195122136759,-0.000885455386856785
0.991526600752597,-0.00065055806923816
0.98115047265952,-9.82444140902641e-05
0.97082439194738,0.000734082321336785
0.960549972671906,0.00160052808159319
0.950328890437411,0.00238111135616074
0.950328890437411,0.00238135004788539
0.960549972671906,0.00160074409529885
0.97082439194738,0.000734285487841446
0.98115047265952,-9.82367060958358e-05
0.991526600752597,-0.000650599745994688
1.00195122136759,-0.000885490572097935
1.01242283656583,-0.000788026284981181
1.02294000312824,-0.000339733571667686
1.03350133042972,-1.26354326437307e-05
1.04410547838808,0
1.04828729363663,0
1.03757529847236,0
1.02690371992704,-5.5813241099172e-05
1.01627383120889,-0.00031580514863699
1.00568695427553,-0.000531256559056462
0.995144461874757,-0.000583514381149385
0.984647779665399,-0.000346241907947929
0.974198388419936,0.000205707091098758
0.963797826310062,0.00107756849926956
0.953447691276244,0.00221471681259967
0.953447691276244,0.00221483532464384
0.963797826310062,0.00107756587161161
0.974198388419936,0.000205601718048231
0.984647779665399,-0.00034632933237221
0.995144461874757,-0.000583534857537345
1.00568695427553,-0.000531218474490922
1.01627383120889,-0.000316025009612771
1.02690371992704,-5.58899166661522e-05
1.03757529847236,0
1.04828729363663,0
1.04193329920874,0
1.03115529868202,-2.57090865266345e-05
1.02041658159793,-0.000307845660703461
1.00971840133772,-0.000503149460432674
0.999062060134404,-0.000408812734421882
0.988448911173461,-0.000174578383732758
0.977880360780397,0.000217391884543479
0.967357870697293,0.000835341445676897
0.956882960450232,0.00172234583016688
0.956882960450232,0.00172223662340088
0.967357870697293,0.000835266992929176
0.977880360780397,0.000217443138699312
0.988448911173461,-0.000174545450706366
0.999062060134404,-0.0004094580264877
1.00971840133772,-0.000504485659494842
1.02041658159793,-0.000308212183581311
1.03115529868202,-2.57713573310779e-05
1.04193329920874,0
1.04657178444672,0
1.03569119432387,-6.14567555025753e-06
1.02484754963848,-0.000260148495541586
1.01404203561785,-0.000613014379189331
1.00327588429106,-0.000695896944175803
0.992550376555266,-0.000476789901444736
0.981866844332774,-2.24110679237622e-05
0.971226672821541,0.000625951171373904
0.960631302842043,0.00146209390301018
0.950082233282993,0.00250232089100371
0.950082233282994,0.00250237969827889
0.960631302842043,0.0014620017518697
0.971226672821541,0.000625374547148975
0.981866844332774,-2.3492351790973e-05
0.992550376555266,-0.00047763762133394
1.00327588429106,-0.000695880825803137
1.01404203561785,-0.000613141193089579
1.02484754963848,-0.000260729201030438
1.03569119432387,-6.19648482442398e-06
1.04657178444672,0
1.04050768858284,-1.13771829393812e-07
1.0295630140987,-0.000145507561030859
1.01865413659397,-0.000586113556757923
1.00778221853732,-0.000711518692047704
0.996948469079521,-0.000447509195061512
0.986154146165801,-3.45503358998379e-05
0.97540055874497,0.000518054836938885
0.964689069078737,0.00124945126675014
0.954021095154609,0.00218605541095952
0.954021095154609,0.00218619843676409
0.964689069078737,0.00125164202289017
0.97540055874497,0.000524334872519679
0.986154146165801,-2.54376267138032e-05
0.996948469079521,-0.000442829141025578
1.00778221853732,-0.000712722985929844
1.01865413659397,-0.00058780430830653
1.0295630140987,-0.0001461462202816
1.04050768858284,-1.15786947189748e-07
1.04560090378691,2.02440874393777e-19
1.03455908482793,-3.94761085171573e-05
1.02355080479671,-0.000475229380355708
1.01257715755393,-0.000869233425363156
1.00163928137828,-0.000962492511624674
0.990738361021718,-0.000731687309617397
0.9798756298633,-0.000178556128346197
0.969052372165715,0.000669434019332527
0.958269925438548,0.00173269375634611
0.958269925438548,0.00173514163885246
0.969052372165716,0.000671504932324426
0.979875629863301,-0.000178266086072752
0.990738361021718,-0.000731856752971643
1.00163928137828,-0.000962484920338009
1.01257715755393,-0.000869123870023063
1.02355080479671,-0.000475557243948817
1.03455908482793,-3.96345796681037e-05
1.04560090378691,0
1.03983171715427,-2.76845336508752e-06
1.02872797667799,-0.000267120199082686
1.01765662185238,-0.000761562370123876
1.00661872126441,-0.000858211051803854
0.995615387586994,-0.000572732557751777
0.984647779665399,-0.000248572549036367
0.973717104707522,0.000299044625136582
0.962824620582586,0.00114232679594364
0.951971638232989,0.0022750203361335
0.951971638232989,0.00227627039022101
0.962824620582586,0.0011460372543086
0.973717104707522,0.000305119994271095
0.984647779665399,-0.00024588417628825
0.995615387586994,-0.000582845481833505
1.00661872126441,-0.000856143566015815
1.01765662185238,-0.000761894508752813
1.02872797667799,-0.000267855973919982
1.03983171715427,-2.80158493701668e-06
1.04537672635275,0
1.03418143959365,-6.68946995030292e-05
1.02301637328051,-0.000582512000039024
1.01188252776693,-0.00101563420439041
1.0007809450624,-0.00110871403973309
0.989712710840878,-0.000883061233867502
0.978678956553169,-0.000332899642617649
0.967680861648095,0.000499357726239275
0.956719655907623,0.00156540532032698
0.956719655907623,0.00156787462752263
0.967680861648095,0.000501909053448314
0.978678956553169,-0.000332392629495543
0.989712710840878,-0.000883319008239022
1.0007809450624,-0.0011087254292604
1.01188252776693,-0.00101564261938665
1.02301637328051,-0.000582208602929679
1.03418143959365,-6.68372604078497e-05
1.04537672635275,0
1.03990684678965,-4.39417734479182e-06
1.02865203057205,-0.000295505155310605
1.01742628725623,-0.000786337147308204
1.00623058987491,-0.000857182796744915
0.995065952588068,-0.000628199692831663
0.983933432707721,-0.000390207504236628
0.972834132830464,0.000134438643316424
0.961769203083567,0.000968534599540315
0.950739843490321,0.0020917854686416
0.950739843490321,0.00209230886515041
0.961769203083567,0.000968677456074317
0.972834132830464,0.000131778743158863
0.983933432707721,-0.000406337219619302
0.995065952588069,-0.000687137545431946
1.00623058987491,-0.000856127262742318
1.01742628725623,-0.000784471023793587
1.02865203057205,-0.000295142350524852
1.03990684678965,-4.39658347838504e-06
1.04589973228795,0
1.03455908482793,-5.9659598595526e-05
1.02324544953789,-0.000575069238775426
1.01195973240045,-0.00104261725985125
1.00070287798127,-0.00113012022655107
0.989475871358165,-0.000901086507842825
0.978279740156158,-0.000352273188508728
0.967115556694235,0.000453319901891435
0.955984440249945,0.00148141445788324
0.955984440249945,0.00148043675372122
0.967115556694235,0.000451911451262644
0.978279740156158,-0.000353581276603561
0.989475871358165,-0.00090100638577479
1.00070287798127,-0.00113015474163903
1.01195973240046,-0.00104266823218616
1.02324544953789,-0.000575115653676747
1.03455908482793,-5.96716836959585e-05
1.04589973228795,0
1.04073291482493,-1.73143691251093e-06
1.02933534380201,-0.000221163623839205
1.01796365357512,-0.000662444388828823
1.00661872126441,-0.000709673067293553
0.995301461869719,-0.000662948281978744
0.984012830200907,-0.000434710968208252
0.972753822917186,9.44175984326659e-05
0.961525480681609,0.000926135304624009
0.95032889043741,0.0020385126165363
0.950328890437411,0.00203814648276165
0.96152548068161,0.000926320909654002
0.972753822917186,9.60819378490334e-05
0.984012830200908,-0.00043145920761697
0.995301461869719,-0.000663108393861613
1.00661872126441,-0.000709664979639809
1.01796365357512,-0.000662443236014465
1.02933534380201,-0.000221179004189749
1.04073291482493,-1.72192287968407e-06
1.04716880205629,0
1.03569119432387,-3.17607690120563e-05
1.02423752128107,-0.00046861614436905
1.01280859494773,-0.000941076843704582
1.00140526261849,-0.00102319711983713
0.990028408683306,-0.000785446959450338
0.978678956553169,-0.000247381032101204
0.967357870697293,0.000524149365972218
0.956066158798647,0.0015140156348698
0.956066158798647,0.00151428821324674
0.967357870697293,0.000524593283812236
0.978678956553169,-0.000247122423308258
0.990028408683307,-0.00078545635926714
1.00140526261849,-0.00102317661448654
1.01280859494773,-0.000941084418358542
1.02423752128107,-0.000468643084829605
1.03569119432387,-3.17400625499055e-05
1.04716880205629,0
1.04230813582165,-1.81017300580903e-08
1.03077640640442,-9.41113952726743e-05
1.01926750659481,-0.000419855490621141
1.00778221853732,-0.000456414547272213
0.996321358799459,-0.000561383414151211
0.98488578017961,-0.000360114515438043
0.973476373621877,0.000163948346633865
0.962094070244693,0.000988212702838799
0.950739843490321,0.00208701268708495
0.950739843490321,0.00208703889251726
0.962094070244693,0.000988184333274253
0.973476373621877,0.000163875511825233
0.984885780179611,-0.000360100461352261
0.996321358799459,-0.000561384816705194
1.00778221853732,-0.000456635441206082
1.01926750659481,-0.000419872641330017
1.03077640640442,-9.4108066890759e-05
1.04230813582165,0
1.04918122838716,0
1.03757529847236,-9.75832803024849e-06
1.02599037519852,-0.000311954827963494
1.01442717826367,-0.000748116909004161
1.00288645917671,-0.000827337529794158
0.991369002944918,-0.000575528082231522
0.979875629863301,-4.81678918510315e-05
0.968407197412328,0.000695007506651578
0.95696460227116,0.00165367444588634
0.95696460227116,0.0016536284059855
0.968407197412328,0.000694939896073427
0.979875629863301,-4.82107002266101e-05
0.991369002944918,-0.000575526252048813
1.00288645917671,-0.000827316806869182
1.01442717826367,-0.000748122898514058
1.02599037519852,-0.000311959086700524
1.03757529847236,-9.75934190874177e-06
1.04918122838716,0
1.04462912078881,0
1.03297204705645,-8.88092481466316e-05
1.02133491079077,-0.000446808605662186
1.00971840133772,-0.000484817216419693
0.998123238883857,-0.000373233165234859
0.986550176118782,-0.000176785609801467
0.975,0.00031093622135153
0.963473533627157,0.00110357319616064
0.951971638232989,0.00217955318052873
0.951971638232989,0.00217984308193682
0.963473533627157,0.00110413930810003
0.975,0.000311798954433697
0.986550176118782,-0.00017466083642609
0.998123238883857,-0.000368260376014723
1.00971840133772,-0.000484847466914894
1.02133491079078,-0.000446948293976934
1.03297204705645,-8.88445195276588e-05
1.04462912078881,0
1.04020731106833,-2.36297382424657e-05
1.02850012153621,-0.000508467526804641
1.01681180657976,-0.00110676552571057
1.00514302464873,-0.00122702803914828
0.993494464000681,-0.000948293541226523
0.981866844332774,-0.000286690588058544
0.970260918516251,0.000699718584905317
0.9586774744407,0.00182390397478094
0.958677474440701,0.00182000139280362
0.970260918516252,0.000695914342647848
0.981866844332774,-0.000286907285938144
0.993494464000681,-0.000948401143017549
1.00514302464873,-0.00122772553039764
1.01681180657976,-0.00110684294250943
1.02850012153621,-0.000508493014426427
1.04020731106833,-2.36171052897475e-05
1.04769091339001,3.81164826264434e-19
1.03591746775503,-6.35519393388074e-05
1.02416124218797,-0.000628969651638083
1.01242283656583,-0.00116943071036821
1.00070287798127,-0.0012808396483673
0.989002022242624,-0.00101723408786716
0.977320955469594,-0.000430555267492411
0.965660395791398,0.000446935949158647
0.954021095154609,0.00162213752330661
0.954021095154609,0.00162214369286503
0.965660395791399,0.000446938228001941
0.977320955469594,-0.0004305693869753
0.989002022242624,-0.00101742455454208
1.00070287798127,-0.00128178099097877
1.01242283656583,-0.0011695061506505
1.02416124218797,-0.000628982891548461
1.03591746775503,-6.35450601744111e-05
1.04769091339001,0
1.04358157323709,-4.15761309569405e-07
1.03176123691482,-0.000158230370601224
1.01995710694127,-0.000539817689780103
1.00816975257146,-0.000536738954088011
0.996399769168982,-0.000558053293226682
0.984647779665399,-0.00043122068591781
0.972914436114502,-4.98942642539955e-06
0.961200421348222,0.000745006745566033
0.961200421348223,0.000745259728302788
0.972914436114503,-5.68454560480893e-06
0.984647779665399,-0.000428866544638987
0.996399769168982,-0.000526253244404951
1.00816975257146,-0.000536365894785995
1.01995710694127,-0.000540363598028511
1.03176123691482,-0.000158175272727698
1.04358157323709,-3.81584151466441e-07
1.03960629567159,-5.146666352046e-05
1.02774023955472,-0.000653703633265478
1.01588938866394,-0.00124664098505929
1.00405428140116,-0.00134378583738905
0.992235481123307,-0.00106976260527473
0.980433577556379,-0.000430971982969114
0.968649188302969,0.000504850197372617
0.956882960450232,0.00156832541717417
0.956882960450232,0.0015686774869775
0.968649188302969,0.000504958512613406
0.980433577556379,-0.000430937784236547
0.992235481123307,-0.00107022339798129
1.00405428140116,-0.00134354571408195
1.01588938866394,-0.00125089961808629
1.02774023955472,-0.000654706727854239
1.03960629567159,-5.13849859637141e-05
1.04769091339001,0
1.03576662429333,-0.000101211751899954
1.02385606898626,-0.000757032795412376
1.01195973240045,-0.00130630626571631
1.00007812194848,-0.00139132172940232
0.988211768802619,-0.00112998412968322
0.976361229258926,-0.000551811599764748
0.964527086193021,0.000323315872096069
0.952709950614561,0.00149900730826943
0.952709950614562,0.00149902600685193
0.964527086193021,0.000323370093576874
0.976361229258926,-0.00055167681534667
0.988211768802619,-0.00112981855931507
1.00007812194848,-0.00139115405686003
1.01195973240046,-0.00131202061515278
1.02385606898626,-0.000758259414592626
1.03576662429333,-0.000101139035692196
1.04769091339001,0
1.04403065089105,0
1.0320640726234,-8.47382565330201e-05
1.02011028815516,-0.000379867371151503
1.00816975257146,-0.000535363239919594
0.996242942258564,-0.000778200599458739
0.984330356130502,-0.000656235467346762
0.972432516938836,-0.000204696039858988
0.960549972671906,0.000580689827084048
0.960549972671906,0.000580615286278844
0.972432516938836,-0.000205589135238048
0.984330356130502,-0.000659858698833617
0.996242942258564,-0.000780053790202752
1.00816975257146,-0.000427211439503552
1.02011028815516,-0.00037308216628668
1.0320640726234,-8.66527473800603e-05
1.04403065089105,0
1.04050768858284,-2.48789866491306e-05
1.02850012153621,-0.000492367844574077
1.0165044269456,-0.0010351790640271
1.00452103014322,-0.00111370227266709
0.992550376555266,-0.000813234866376971
0.980592932872759,-0.000188305716815228
0.968649188302969,0.000590370504413787
0.956719655907623,0.00149732366504532
0.956719655907623,0.00149729669474082
0.968649188302969,0.000590304309005954
0.980592932872759,-0.0001881163010828
0.992550376555266,-0.000813471315480649
1.00452103014322,-0.001119670711077
1.0165044269456,-0.00103566464630631
1.02850012153621,-0.000491848265982578
1.04050768858284,-2.48377056927349e-05
1.04918122838716,0
1.03712342563458,-5.7373712429922e-05
1.02507621667855,-0.000595258888924234
1.01303997946774,-0.00110136192294649
1.00101510977607,-0.00117523153440515
0.989002022242624,-0.000914172947254952
0.977001151483457,-0.000352577382931223
0.965012953280939,0.000510675932784811
0.953037905856845,0.00168717614967535
0.953037905856845,0.00168728315778624
0.965012953280939,0.000510858800243806
0.977001151483457,-0.000352308903909817
0.989002022242624,-0.000914104898575629
1.00101510977607,-0.00117712541578578
1.01303997946774,-0.00110137854665814
1.02507621667855,-0.000595040324635713
1.03712342563458,-5.73496872901042e-05
1.04918122838717,0
1.0459744260736,0
1.03387922408761,-4.8933875870576e-06
1.02179376588429,-0.000174239644261832
1.00971840133772,-0.000560876198500294
0.997653496961746,-0.000760406114986331
0.985599436891073,-0.000617692055344904
0.973556623931038,-0.000139401793037057
0.961525480681609,0.000680407480904157
0.96152548068161,0.000680141997236625
0.973556623931038,-0.000141275052958933
0.985599436891073,-0.000621679935968319
0.997653496961746,-0.000760345602712546
1.00971840133772,-0.000560709418493117
1.02179376588429,-0.000174233954865847
1.03387922408761,-5.00935137485393e-06
1.0459744260736,0
1.04290759418081,-1.66146762956792e-06
1.03077640640442,-0.000227938957088364
1.01865413659397,-0.000698246238948115
1.00654110695987,-0.000752481389963944
0.99443765515994,-0.000429164536457713
0.982344135219425,0.00013734183747902
0.970260918516252,0.00080099357451652
0.95818839483684,0.00163098182007402
0.95818839483684,0.00163249435127007
0.970260918516252,0.000818097859671643
0.982344135219425,0.000191848679207493
0.99443765515994,-0.000432920954514444
1.00654110695987,-0.000752476729127775
1.01865413659397,-0.000698246887298324
1.03077640640442,-0.000227963913016733
1.04290759418081,-1.66233151483509e-06
1.03998197099757,-3.67792710717851e-05
1.02781625303359,-0.000533699485526387
1.01565865328859,-0.00103573216183985
1.00350946682132,-0.00110988305683175
0.991369002944918,-0.000885029209360325
0.979237586084194,-0.000346563919130659
0.967115556694235,0.000516772372217891
0.955003272245703,0.00170628292224007
0.955003272245703,0.00170595191282317
0.967115556694235,0.000515527054449086
0.979237586084194,-0.000348612682042307
0.991369002944918,-0.000884857813912046
1.00350946682132,-0.0011098662919232
1.01565865328859,-0.00103571336894026
1.02781625303359,-0.00053374150476751
1.03998197099757,-3.67896222655494e-05
1.04940459309077,0
1.03719875144545,-7.5960781812297e-05
1.025,-0.000650199784467619
1.01280859494773,-0.00113669190534637
1.00062480480947,-0.00120681744457395
0.988448911173461,-0.000971819984725694
0.976281209488332,-0.000426529767338967
0.964122009913683,0.000432818682998291
0.951971638232989,0.00160331856423564
0.951971638232989,0.00160326412613489
0.964122009913683,0.000432595193140271
0.976281209488332,-0.000426950693772131
0.988448911173461,-0.000971786477578924
1.00062480480948,-0.00120681168153648
1.01280859494773,-0.00113668753103468
1.025,-0.000650233137706844
1.03719875144545,-7.59722206688952e-05
1.04940459309077,0
1.04679570595222,0
1.03455908482793,-1.55575291027598e-06
1.02232883652962,-0.000217651436155015
1.01010519254185,-0.000697743343687781
0.997888395563351,-0.000883676639879477
0.985678700185816,-0.000715470224506182
0.973476373621877,-0.00020825166308864
0.961281696486519,0.000629854749809305
0.961281696486519,0.000629853764066979
0.973476373621877,-0.000208257715913757
0.985678700185817,-0.000715462315592011
0.997888395563352,-0.000883673584723204
1.01010519254185,-0.000697854500476808
1.02232883652962,-0.000216970476605146
1.03455908482793,-1.49595731188855e-06
1.04679570595222,0
1.04432992871027,0
1.0320640726234,-8.42832444238284e-05
1.01980390271856,-0.000411677740892673
1.00754962656933,-0.000469574599339524
0.995301461869719,-0.000231529676951795
0.983059637051588,0.000131383144288796
0.97082439194738,0.000669194034835626
0.958595978501892,0.00144859916358892
0.958595978501892,0.00144861645421189
0.97082439194738,0.00066921169015474
0.983059637051588,0.000131385071310748
0.995301461869719,-0.000231528077337636
1.00754962656933,-0.000469570560706827
1.01980390271856,-0.000411768936045405
1.0320640726234,-8.43037245629479e-05
1.04432992871027,0
1.04200827731837,-4.53467304547353e-06
1.02971476633095,-0.000269869886662257
1.01742628725623,-0.000719984119119719
1.00514302464873,-0.000802561272212991
0.992865172115529,-0.000572356410726779
0.980592932872759,-1.56840231601092e-05
0.968326520343216,0.000867551057642384
0.956066158798647,0.00206765446414536
0.956066158798647,0.00206766953614833
0.968326520343216,0.000867567332991493
0.98059293287276,-1.56684046083784e-05
0.99286517211553,-0.000572343277051118
1.00514302464873,-0.000802552594246253
1.01742628725623,-0.000719977321113754
1.02971476633095,-0.000269873127819727
1.04200827731837,-4.53513459958116e-06
1.03983171715427,-3.68377633301634e-05
1.0275121653781,-0.000514814801502646
1.01519702521235,-0.000996125040171139
1.00288645917671,-0.00106459727489728
0.990580637807947,-0.000824683464294085
0.978279740156158,-0.000275633058128159
0.965983954318083,0.000582453234409936
0.953693478010624,0.00174830954127473
0.953693478010624,0.00174832918123368
0.965983954318083,0.000582473428009722
0.978279740156158,-0.000275613467982414
0.990580637807948,-0.000824665936751135
1.00288645917671,-0.00106458397993886
1.01519702521235,-0.000996118702412775
1.0275121653781,-0.000514818400031865
1.03983171715427,-3.68398757875061e-05
1.03780116110939,-7.07798823085296e-05
1.02545721509968,-0.000624095279016408
1.01311709589761,-0.001097634882317
1.0007809450624,-0.00116439740504909
0.988448911173461,-0.000923741827041379
0.976121150267732,-0.000374023140257242
0.963797826310062,0.000485375530053592
0.951479111699253,0.00165395036416276
0.951479111699253,0.00165396880029596
0.963797826310062,0.000485396005642782
0.976121150267732,-0.000374002558180981
0.988448911173461,-0.000923722833902519
1.00078094506241,-0.00116438249573896
1.01311709589761,-0.00109762697432601
1.02545721509968,-0.000624097247333499
1.03780116110939,-7.07826602837107e-05
1.04828729363663,9.814994276309e-20
1.03591746775503,-5.74927994128044e-06
1.02355080479671,-0.000312104008444625
1.01118742080783,-0.000821337747519063
0.998827437548649,-0.000944268541015748
0.986470982847443,-0.000728152049360778
0.974118190980951,-0.00018648175073402
0.961769203083567,0.000672541270366927
0.961769203083567,0.000672564598759305
0.974118190980951,-0.000186457794118636
0.986470982847443,-0.000728130754808038
0.998827437548649,-0.000944257171952241
1.01118742080783,-0.000821351727288037
1.02355080479671,-0.000312122676864304
1.03591746775503,-5.75071316295051e-06
1.04828729363663,0
1.04657178444672,7.2590723579692e-19
1.03418143959365,-9.08451089305824e-06
1.02179376588429,-0.000136726261632646
1.00940886166112,-0.00025390772785113
0.997026830130463,-0.000246607505073459
0.984647779665399,-3.00527523790721e-05
0.972271824131503,0.000460553056044602
0.9598990832374,0.00125979008227933
0.9598990832374,0.00125981550864337
0.972271824131503,0.00046057837955627
0.984647779665399,-3.00263126916244e-05
0.997026830130464,-0.000246569715492886
1.00940886166112,-0.000253836030536646
1.02179376588429,-0.000136705557705706
1.03418143959365,-9.08498277313639e-06
1.04657178444672,0
1.04500299042634,4.8263937334549e-18
1.03259382140317,-5.96885285990928e-05
1.02018687013704,-0.000340864510358403
1.00778221853732,-0.000431389432588704
0.995379952580923,-0.0001879302524824
0.982980162566875,0.000380286272124367
0.970582943390208,0.00119583884966305
0.95818839483684,0.0022099066380848
0.95818839483684,0.00220991930586904
0.970582943390209,0.00119584578647644
0.982980162566875,0.000380288423666519
0.995379952580923,-0.000187932195332804
1.00778221853732,-0.000431395533542558
1.02018687013704,-0.000340867628863597
1.03259382140317,-5.96894330531192e-05
1.04500299042634,0
1.04358157323709,-3.79725566207237e-07
1.03115529868202,-0.000134807046289446
1.01873082804046,-0.000494400042666915
1.00630822812894,-0.000581996044998951
0.993887569094211,-0.000347322032718949
0.98146892462268,0.000201818296585606
0.969052372165715,0.00106336516253249
0.956637993182374,0.00223644430230806
0.956637993182374,0.00223645228129643
0.969052372165716,0.00106337287843333
0.98146892462268,0.000201825308048872
0.993887569094211,-0.000347316224712719
1.00630822812894,-0.000581992273534011
1.01873082804046,-0.000494400874682095
1.03115529868202,-0.000134810787991191
1.04358157323709,-3.56013558003175e-07
1.04230813582165,-3.20440948673786e-06
1.0298664962023,-0.000225196692740067
1.01742628725623,-0.000635110541056384
1.00498756211209,-0.000717783666904654
0.992550376555266,-0.000481892742520864
0.980114789195633,6.82406434488167e-05
0.967680861648095,0.000929626325619017
0.95524865872714,0.00210057961826609
0.95524865872714,0.00210059277857306
0.967680861648096,0.000929638534558621
0.980114789195633,6.82514880069802e-05
0.992550376555266,-0.000481883936743318
1.00498756211209,-0.000717778218304111
1.01742628725623,-0.000635111195039987
1.0298664962023,-0.000225200745352252
1.04230813582165,-3.20479801105332e-06
1.04118322114794,-1.03619244893453e-05
1.02872797667799,-0.000320347072477792
1.01627383120889,-0.000759973985653251
1.00382082564569,-0.000837598962869904
0.991369002944918,-0.000600521859392912
0.978918408244528,-5.0841613619491e-05
0.966469089003885,0.000809638606482451
0.954021095154609,0.0019796315987619
0.954021095154609,0.00197965044103146
0.966469089003886,0.000809656078059648
0.978918408244528,-5.0826098859145e-05
0.991369002944918,-0.000600509246158469
1.00382082564569,-0.000837591020587561
1.01627383120889,-0.000759973984830881
1.02872797667799,-0.000320348466385736
1.04118322114794,-1.03871862411864e-05
1.04020731106833,-2.27935589777945e-05
1.02774023955472,-0.000415212790762108
1.01527397780107,-0.000871690683299668
1.00280855600658,-0.000944800130185235
0.990344005888863,-0.00070622154018899
0.977880360780397,-0.000156451515079875
0.965417655732481,0.000703672567755341
0.952955927627296,0.00187322134111854
0.952955927627296,0.00187324619794165
0.965417655732482,0.000703695581629058
0.977880360780397,-0.000156431102679384
0.990344005888863,-0.000706204927460112
1.00280855600658,-0.000944789392090205
1.01527397780107,-0.000871689073096508
1.02774023955472,-0.000415220220365705
1.04020731106833,-2.27955360120372e-05
1.03938082529937,-3.98211682556134e-05
1.02690371992704,-0.000504191745475905
1.01442717826367,-0.000969162882926166
1.00195122136759,-0.00103851375941743
0.989475871358165,-0.000798330301534052
0.977001151483457,-0.000248042908844394
0.964527086193021,0.000612269549552438
0.952053701216481,0.00178198480175549
0.952053701216481,0.00178201552813227
0.964527086193022,0.000612297985598157
0.977001151483457,-0.0002480177065631
0.989475871358165,-0.00079830977723372
1.00195122136759,-0.00103850027690076
1.01442717826367,-0.000969159735183887
1.02690371992704,-0.00050419976394151
1.03938082529937,-3.98245274746352e-05
1.03870412052711,-5.92903652856095e-05
1.02621878758869,-0.000582025612308343
1.01373381614702,-0.00105043184165726
1.00124921972504,-0.00111683314450873
0.988765012528255,-0.0008751818488124
0.976281209488332,-0.000324236734953286
0.963797826310062,0.000536484253595843
0.951314879522022,0.00170660590610523
0.951314879522023,0.00170664199115656
0.963797826310062,0.000536517613343367
0.976281209488332,-0.000324207187544761
0.988765012528255,-0.000875157749460119
1.00124921972504,-0.00111681705922377
1.01373381614702,-0.00105042701407704
1.02621878758869,-0.000582034256318493
1.03870412052711,-5.92948917093028e-05
1.03817748964231,-7.83850140325058e-05
1.02568574622055,-0.000645283008380765
1.01319420645797,-0.00111445884982233
1.00070287798127,-0.00117866856689082
0.988211768802619,-0.00093580416204288
0.975720887344326,-0.000384219128641935
0.963230242465424,0.00047696185509268
0.950739843490321,0.00164755001441597
0.950739843490321,0.00164759053684674
0.963230242465425,0.000476999305006804
0.975720887344327,-0.000384185962784785
0.988211768802619,-0.000935777002302397
1.00070287798127,-0.00117865010532987
1.01319420645797,-0.0011144520288854
1.02568574622055,-0.000645296058579744
1.03817748964231,-7.83774516755757e-05
1.03780116110939,-9.43127061035251e-05
1.02530483272049,-0.00069175541468542
1.01280859494773,-0.00116058244410231
1.00031245118713,-0.00122328849490914
0.987816405006518,-0.000979529231710063
0.975320460156558,-0.000427426502092779
0.962824620582586,0.000434151738133507
0.950328890437411,0.00160514500764062
0.950328890437411,0.00160518930319748
0.962824620582586,0.000434192616415963
0.975320460156558,-0.000427390318219938
0.987816405006518,-0.000979499886203487
1.00031245118713,-0.00122326848834272
1.01280859494773,-0.00116057500494738
1.02530483272049,-0.000691763391632913
1.03780116110939,-9.43194415710801e-05
1.03757529847236,-0.000104825973909971
1.02507621667855,-0.000720108136057372
1.01257715755393,-0.00118840097589003
1.00007812194848,-0.00125023079583442
0.987579110755184,-0.00100592595913554
0.97508012491282,-0.00045349176125918
0.962581165408923,0.000408359760141595
0.950082233282993,0.00157962174137534
0.950082233282993,0.00157966871166893
0.962581165408923,0.000408402302792535
0.97508012491282,-0.000453449107025155
0.987579110755184,-0.00100589679355145
1.00007812194848,-0.0012502096829348
1.01257715755393,-0.0011883927200604
1.02507621667855,-0.000720115966454642
1.03757529847236,-0.000104833205850585
1.0375,-0.000108494936053194
1.025,-0.000729636451986451
1.0125,-0.00119769976693177
1,-0.00125924168260186
0.9875,-0.00101475330537177
0.975,-0.000462202824071813
0.9625,0.00039973081667398
0.9625,0.000399773023502496
0.975,-0.000462165454793397
0.9875,-0.00101472241197013
1,-0.00125922064264559
1.0125,-0.00119769154496701
1.025,-0.000729644241783931
1.0375,-0.000108502291236539
1.03757529847236,-0.000104825016280537
1.02507621667855,-0.000720106140267869
1.01257715755393,-0.00118839968129292
1.00007812194848,-0.00125022949914733
0.987579110755184,-0.0010059215637521
0.97508012491282,-0.000453477505972446
0.962581165408923,0.000408381665929036
0.950082233282993,0.00157964459622974
0.950082233282993,0.00157968816500786
0.962581165408923,0.000408425608085658
0.97508012491282,-0.000453439546978206
0.987579110755184,-0.00100589039250535
1.00007812194848,-0.00125020820535317
1.01257715755393,-0.00118839140497159
1.02507621667855,-0.000720114078887454
1.03757529847236,-0.000104832336208565
1.03780116110939,-9.43096495133772e-05
1.02530483272049,-0.000691747377776963
1.01280859494773,-0.00116057510470555
1.00031245118713,-0.00122328181805478
0.987816405006518,-0.000979522967391361
0.975320460156558,-0.000427419155229301
0.962824620582586,0.000434159356375278
0.950328890437411,0.00160515071520606
0.950328890437411,0.00160519699447264
0.962824620582586,0.000434200779354115
0.975320460156558,-0.000427382513879618
0.987816405006518,-0.000979492303916118
1.00031245118713,-0.00122326112769214
1.01280859494773,-0.00116056742754408
1.02530483272049,-0.000691755645156846
1.03780116110939,-9.43166209102867e-05
1.03817748964231,-7.83806269297485e-05
1.02568574622055,-0.000645270128208359
1.01319420645797,-0.00111444682322264
1.00070287798127,-0.00117865770129034
0.988211768802619,-0.000935794328361919
0.975720887344327,-0.000384210112430718
0.963230242465424,0.000476970097971498
0.950739843490321,0.00164755742919857
0.950739843490321,0.00164760063971576
0.963230242465425,0.00047700981728939
0.975720887344327,-0.000384174934319448
0.988211768802619,-0.000935765498310044
1.00070287798127,-0.00117863812221298
1.01319420645797,-0.00111443960520064
1.02568574622055,-0.000645283668658732
1.03817748964231,-7.83734294818491e-05
1.03870412052711,-5.92856472171477e-05
1.02621878758869,-0.000582009400318958
1.01373381614702,-0.00105041639954158
1.00124921972504,-0.00111681929404881
0.988765012528255,-0.000875169113239986
0.976281209488332,-0.000324224810742408
0.963797826310062,0.000536495536815983
0.951314879522022,0.00170661665504687
0.951314879522023,0.0017066560099083
0.963797826310062,0.000536531933157432
0.976281209488332,-0.000324192584392038
0.988765012528255,-0.000875142849898615
1.00124921972504,-0.00111680176626352
1.01373381614702,-0.00105041113759218
1.02621878758869,-0.000582018792256884
1.03870412052711,-5.92906069609422e-05
1.03938082529937,-3.9817005959792e-05
1.02690371992704,-0.000504173786916476
1.01442717826367,-0.000969145161628929
1.00195122136759,-0.00103849801050481
0.989475871358165,-0.000798315825101719
0.977001151483457,-0.000248029280570287
0.964527086193021,0.000612282516755957
0.952053701216481,0.00178199718360152
0.952053701216481,0.0017820317414344
0.964527086193022,0.000612314488784672
0.977001151483457,-0.000248000953989918
0.989475871358165,-0.000798292762933971
1.00195122136759,-0.00103848285787628
1.01442717826367,-0.000969141603807312
1.02690371992704,-0.000504182803248271
1.03938082529937,-3.98207905230996e-05
1.04020731106833,-2.27905762971881e-05
1.02774023955472,-0.000415194958494998
1.01527397780107,-0.000871672055707532
1.00280855600658,-0.000944783780480532
0.990344005888863,-0.000706206552789541
0.977880360780397,-0.000156437409624235
0.965417655732481,0.000703685984186586
0.952955927627296,0.00187323414024702
0.952955927627296,0.00187326308502518
0.965417655732482,0.000703712796943419
0.977880360780397,-0.000156413629044746
0.990344005888863,-0.000706187212743033
1.00280855600658,-0.00094477128534226
1.01527397780107,-0.000871670175038573
1.02774023955472,-0.000415203603627456
1.04020731106833,-2.27928953072775e-05
1.04118322114794,-1.03602790430627e-05
1.02872797667799,-0.000320331286094627
1.01627383120889,-0.000759955977731244
1.00382082564569,-0.000837583379635353
0.991369002944918,-0.000600507612166681
0.978918408244528,-5.08281961362912e-05
0.966469089003885,0.000809651378255091
0.954021095154609,0.00197964378024957
0.954021095154609,0.00197966669012986
0.966469089003886,0.000809672614750982
0.978918408244528,-5.08093496405938e-05
0.991369002944918,-0.00060049230439767
1.00382082564569,-0.000837573743094845
1.01627383120889,-0.000759955912270967
1.02872797667799,-0.000320334067147261
1.04118322114794,-1.0385709717324e-05
1.04230813582165,-3.20379321757262e-06
1.0298664962023,-0.000225184686199265
1.01742628725623,-0.00063509483908111
1.00498756211209,-0.00071777031768539
0.992550376555266,-0.000481880539920841
0.980114789195633,6.82521626999611e-05
0.967680861648095,0.000929637333318198
0.95524865872714,0.00210059022219472
0.95524865872714,0.00210060710299875
0.967680861648096,0.000929653017208994
0.980114789195633,6.82661164472775e-05
0.992550376555266,-0.000481869182755126
1.00498756211209,-0.000717763264327938
1.01742628725623,-0.000635095660626522
1.0298664962023,-0.000225187877964879
1.04230813582165,-3.21927886913128e-06
1.04358157323709,-3.79626730119138e-07
1.03115529868202,-0.000134799475757631
1.01873082804046,-0.000494387671567054
1.00630822812894,-0.000581985695302142
0.993887569094211,-0.000347312532027541
0.98146892462268,0.000201827344441499
0.969052372165715,0.00106337375180064
0.956637993182374,0.00223645238375842
0.956637993182374,0.00223646365090297
0.969052372165716,0.00106338445928216
0.98146892462268,0.000201836950965206
0.993887569094211,-0.000347304660141978
1.00630822812894,-0.000581980738452511
1.01873082804046,-0.00049438888340432
1.03115529868202,-0.000134804108479803
1.04358157323709,-3.55945882665339e-07
1.04500299042634,4.82131153577138e-18
1.03259382140317,-5.96848511371027e-05
1.02018687013704,-0.000340855469077053
1.00778221853732,-0.000431382250365923
0.995379952580923,-0.000187924378232189
0.982980162566875,0.000380292823267035
0.970582943390208,0.00119585095903839
0.95818839483684,0.00220992540649301
0.95818839483684,0.00220994170813263
0.970582943390209,0.00119585983541397
0.982980162566875,0.000380297656513798
0.995379952580923,-0.000187922065085268
1.00778221853732,-0.00043138376559648
1.02018687013704,-0.000340857959638643
1.03259382140317,-5.96863720064523e-05
1.04500299042634,0
1.04657178444672,7.25695477560106e-19
1.03418143959365,-9.08395644643389e-06
1.02179376588429,-0.000136722395706884
1.00940886166112,-0.000253887934850485
0.997026830130463,-0.00024657353765307
0.984647779665399,-3.00119946766156e-05
0.972271824131503,0.000460595421420283
0.9598990832374,0.00125983111472877
0.9598990832374,0.00125986717200004
0.972271824131503,0.000460625439034543
0.984647779665399,-2.99884471777517e-05
0.997026830130464,-0.000246550331425352
1.00940886166112,-0.000253847533818121
1.02179376588429,-0.000136711870589701
1.03418143959365,-9.08451720084419e-06
1.04657178444672,0
1.04828729363663,9.84675801183103e-20
1.03591746775503,-5.74643051574783e-06
1.02355080479671,-0.000312057537398838
1.01118742080783,-0.000821277635894256
0.998827437548649,-0.000944214622567602
0.986470982847443,-0.000728102194500214
0.974118190980951,-0.000186435379174932
0.961769203083567,0.000672584239030467
0.961769203083567,0.000672622668636519
0.974118190980951,-0.000186400339257545
0.986470982847443,-0.000728073229551706
0.998827437548649,-0.000944198248923153
1.01118742080783,-0.000821289655158374
1.02355080479671,-0.000312070005979867
1.03591746775503,-5.74715916355296e-06
1.04828729363663,0
1.03780116110939,-7.07599115800829e-05
1.02545721509968,-0.000624031075114094
1.01311709589761,-0.0010975739135087
1.0007809450624,-0.00116434274836757
0.988448911173461,-0.000923691931591401
0.976121150267732,-0.000373976846788879
0.963797826310062,0.000485418635150029
0.951479111699253,0.00165398930420261
0.951479111699253,0.0016540292079914
0.963797826310062,0.000485455903847538
0.976121150267732,-0.000373943221898988
0.988448911173461,-0.000923663768405584
1.00078094506241,-0.00116432280068943
1.01311709589761,-0.00109756503502916
1.02545721509968,-0.000624036789200922
1.03780116110939,-7.07645792589989e-05
1.03983171715427,-3.68246770227836e-05
1.0275121653781,-0.000514752393218462
1.01519702521235,-0.000996063664535326
1.00288645917671,-0.00106454297247394
0.990580637807947,-0.000824634583039305
0.978279740156158,-0.00027558731308773
0.965983954318083,0.000582496752102365
0.953693478010624,0.00174834954081929
0.953693478010624,0.00174838756453037
0.965983954318083,0.000582531873217906
0.978279740156158,-0.000275555038164994
0.990580637807948,-0.000824607277442498
1.00288645917671,-0.00106452410356919
1.01519702521235,-0.000996055713001902
1.0275121653781,-0.00051475982112969
1.03983171715427,-3.68282086440965e-05
1.04200827731837,-4.53251823783274e-06
1.02971476633095,-0.000269831187025121
1.01742628725623,-0.000719934157733709
1.00514302464873,-0.000802519021302768
0.992865172115529,-0.000572316257269435
0.980592932872759,-1.56509192321792e-05
0.968326520343216,0.000867573837152659
0.956066158798647,0.0020676747779328
0.956066158798647,0.00206770911680689
0.968326520343216,0.00086760749665682
0.98059293287276,-1.562531685731e-05
0.99286517211553,-0.000572297581888136
1.00514302464873,-0.000802506007078306
1.01742628725623,-0.000719935674050553
1.02971476633095,-0.000269840317543958
1.04200827731837,-4.53329132381287e-06
1.04432992871027,0
1.0320640726234,-8.42779797746663e-05
1.01980390271856,-0.000411670808881533
1.00754962656933,-0.000469561193696836
0.995301461869719,-0.000231506000245798
0.983059637051588,0.000131422178809409
0.97082439194738,0.000669240368804499
0.958595978501892,0.00144864757904666
0.958595978501892,0.00144868692979327
0.97082439194738,0.000669272243954726
0.983059637051588,0.00013144261715049
0.995301461869719,-0.000231493902168117
1.00754962656933,-0.000469553690363945
1.01980390271856,-0.000411637143856992
1.0320640726234,-8.42702084867523e-05
1.04432992871027,0
1.04679570595222,4.51045044412905e-20
1.03455908482793,-1.51480239256761e-06
1.02232883652962,-0.000217541992418934
1.01010519254185,-0.000697683330363045
0.997888395563351,-0.000883608645025584
0.985678700185816,-0.000715414556773699
0.973476373621877,-0.000208210049647919
0.961281696486519,0.000629891906740906
0.961281696486519,0.000629949061721791
0.973476373621877,-0.000208155173426329
0.985678700185817,-0.000715374522372973
0.997888395563352,-0.000883581286370883
1.01010519254185,-0.00069763692087934
1.02232883652962,-0.00021771321447731
1.03455908482793,-1.54609039716606e-06
1.04679570595222,4.4892746204477e-20
1.04940459309077,0
1.03719875144545,-7.59357879830955e-05
1.025,-0.000650119732743861
1.01280859494773,-0.00113660959130278
1.00062480480947,-0.00120674699523875
0.988448911173461,-0.000971778611467643
0.976281209488332,-0.000426516627533253
0.964122009913683,0.000432820416133256
0.951971638232989,0.00160332255121222
0.951971638232989,0.0016034036193069
0.964122009913683,0.000432903844975984
0.976281209488332,-0.000426442392616086
0.988448911173461,-0.000971731337484565
1.00062480480948,-0.0012067280048045
1.01280859494773,-0.00113660589103529
1.025,-0.000650121631141449
1.03719875144545,-7.59392227344734e-05
1.04940459309077,0
1.03998197099757,-3.67633575694226e-05
1.02781625303359,-0.000533612669184714
1.01565865328859,-0.00103563080650341
1.00350946682132,-0.0011097978273581
0.991369002944918,-0.000885013606076367
0.979237586084194,-0.000346613422636156
0.967115556694235,0.000516677820244392
0.955003272245703,0.00170616122456027
0.955003272245703,0.00170637073218687
0.967115556694235,0.000516845141543465
0.979237586084195,-0.000346486086637737
0.991369002944918,-0.000884940273674461
1.00350946682132,-0.00110978951321455
1.01565865328859,-0.00103563745390225
1.02781625303359,-0.000533616507778287
1.03998197099757,-3.6764330626855e-05
1.04290759418081,-1.63774120443432e-06
1.03077640640442,-0.000227925482090223
1.01865413659397,-0.000698387243940634
1.00654110695987,-0.000752541047320135
0.99443765515994,-0.000429159693680135
0.982344135219425,0.000137631826289012
0.970260918516252,0.000801269568738947
0.95818839483684,0.00163112440989435
0.95818839483684,0.00163105248676159
0.970260918516252,0.000801129684236051
0.982344135219425,0.000137459976888042
0.99443765515994,-0.000429232432336482
1.00654110695987,-0.00075249075825659
1.01865413659397,-0.000698630151523809
1.03077640640442,-0.000227954594992506
1.04290759418081,-1.65967869340993e-06
1.0459744260736,0
1.03387922408761,-4.90923229892386e-06
1.02179376588429,-0.000168951006677461
1.00971840133772,-0.000559719868603974
0.997653496961746,-0.00075811395435337
0.985599436891073,-0.000616599050369794
0.973556623931038,-0.000139110289336029
0.96152548068161,0.000680362964270951
0.96152548068161,0.000680572949103692
0.973556623931038,-0.000138874778937375
0.985599436891073,-0.000616368843338319
0.997653496961746,-0.000757931549205601
1.00971840133772,-0.000559873067374737
1.02179376588429,-0.000165332829896522
1.03387922408761,-4.69713923720953e-06
1.0459744260736,0
1.04918122838716,9.74087889342425e-21
1.03712342563458,-5.73362666208294e-05
1.02507621667855,-0.000593963735353146
1.01303997946774,-0.00109643857582415
1.00101510977607,-0.00116607894539082
0.989002022242624,-0.00090997169209493
0.977001151483457,-0.000351088385775171
0.965012953280939,0.000511158566797892
0.953037905856845,0.00168733258535042
0.953037905856845,0.00168737418998262
0.965012953280939,0.000511205705748354
0.977001151483457,-0.000351033239699779
0.989002022242624,-0.000909927266960014
1.00101510977607,-0.00116603417128905
1.01303997946774,-0.00109640034698448
1.02507621667855,-0.00059402410316434
1.03712342563458,-5.73440360719568e-05
1.04918122838717,1.0376153603865e-20
1.04050768858284,-2.48610992167785e-05
1.02850012153621,-0.00048967566045756
1.0165044269456,-0.00102477519493195
1.00452103014322,-0.00109285472652317
0.992550376555266,-0.000800882857342498
0.980592932872759,-0.000182447336377266
0.968649188302969,0.000593531280112528
0.956719655907623,0.00149951510203635
0.956719655907623,0.00149960660725981
0.968649188302969,0.000593565775379885
0.980592932872759,-0.00018239864268739
0.992550376555266,-0.000800791890818382
1.00452103014322,-0.00109277016774898
1.0165044269456,-0.00102471191275805
1.02850012153621,-0.000489760937476775
1.04050768858284,-2.4851699461645e-05
1.04403065089106,0
1.0320640726234,-8.41785134582919e-05
1.02011028815516,-0.000398595893661569
1.00816975257146,-0.000596532941539717
0.996242942258564,-0.000785464335104493
0.984330356130502,-0.00065511171017175
0.972432516938836,-0.00020307882054659
0.960549972671906,0.000581839883040362
0.960549972671907,0.000581956680505949
0.972432516938837,-0.000203056421026617
0.984330356130502,-0.000655176569812182
0.996242942258564,-0.000785548969046959
1.00816975257146,-0.000596685624527878
1.02011028815516,-0.000398651798829668
1.0320640726234,-8.41958656829583e-05
1.04403065089106,0
1.04769091339001,0
1.03576662429333,-9.9941980696244e-05
1.02385606898626,-0.000749922914729166
1.01195973240045,-0.00129735186794419
1.00007812194848,-0.00139964034813363
0.988211768802619,-0.00113492093296494
0.976361229258926,-0.000553648190166648
0.964527086193021,0.000322700478511703
0.952709950614561,0.00149883708865025
0.952709950614562,0.00149885921308863
0.964527086193021,0.000322714113520585
0.976361229258926,-0.000553628469382544
0.988211768802619,-0.00113487820707213
1.00007812194848,-0.00139966134843636
1.01195973240046,-0.00129736073959638
1.02385606898626,-0.000749937958047441
1.03576662429333,-9.99344934255765e-05
1.04769091339001,0
1.03960629567159,-5.00445372654855e-05
1.02774023955472,-0.000645972343258197
1.01588938866394,-0.00124206355597272
1.00405428140116,-0.00136188783139861
0.992235481123307,-0.00107900634800349
0.980433577556379,-0.000434416622932749
0.968649188302969,0.000503052647896676
0.956882960450232,0.00156737525905864
0.956882960450232,0.00156688690354841
0.968649188302969,0.000502486461520165
0.980433577556379,-0.000434565656923193
0.992235481123307,-0.0010788256320549
1.00405428140116,-0.00136194438647591
1.01588938866394,-0.00124211387121289
1.02774023955472,-0.000646010035057632
1.03960629567159,-5.00521129751405e-05
1.04358157323709,-4.51721249038412e-07
1.03176123691482,-0.000158358224484978
1.01995710694127,-0.000524658231166183
1.00816975257146,-0.000414526224124567
0.996399769168982,-0.000574919211175507
0.984647779665399,-0.000436425034288773
0.972914436114502,-6.95283832814117e-06
0.961200421348222,0.000745899390825354
0.961200421348223,0.000746368284869827
0.972914436114503,-6.67103487823046e-06
0.984647779665399,-0.000436782332960874
0.996399769168982,-0.000576072238338959
1.00816975257146,-0.000414736180322274
1.01995710694127,-0.000524624736622312
1.03176123691482,-0.000158351671062181
1.04358157323709,-4.51757758728266e-07
1.04769091339001,3.81164826264434e-19
1.03591746775503,-6.3939154933476e-05
1.02416124218797,-0.000634573807628322
1.01242283656583,-0.00118521544208278
1.00070287798127,-0.00129112727941561
0.989002022242624,-0.00102233009025342
0.977320955469594,-0.000432829481646762
0.965660395791398,0.000445979189574046
0.954021095154609,0.00162187387042409
0.954021095154609,0.00162205857454165
0.965660395791399,0.000446056723776466
0.977320955469594,-0.000433398438935657
0.989002022242625,-0.00102474160740524
1.00070287798127,-0.00129574615976211
1.01242283656583,-0.00118715275719069
1.02416124218797,-0.000634868403774989
1.03591746775503,-6.3903739489269e-05
1.04769091339001,0
1.04020731106833,-2.4246266851109e-05
1.02850012153621,-0.000516927966456298
1.01681180657976,-0.00112471068186129
1.00514302464873,-0.00124213159724576
0.993494464000681,-0.000956209062789971
0.981866844332774,-0.000289377717027927
0.970260918516252,0.000685462966584614
0.958677474440701,0.00181175245732841
0.958677474440701,0.00181131672880839
0.970260918516252,0.000684982552812079
0.981866844332774,-0.000290913820088745
0.993494464000681,-0.000960844497574775
1.00514302464873,-0.00125004891128557
1.01681180657976,-0.00112813769889675
1.02850012153621,-0.000517540873134476
1.04020731106833,-2.41889024740093e-05
1.04462912078881,0
1.03297204705645,-9.12489800137293e-05
1.02133491079077,-0.000448590331517007
1.00971840133772,-0.0004709023454026
0.998123238883857,-0.000382544787285187
0.986550176118782,-0.000181771036602536
0.975,0.000311048132449455
0.963473533627157,0.001104832091999
0.951971638232989,0.00218055047959484
0.951971638232989,0.0021799153435181
0.963473533627157,0.00110364740998465
0.975,0.000309394885532809
0.986550176118782,-0.000182611503485251
0.998123238883857,-0.000377731973650173
1.00971840133772,-0.000453397473994807
1.02133491079078,-0.000446012812800997
1.03297204705645,-9.20169606590525e-05
1.04462912078881,0
1.04918122838716,0
1.03757529847236,-9.77738219177102e-06
1.02599037519852,-0.000311886025665486
1.01442717826367,-0.000748134421371478
1.00288645917671,-0.00082736008335518
0.991369002944918,-0.000575384797000564
0.979875629863301,-4.75106183559044e-05
0.968407197412328,0.000695360899223129
0.95696460227116,0.00165347318234162
0.95696460227116,0.00165319604961751
0.968407197412328,0.000694928765472576
0.979875629863301,-4.78455937049571e-05
0.991369002944918,-0.000575350263727168
1.00288645917671,-0.000827317479076476
1.01442717826367,-0.000748108539916687
1.02599037519852,-0.000311816567378045
1.03757529847236,-9.77635942827058e-06
1.04918122838716,0
1.04230813582165,-2.00496847635206e-08
1.03077640640442,-9.39960129863436e-05
1.01926750659481,-0.000414289072074815
1.00778221853732,-0.000455181965421046
0.996321358799459,-0.000559681799436431
0.984885780179611,-0.000360553261791997
0.973476373621877,0.000163177018523517
0.962094070244693,0.000987486558488075
0.950739843490321,0.00208630410237121
0.950739843490321,0.00208639223683026
0.962094070244693,0.00098746403655738
0.973476373621877,0.000162830739572691
0.984885780179611,-0.000361577159072644
0.996321358799459,-0.000562115712916599
1.00778221853732,-0.000461402457365815
1.01926750659481,-0.000419711910014536
1.03077640640442,-9.53454298381503e-05
1.04230813582165,-2.07538702991285e-08
1.04716880205629,0
1.03569119432387,-3.16458127483168e-05
1.02423752128107,-0.000468319536441153
1.01280859494773,-0.000941037651830041
1.00140526261849,-0.00102313631391153
0.990028408683306,-0.000785412326734128
0.978678956553169,-0.000246574157951471
0.967357870697293,0.00052438761206698
0.956066158798647,0.00151349208391003
0.956066158798647,0.00151352189774738
0.967357870697293,0.000524476341801019
0.978678956553169,-0.000246412724312808
0.990028408683307,-0.000785207036458344
1.00140526261849,-0.00102292158538618
1.01280859494773,-0.000940909018942656
1.02423752128107,-0.000468393320298873
1.03569119432387,-3.17256088322303e-05
1.04716880205629,0
1.04073291482493,-1.91166138150914e-06
1.02933534380201,-0.000221801892178203
1.01796365357512,-0.000646619483609765
1.00661872126441,-0.000645402778757916
0.995301461869719,-0.000644944916605847
0.984012830200908,-0.000429039967664752
0.972753822917186,9.4832416508007e-05
0.96152548068161,0.000925210182575471
0.950328890437411,0.0020379231183461
0.950328890437411,0.00203798162185313
0.96152548068161,0.000925258419918309
0.972753822917186,9.4860080559474e-05
0.984012830200908,-0.000429065738786965
0.99530146186972,-0.000645084875627934
1.00661872126441,-0.000645003693752589
1.01796365357512,-0.000645467256343508
1.02933534380201,-0.000220993246068732
1.04073291482493,-1.87186357007322e-06
1.04589973228795,0
1.03455908482793,-5.92340287331965e-05
1.02324544953789,-0.000572762252544757
1.01195973240045,-0.00104273106427613
1.00070287798127,-0.00113008168629846
0.989475871358165,-0.000900998769946269
0.978279740156158,-0.000353146041011971
0.967115556694235,0.000453558071804453
0.955984440249945,0.00148235098606836
0.955984440249945,0.00148239216316597
0.967115556694235,0.000453602756026855
0.978279740156158,-0.000353097686494735
0.989475871358165,-0.000900949952142158
1.00070287798127,-0.00113006240703494
1.01195973240046,-0.00104273179617003
1.02324544953789,-0.000572611443664563
1.03455908482793,-5.90926990978512e-05
1.04589973228795,0
1.03990684678965,-4.4768273901192e-06
1.02865203057205,-0.000297724380079593
1.01742628725623,-0.000790325904633763
1.00623058987491,-0.000854384614052442
0.995065952588068,-0.000687695427244163
0.983933432707721,-0.000401941380222212
0.972834132830464,0.000136164035966872
0.961769203083567,0.000970479029735534
0.950739843490321,0.0020924757097239
0.950739843490321,0.00209251813247772
0.961769203083567,0.000970521361100612
0.972834132830464,0.000136184392832569
0.983933432707721,-0.0004019824016122
0.995065952588069,-0.000687310913450545
1.00623058987491,-0.000854063526979425
1.01742628725623,-0.000789967393382242
1.02865203057205,-0.000297828655914371
1.03990684678965,-4.51113496514105e-06
1.04537672635275,0
1.03418143959365,-6.73059170945829e-05
1.02301637328051,-0.000583328702510527
1.01188252776693,-0.0010155084762789
1.00078094506241,-0.00110864764848976
0.989712710840878,-0.000882916309320212
0.978678956553169,-0.000333550373658935
0.967680861648095,0.00049831581790751
0.956719655907623,0.00156548238065161
0.956719655907623,0.00156552122350732
0.967680861648095,0.000498359060591957
0.97867895655317,-0.000333510433922497
0.989712710840878,-0.000882886717350497
1.00078094506241,-0.00110862839038731
1.01188252776693,-0.00101548299939625
1.02301637328051,-0.000583284852263234
1.03418143959365,-6.73113114121346e-05
1.04537672635275,0
1.03983171715427,-2.74442857623797e-06
1.02872797667799,-0.000266333217894812
1.01765662185238,-0.000758383821281009
1.00661872126441,-0.000854681831201661
0.995615387586994,-0.000618343841541249
0.984647779665399,-0.000270039162672376
0.973717104707522,0.000294982391466911
0.962824620582586,0.00114327041003905
0.951971638232989,0.00227611573525818
0.951971638232989,0.00227614590608332
0.962824620582586,0.00114329551239061
0.973717104707523,0.0002950064501874
0.984647779665399,-0.000269998984361074
0.995615387586994,-0.000618302387090212
1.00661872126441,-0.000854644930685509
1.01765662185238,-0.000758434808093442
1.02872797667799,-0.000266333962962865
1.03983171715427,-2.74416077991514e-06
1.04560090378691,2.04134940288286e-19
1.03455908482793,-3.9348553476258e-05
1.02355080479671,-0.000474539729245914
1.01257715755393,-0.00086923232957034
1.00163928137828,-0.000962455592660985
0.990738361021718,-0.000731591831199789
0.979875629863301,-0.000178662438796359
0.969052372165715,0.00066879540028652
0.958269925438548,0.0017323358142016
0.958269925438548,0.00173236631719023
0.969052372165716,0.000668827447649505
0.979875629863301,-0.000178635282588871
0.990738361021718,-0.000731556024377678
1.00163928137828,-0.000962403074358903
1.01257715755393,-0.000869208027481347
1.02355080479671,-0.000474534207741143
1.03455908482793,-3.93485805492231e-05
1.04560090378691,0
1.04050768858284,-1.13970254366566e-07
1.0295630140987,-0.000145289986304893
1.01865413659397,-0.000584826063221539
1.00778221853732,-0.000708273225057746
0.996948469079521,-0.000446059893324584
0.986154146165801,-4.1167454899567e-05
0.97540055874497,0.000515123592063456
0.964689069078737,0.00124927584778879
0.954021095154609,0.00218645142271624
0.954021095154609,0.00218637951604902
0.964689069078737,0.00124925336405075
0.97540055874497,0.000515163514255458
0.986154146165801,-4.1226359391776e-05
0.996948469079521,-0.000447711365067059
1.00778221853732,-0.000708221740084328
1.01865413659397,-0.000584793835449665
1.0295630140987,-0.000145286621695792
1.04050768858284,-1.13999927717373e-07
1.04657178444672,0
1.03569119432387,-6.12568376106739e-06
1.02484754963848,-0.000259804630889562
1.01404203561785,-0.000612802409165046
1.00327588429106,-0.000695881595448345
0.992550376555266,-0.000476475187883829
0.981866844332774,-2.20752543624191e-05
0.971226672821541,0.000626144594006849
0.960631302842043,0.0014621937391591
0.950082233282993,0.00250237120538245
0.950082233282994,0.00250230065334352
0.960631302842043,0.00146207306272621
0.971226672821541,0.000626029599584306
0.981866844332775,-2.21079633597091e-05
0.992550376555266,-0.000476440631864383
1.00327588429106,-0.000695867256536351
1.01404203561785,-0.000612805510761909
1.02484754963848,-0.000259811895800849
1.03569119432387,-6.12671246545945e-06
1.04657178444672,0
1.04193329920874,0
1.03115529868202,-2.57455589858249e-05
1.02041658159793,-0.000307724816476657
1.00971840133772,-0.00050239154261964
0.999062060134404,-0.000408453784065479
0.988448911173461,-0.000174287585938906
0.977880360780397,0.000217592721901156
0.967357870697293,0.000835399159696129
0.956882960450232,0.00172233507261053
0.956882960450232,0.00172236033587501
0.967357870697293,0.000835363398198868
0.977880360780398,0.000217428929163783
0.988448911173461,-0.000174516899929332
0.999062060134405,-0.000408470094832046
1.00971840133772,-0.000502335932683734
1.02041658159793,-0.000307719830572678
1.03115529868202,-2.57496200059372e-05
1.04193329920874,0
1.04828729363663,0
1.03757529847236,0
1.02690371992704,-5.57209211728249e-05
1.01627383120889,-0.000315346834809606
1.00568695427553,-0.000530759342228495
0.995144461874757,-0.000583245034290977
0.984647779665399,-0.000346225288489618
0.974198388419936,0.000205622995795344
0.963797826310062,0.00107758888551511
0.953447691276244,0.00221486034551641
0.953447691276244,0.00221484182636502
0.963797826310062,0.00107761260721586
0.974198388419936,0.000205712676371655
0.984647779665399,-0.000346199334018884
0.995144461874758,-0.000583452424997941
1.00568695427553,-0.000531211159597779
1.01627383120889,-0.000315694278823059
1.02690371992704,-5.57899252104859e-05
1.03757529847236,0
1.04828729363663,0
1.04410547838808,0
1.03350133042972,-1.26190315524551e-05
1.02294000312824,-0.000339621817684372
1.01242283656583,-0.000787944862272306
1.00195122136759,-0.000885409366404227
0.991526600752597,-0.000650542114554814
0.98115047265952,-9.81647191671318e-05
0.97082439194738,0.000734395314049158
0.960549972671906,0.00160078740238853
0.950328890437411,0.00238133394764086
0.950328890437411,0.00238140942159225
0.960549972671907,0.00160073238693094
0.97082439194738,0.000734222727191555
0.98115047265952,-9.82159625572792e-05
0.991526600752597,-0.000650532438394489
1.00195122136759,-0.000885398468689685
1.01242283656583,-0.000787933901680861
1.02294000312824,-0.000339662808233657
1.03350133042972,-1.26079728279267e-05
1.04410547838808,0
1.04020731106833,0
1.02971476633095,-0.00010413187850236
1.01926750659481,-0.000536578035219971
1.00886693869905,-0.000683914781160329
0.998514521677076,-0.000435100455369201
0.988211768802619,9.71656209581297e-06
0.977960249703432,0.000308203226137807
0.967761592542295,0.00061720480751635
0.95761748626474,0.00117049280901245
0.957617486264741,0.00117060922142576
0.967761592542296,0.000617310986376195
0.977960249703433,0.000308076019503693
0.988211768802619,8.96150608506267e-06
0.998514521677076,-0.000435757463107706
1.00886693869905,-0.000683839461043523
1.01926750659481,-0.000536382170991709
1.02971476633095,-0.000104046148551996
1.04020731106833,0
1.0470195795686,0
1.0365959916959,-4.45344503422911e-07
1.02621878758869,-0.000103747229563445
1.01588938866394,-0.00032023782484478
1.00560926805594,-0.000414133669508003
0.995379952580923,-0.000565654443648325
0.985203024761902,-0.000557066971080502
0.97508012491282,-0.000280059250969985
0.965012953280939,0.000290042115734433
0.955003272245703,0.00117509653709543
0.955003272245703,0.0011751674874649
0.96501295328094,0.000290138281670678
0.97508012491282,-0.000279932473743511
0.985203024761902,-0.000556888213050226
0.995379952580923,-0.000565397374568298
1.00560926805594,-0.000413953819705098
1.01588938866394,-0.000320201071279308
1.02621878758869,-0.00010368411124188
1.0365959916959,-4.20209852561101e-07
1.0470195795686,0
1.04358157323709,5.29395592033936e-21
1.03327452789663,-1.70757111221544e-06
1.02301637328051,-0.000209935068427792
1.01280859494773,-0.000692318295690939
1.00265273150777,-0.000992463231795243
0.992550376555266,-0.00103008241383531
0.982503180656429,-0.000782032069199143
0.972512853385497,-0.000238120995178684
0.962581165408923,0.000648693081725762
0.952709950614562,0.00188057281365879
0.952709950614562,0.0018806098770459
0.962581165408923,0.000648764131954012
0.972512853385497,-0.000238028403664125
0.98250318065643,-0.000781910122948971
0.992550376555266,-0.0010299659890203
1.00265273150777,-0.000992381561911466
1.01280859494773,-0.000692278848095359
1.02301637328051,-0.000209932010359777
1.03327452789663,-1.67999872022661e-06
1.04358157323709,0
1.04043260233424,0
1.03024572311658,-9.93626190023962e-05
1.02011028815516,-0.000676884314042619
1.01002784615079,-0.00110688940607865
1,-0.00119269656329542
0.990028408683306,-0.000965424415645214
0.980114789195633,-0.000428022704253269
0.970260918516252,0.000460997077202779
0.960468635614927,0.00161845000520656
0.950739843490321,0.00264482860667686
0.950739843490321,0.00264485494590458
0.960468635614927,0.0016184802796702
0.970260918516252,0.000461065782182465
0.980114789195633,-0.000427921841565352
0.990028408683307,-0.000965302675169697
1,-0.0011925703755103
1.01002784615079,-0.00110677466685471
1.02011028815516,-0.000676806952540454
1.03024572311658,-9.93421455538572e-05
1.04043260233424,0
1.04769091339001,0
1.03757529847236,-6.45019685368811e-06
1.0275121653781,-0.000351337279555804
1.01750307124844,-0.000897686926090481
1.00754962656933,-0.00101983060912133
0.997653496961746,-0.000769957562716537
0.987816405006518,-0.00010138127596822
0.978040132100928,0.000505508892214436
0.968326520343216,0.000926567941306308
0.958677474440701,0.00147959934068764
0.958677474440701,0.00147962186911101
0.968326520343216,0.000926587055200208
0.978040132100928,0.000505650336227643
0.987816405006518,-0.000100883542679509
0.997653496961746,-0.000769837948329314
1.00754962656933,-0.00101970065018719
1.01750307124844,-0.000897561225797226
1.0275121653781,-0.000351252224619528
1.03757529847236,-6.44535724877131e-06
1.04769091339001,0
1.04500299042634,0
1.03501207722422,-2.1257006284577e-05
1.02507621667855,-0.000320993819623125
1.01519702521235,-0.000537827370724519
1.00537617337989,-0.00038364441197756
0.995615387586994,-0.000396677043283383
0.98591645183555,-0.000284123920187481
0.976281209488332,4.08014456176892e-05
0.966711565049265,0.000566628846656559
0.957209485953832,0.00128510565609843
0.957209485953832,0.00128515792658853
0.966711565049266,0.000566668594402103
0.976281209488332,4.08322537571148e-05
0.98591645183555,-0.000284115218189693
0.995615387586994,-0.000396724016455034
1.00537617337989,-0.000383757039051691
1.01519702521235,-0.000537738741555695
1.02507621667855,-0.00032090217981398
1.03501207722422,-2.12420747191593e-05
1.04500299042634,0
1.04260790808434,0
1.03274512828674,-5.04063579933396e-06
1.02294000312824,-0.000154997719493525
1.01319420645797,-0.00048287264287628
1.00350946682132,-0.000669926736491549
0.993887569094211,-0.000655210347096719
0.984330356130502,-0.000479652344348712
0.974839730417262,-0.000108177778703072
0.965417655732482,0.000476192377348693
0.956066158798647,0.0012790267665932
0.956066158798648,0.00127910312493057
0.965417655732482,0.000476256031385249
0.974839730417262,-0.000108122241482391
0.984330356130502,-0.000479602010979001
0.993887569094211,-0.000655169343340533
1.00350946682132,-0.000669902237318641
1.01319420645797,-0.000482876953276686
1.02294000312824,-0.000155000132345297
1.03274512828674,-5.0367913094271e-06
1.04260790808434,0
1.04050768858284,0
1.03077640640442,-1.78983631682209e-05
1.02110540592047,-0.000353808601607865
1.0114964162072,-0.0007393011184793
1.00195122136759,-0.000899991164489357
0.992471662063961,-0.000868702598517013
0.983059637051588,-0.000608735348161377
0.973717104707523,-0.000126831165789156
0.964446084548017,0.000580018520498675
0.95524865872714,0.00152346365450409
0.95524865872714,0.00152352472024914
0.964446084548017,0.000580099659517502
0.973717104707523,-0.000126761507545049
0.983059637051589,-0.000608675735271944
0.992471662063961,-0.000868650724313215
1.00195122136759,-0.000899950170000092
1.0114964162072,-0.000739270752599956
1.02110540592047,-0.000353799560037214
1.03077640640442,-1.78995747515809e-05
1.04050768858284,0
1.04836181731309,0
1.03870412052711,0
1.02910762313764,-9.94938202958286e-05
1.01957405322027,-0.000598126134109111
1.01010519254185,-0.000949772154856151
1.00070287798127,-0.00102968296455102
0.991369002944918,-0.00087772909250275
0.982105518770768,-0.000502863800451417
0.972914436114502,0.000111174315216553
0.963797826310062,0.000968167694499333
0.954757822696416,0.00202665564716887
0.954757822696416,0.00202672804677744
0.963797826310062,0.000968193999571572
0.972914436114503,0.000111250881019863
0.982105518770769,-0.000502782552752447
0.991369002944918,-0.000877665139159211
1.00070287798127,-0.0010296240787853
1.01010519254185,-0.00094972658908532
1.01957405322027,-0.000598094544624338
1.02910762313764,-9.94861651731663e-05
1.03870412052711,0
1.04836181731309,0
1.04672107077292,0
1.03719875144545,-6.96174883377117e-07
1.02774023955472,-0.000207545148694908
1.01834731305189,-0.000717786064488379
1.00902180353053,-0.0009509218037531
0.999765597527741,-0.000922618377139836
0.990580637807948,-0.000650830930019942
0.98146892462268,-0.000122645787843371
0.972432516938836,0.000614995152114114
0.963473533627157,0.00146395748808426
0.954594154601839,0.00234908551052261
0.95459415460184,0.00234957175028748
0.963473533627157,0.00146431428894869
0.972432516938837,0.00061505848587439
0.98146892462268,-0.000122606805729182
0.990580637807948,-0.000650742106352169
0.999765597527741,-0.000922554936020134
1.00902180353053,-0.000950863619710474
1.01834731305189,-0.000717750530751078
1.02774023955472,-0.000207529464782371
1.03719875144545,-6.95986303757628e-07
1.04672107077292,0
1.04537672635275,0
1.03599288124967,-2.50372549878427e-06
1.02667545991905,-0.000211338263448073
1.01742628725623,-0.000605046644186633
1.00824724150379,-0.00073259845859143
0.999140255419628,-0.000548896250150729
0.990107317415643,-0.000138420219371558
0.98115047265952,0.000355112419822427
0.972271824131503,0.000903019741706554
0.963473533627157,0.00146395672706407
0.954757822696415,0.00202665307154245
0.954757822696416,0.0020267280467819
0.963473533627157,0.00146431428894835
0.972271824131503,0.000903727881537568
0.98115047265952,0.000355603228594361
0.990107317415643,-0.000138401846360202
0.999140255419628,-0.000548811072354561
1.00824724150379,-0.00073252502373162
1.01742628725623,-0.000604992915591025
1.02667545991905,-0.000211276170400414
1.03599288124967,-2.50140156743202e-06
1.04537672635275,0
1.04432992871027,0
1.03508755668301,-9.24109295675787e-07
1.02591422643416,-9.85532023518065e-05
1.01681180657976,-0.000285925990593306
1.00778221853732,-0.00026567486679803
0.998827437548649,-0.000135987206250003
0.989949493661167,6.61239112805397e-05
0.98115047265952,0.000355112362221708
0.972432516938836,0.000614990381427698
0.963797826310062,0.000968156346198067
0.95524865872714,0.00152344619967332
0.95524865872714,0.00152352472026429
0.963797826310062,0.000968193999583721
0.972432516938837,0.000615058485879156
0.98115047265952,0.00035560322859387
0.989949493661167,6.72051616027735e-05
0.998827437548649,-0.000135317251636867
1.00778221853732,-0.000265686098404818
1.01681180657976,-0.000285897541369885
1.02591422643416,-9.8534290319697e-05
1.03508755668301,-9.22563170468439e-07
1.04432992871027,0
1.04358157323709,0
1.03448356681003,0
1.02545721509968,-7.94321726991703e-06
1.0165044269456,-5.34432108801293e-05
1.00762716319083,-0.000118097983862115
0.998827437548649,-0.0001359845764943
0.990107317415643,-0.000138415480807355
0.98146892462268,-0.000122660681094291
0.972914436114503,0.000111151011981911
0.964446084548017,0.000579989900037517
0.956066158798647,0.00127900048360197
0.956066158798648,0.00127910312494358
0.964446084548017,0.000580099659534559
0.972914436114503,0.000111250881039869
0.98146892462268,-0.000122606805713401
0.990107317415643,-0.000138401846356715
0.998827437548649,-0.000135317251639604
1.00762716319083,-0.000115687346176764
1.0165044269456,-5.29414188330361e-05
1.02545721509968,-7.9420251000618e-06
1.03448356681003,0
1.04358157323709,0
1.04313230225125,0
1.03418143959365,0
1.02530483272049,0
1.0165044269456,-5.34404188157286e-05
1.00778221853732,-0.000265666611430133
0.999140255419628,-0.000548902316489938
0.990580637807948,-0.000650860353942035
0.982105518770768,-0.000502897771778122
0.973717104707522,-0.000126866790862644
0.965417655732482,0.000476162275605459
0.957209485953832,0.00128508256879472
0.957209485953832,0.00128515792659936
0.965417655732482,0.000476256031395724
0.973717104707523,-0.000126761507530821
0.982105518770769,-0.000502782552728136
0.990580637807948,-0.000650742106320942
0.999140255419628,-0.000548811072341605
1.00778221853732,-0.000265686098406744
1.0165044269456,-5.29414188165252e-05
1.02530483272049,0
1.03418143959365,0
1.04313230225125,0
1.04298250225016,0
1.03418143959365,0
1.02545721509968,-7.9417126813134e-06
1.01681180657976,-0.000285920299753711
1.00824724150379,-0.00073261661750312
0.999765597527741,-0.000922660764431288
0.991369002944918,-0.000877768057217653
0.983059637051588,-0.000608772907320786
0.974839730417262,-0.000108206289174792
0.966711565049266,0.000566615354218525
0.958677474440701,0.00147942272720425
0.950739843490321,0.00264475482076031
0.950739843490321,0.00264485494590879
0.958677474440701,0.00147962186912103
0.966711565049266,0.000566668594414588
0.974839730417262,-0.000108122241471107
0.983059637051589,-0.000608675735262379
0.991369002944918,-0.000877665139138842
0.999765597527741,-0.000922554935971011
1.00824724150379,-0.00073252502370759
1.01681180657976,-0.000285897541351364
1.02545721509968,-7.9420250971462e-06
1.03418143959365,0
1.04298250225016,0
1.04313230225125,0
1.03448356681003,0
1.02591422643416,-9.85616126108917e-05
1.01742628725623,-0.000605083592661808
1.00902180353053,-0.000950970436090682
1.00070287798127,-0.00102972155749499
0.99247166206396,-0.000868740354361769
0.984330356130502,-0.000479668534764493
0.976281209488332,4.07260391029659e-05
0.968326520343216,0.00092677194160882
0.960468635614927,0.001618533481931
0.952709950614561,0.00188045626538689
0.952709950614562,0.00188060987704578
0.960468635614927,0.00161848027967022
0.968326520343216,0.000926587055206263
0.976281209488332,4.08322537699579e-05
0.984330356130502,-0.000479602010960651
0.992471662063961,-0.000868650724298142
1.00070287798127,-0.00102962407877303
1.00902180353053,-0.000950863619655093
1.01742628725623,-0.000604992915541928
1.02591422643416,-9.85342903041422e-05
1.03448356681003,0
1.04313230225125,0
1.04358157323709,0
1.03508755668301,-9.24837968063229e-07
1.02667545991905,-0.000211379077107466
1.01834731305189,-0.000717848347828495
1.01010519254185,-0.000949818212596746
1.00195122136759,-0.000900028632064868
0.993887569094211,-0.000655206281361691
0.98591645183555,-0.000284526909628527
0.978040132100928,0.000508213539134159
0.970260918516252,0.000461015309364463
0.962581165408923,0.000648422286915787
0.955003272245703,0.00117499765051101
0.955003272245703,0.00117516748746494
0.962581165408923,0.000648764131954078
0.970260918516252,0.000461065782182477
0.978040132100928,0.000505650336227594
0.98591645183555,-0.000284115218182719
0.993887569094211,-0.000655169343318247
1.00195122136759,-0.0008999501699571
1.01010519254185,-0.000949726589041915
1.01834731305189,-0.000717750530767164
1.02667545991905,-0.00021127617043198
1.03508755668301,-9.22563171098618e-07
1.04358157323709,0
1.04432992871027,0
1.03599288124967,-2.50598125786807e-06
1.02774023955472,-0.000207592263544751
1.01957405322027,-0.00059817757706826
1.0114964162072,-0.000739327421933988
1.00350946682132,-0.000669918559322854
0.995615387586994,-0.00039745685477737
0.987816405006518,-9.68734649909399e-05
0.980114789195633,-0.00042807065686503
0.972512853385497,-0.000238394578107975
0.965012953280939,0.000289978250970528
0.957617486264741,0.00117051886744697
0.950328890437411,0.00238135004788534
0.950328890437411,0.00238140942159224
0.957617486264741,0.00117060922142568
0.96501295328094,0.00029013828167068
0.972512853385497,-0.000238028403664122
0.980114789195633,-0.00042792184156534
0.987816405006518,-0.00010088354267948
0.995615387586994,-0.000396724016455599
1.00350946682132,-0.000669902237314286
1.0114964162072,-0.000739270752578716
1.01957405322027,-0.000598094544575324
1.02774023955472,-0.000207529464812787
1.03599288124967,-2.5014015707014e-06
1.04432992871027,0
1.04537672635275,0
1.03719875144545,-6.96978607205405e-07
1.02910762313764,-9.95168393784327e-05
1.02110540592047,-0.000353831029950021
1.01319420645797,-0.000482893916396535
1.00537617337989,-0.000383907235669639
0.997653496961746,-0.000771128737102935
0.990028408683306,-0.000965420381424555
0.982503180656429,-0.000781924372341626
0.97508012491282,-0.000279997562630678
0.967761592542296,0.000617230780735893
0.960549972671906,0.00160074409529599
0.953447691276244,0.00221483532463961
0.953447691276244,0.00221484182636555
0.960549972671907,0.0016007323869312
0.967761592542296,0.000617310986376106
0.97508012491282,-0.000279932473743537
0.98250318065643,-0.00078191012294895
0.990028408683307,-0.000965302675169702
0.997653496961746,-0.000769837948329325
1.00537617337989,-0.000383757039051641
1.01319420645797,-0.000482876953277182
1.02110540592047,-0.000353799560033077
1.02910762313764,-9.94861651583643e-05
1.03719875144545,-6.95986304273152e-07
1.04537672635275,0
1.04672107077292,0
1.03870412052711,0
1.03077640640442,-1.79029216352944e-05
1.02294000312824,-0.000155010356789213
1.01519702521235,-0.000537821292438907
1.00754962656933,-0.00101980291729195
1,-0.00119269441435798
0.992550376555266,-0.00103009119501731
0.985203024761902,-0.000557046108093747
0.977960249703433,0.00030809588488636
0.97082439194738,0.00073428548783718
0.963797826310062,0.00107756587160965
0.956882960450232,0.00172223662339982
0.950082233282994,0.00250237969827774
0.950082233282994,0.00250230065334217
0.956882960450232,0.0017223603358759
0.963797826310062,0.00107761260721641
0.97082439194738,0.000734222727191939
0.977960249703433,0.000308076019503873
0.985203024761902,-0.000556888213050365
0.992550376555266,-0.00102996598902026
1,-0.0011925703755103
1.00754962656933,-0.0010197006501872
1.01519702521235,-0.000537738741555652
1.02294000312824,-0.000155000132345646
1.03077640640442,-1.78995747516945e-05
1.03870412052711,0
1.04672107077292,0
1.04836181731309,0
1.04050768858284,0
1.03274512828674,-5.04006040432447e-06
1.02507621667855,-0.000320960785299151
1.01750307124844,-0.000897620735299904
1.01002784615079,-0.00110690158552083
1.00265273150777,-0.000992494864783074
0.995379952580923,-0.000565587180688678
0.988211768802619,9.29165576623331e-06
0.98115047265952,-9.82367060967691e-05
0.974198388419936,0.000205601718049057
0.967357870697293,0.000835266992928944
0.960631302842043,0.00146200175186852
0.954021095154609,0.00218619843676307
0.954021095154609,0.00218637951604264
0.960631302842043,0.00146207306272238
0.967357870697293,0.000835363398199219
0.974198388419936,0.000205712676372371
0.98115047265952,-9.82159625572016e-05
0.988211768802619,8.96150608603068e-06
0.995379952580923,-0.000565397374568621
1.00265273150777,-0.000992381561911407
1.01002784615079,-0.0011067746668547
1.01750307124844,-0.000897561225797228
1.02507621667855,-0.000320902179813972
1.03274512828674,-5.03679130943317e-06
1.04050768858284,0
1.04836181731309,0
1.04260790808434,0
1.03501207722422,-2.12537940243208e-05
1.0275121653781,-0.00035133177348249
1.02011028815516,-0.000676924977025875
1.01280859494773,-0.000692366638329771
1.00560926805594,-0.000414074353710575
0.998514521677076,-0.000435496738997148
0.991526600752597,-0.000650599745993502
0.984647779665399,-0.000346329332370773
0.977880360780397,0.000217443138698268
0.971226672821541,0.000625374547147717
0.964689069078737,0.00125164202288957
0.958269925438548,0.00173514163885237
0.951971638232989,0.00227627039022102
0.951971638232989,0.00227614590608324
0.958269925438548,0.00173236631718827
0.964689069078737,0.00124925336404432
0.971226672821541,0.000626029599577663
0.977880360780398,0.000217428929161912
0.984647779665399,-0.000346199334017477
0.991526600752597,-0.000650532438394617
0.998514521677076,-0.00043575746310685
1.00560926805594,-0.000413953819705345
1.01280859494773,-0.000692278848095337
1.02011028815516,-0.000676806952540436
1.0275121653781,-0.000351252224619523
1.03501207722422,-2.12420747191593e-05
1.04260790808434,0
1.04500299042634,0
1.03757529847236,-6.45133157388763e-06
1.03024572311658,-9.93848245968399e-05
1.02301637328051,-0.000209974528245433
1.01588938866394,-0.000320238970394841
1.00886693869905,-0.000683923485306776
1.00195122136759,-0.000885490572096056
0.995144461874757,-0.000583534857538942
0.988448911173461,-0.000174545450708826
0.981866844332774,-2.34923517916735e-05
0.97540055874497,0.000524334872519596
0.969052372165716,0.000671504932324438
0.962824620582586,0.0011460372543086
0.956719655907623,0.00156787462752263
0.950739843490321,0.00209230886515041
0.950739843490321,0.0020925181324777
0.956719655907623,0.00156552122350736
0.962824620582586,0.00114329551239077
0.969052372165716,0.000668827447649276
0.97540055874497,0.000515163514251664
0.981866844332775,-2.21079633670999e-05
0.988448911173461,-0.000174516899937226
0.995144461874758,-0.000583452424995189
1.00195122136759,-0.000885398468689886
1.00886693869905,-0.000683839461044215
1.01588938866394,-0.000320201071279461
1.02301637328051,-0.00020993201035978
1.03024572311658,-9.93421455538508e-05
1.03757529847236,-6.44535724876982e-06
1.04500299042634,0
1.04769091339001,0
1.04043260233424,0
1.03327452789663,-1.66361533003294e-06
1.02621878758869,-0.000103733510613677
1.01926750659481,-0.000536527937980449
1.01242283656583,-0.00078802628497931
1.00568695427553,-0.00053121847449963
0.999062060134404,-0.000409458026488889
0.992550376555266,-0.000477637621333916
0.986154146165801,-2.54376267137136e-05
0.979875629863301,-0.000178266086072757
0.973717104707522,0.000305119994271087
0.967680861648095,0.000501909053448315
0.961769203083567,0.000968677456074317
0.955984440249945,0.00148043675372123
0.950328890437411,0.0020381464827616
0.950328890437411,0.00203798162185312
0.955984440249945,0.00148239216316597
0.961769203083567,0.000970521361100509
0.967680861648095,0.000498359060591946
0.973717104707523,0.000295006450187377
0.979875629863301,-0.000178635282588841
0.986154146165801,-4.12263593918809e-05
0.992550376555266,-0.00047644063186817
0.999062060134405,-0.000408470094849143
1.00568695427553,-0.000531211159593655
1.01242283656583,-0.000787933901681089
1.01926750659481,-0.000536382170996774
1.02621878758869,-0.000103684111244943
1.03327452789663,-1.67999872022917e-06
1.04043260233424,0
1.04769091339001,0
1.04358157323709,0
1.0365959916959,-4.44807852244599e-07
1.02971476633095,-0.000104119009025515
1.02294000312824,-0.000339733571667752
1.01627383120889,-0.000316025009616413
1.00971840133772,-0.000504485659495448
1.00327588429106,-0.000695880825803102
0.996948469079521,-0.000442829141025565
0.990738361021718,-0.000731856752971643
0.984647779665399,-0.00024588417628825
0.978678956553169,-0.000332392629495542
0.972834132830464,0.000131778743158863
0.967115556694235,0.000451911451262646
0.96152548068161,0.000926320909653959
0.956066158798647,0.00151428821324704
0.950739843490321,0.00208703889251572
0.950739843490321,0.00208639223683024
0.956066158798647,0.00151352189774738
0.96152548068161,0.000925258419918306
0.967115556694235,0.000453602756026854
0.972834132830464,0.000136184392832577
0.97867895655317,-0.000333510433922498
0.984647779665399,-0.00026999898436115
0.990738361021718,-0.000731556024377699
0.996948469079521,-0.000447711365066248
1.00327588429106,-0.000695867256535779
1.00971840133772,-0.000502335932694919
1.01627383120889,-0.000315694278825789
1.02294000312824,-0.00033966280823354
1.02971476633095,-0.000104046148555295
1.0365959916959,-4.20209852636548e-07
1.04358157323709,0
1.0470195795686,0
1.04020731106833,0
1.03350133042972,-1.26354326438142e-05
1.02690371992704,-5.58899166654885e-05
1.02041658159793,-0.000308212183577698
1.01404203561785,-0.000613141193089943
1.00778221853732,-0.000712722985929789
1.00163928137828,-0.000962484920338007
0.995615387586994,-0.000582845481833506
0.989712710840878,-0.000883319008239021
0.983933432707721,-0.0004063372196193
0.978279740156158,-0.000353581276603562
0.972753822917186,9.60819378490101e-05
0.967357870697293,0.000524593283812439
0.962094070244693,0.000988184333272591
0.95696460227116,0.00165362840599099
0.951971638232989,0.00217984308192712
0.951971638232989,0.00217991534351796
0.95696460227116,0.00165319604961759
0.962094070244693,0.000987464036557355
0.967357870697293,0.000524476341801021
0.972753822917186,9.48600805594719e-05
0.978279740156158,-0.000353097686494736
0.983933432707721,-0.000401982401612197
0.989712710840878,-0.000882886717350495
0.995615387586994,-0.000618302387090226
1.00163928137828,-0.000962403074358887
1.00778221853732,-0.000708221740083735
1.01404203561785,-0.000612805510765885
1.02041658159793,-0.00030771983053064
1.02690371992704,-5.57899252009177e-05
1.03350133042972,-1.26079728278894e-05
1.04020731106833,0
1.0470195795686,0
1.04410547838808,0
1.03757529847236,0
1.03115529868202,-2.57713573298327e-05
1.02484754963848,-0.000260729201030695
1.01865413659397,-0.000587804308306488
1.01257715755393,-0.000869123870023061
1.00661872126441,-0.000856143566015814
1.0007809450624,-0.0011087254292604
0.995065952588069,-0.000687137545431944
0.989475871358165,-0.000901006385774791
0.984012830200908,-0.000431459207616972
0.978678956553169,-0.000247122423308195
0.973476373621877,0.000163875511823856
0.968407197412328,0.00069493989607929
0.963473533627157,0.00110413930807895
0.958677474440701,0.00182000139278887
0.954021095154609,0.00162214369286124
0.954021095154609,0.0016220585745416
0.958677474440701,0.00181131672880812
0.963473533627157,0.00110364740998434
0.968407197412328,0.000694928765472661
0.973476373621877,0.000162830739572672
0.978678956553169,-0.000246412724312807
0.984012830200908,-0.000429065738786964
0.989475871358165,-0.000900949952142156
0.995065952588069,-0.000687310913450544
1.00078094506241,-0.00110862839038731
1.00661872126441,-0.00085464493068551
1.01257715755393,-0.000869208027481332
1.01865413659397,-0.000584793835449235
1.02484754963848,-0.000259811895803801
1.03115529868202,-2.57496199913552e-05
1.03757529847236,0
1.04410547838808,0
1.04828729363663,0
1.04193329920874,0
1.03569119432387,-6.19648482443715e-06
1.0295630140987,-0.000146146220281589
1.02355080479671,-0.000475557243948816
1.01765662185238,-0.000761894508752812
1.01188252776693,-0.00101564261938665
1.00623058987491,-0.000856127262742317
1.00070287798127,-0.00113015474163903
0.995301461869719,-0.000663108393861616
0.990028408683307,-0.000785456359267153
0.984885780179611,-0.000360100461352827
0.979875629863301,-4.82107002230719e-05
0.975,0.000311798954400371
0.970260918516252,0.000695914342652804
0.965660395791399,0.000446938227997217
0.961200421348223,0.000745259728295852
0.956882960450232,0.00156867748697388
0.952709950614562,0.00149902600685198
0.952709950614562,0.00149885921308863
0.956882960450232,0.00156688690354835
0.961200421348223,0.00074636828486974
0.965660395791399,0.000446056723776413
0.970260918516252,0.000684982552812101
0.975,0.000309394885532327
0.979875629863301,-4.78455937049077e-05
0.984885780179611,-0.000361577159072653
0.990028408683307,-0.000785207036458345
0.99530146186972,-0.000645084875627935
1.00070287798127,-0.00113006240703494
1.00623058987491,-0.000854063526979425
1.01188252776693,-0.00101548299939625
1.01765662185238,-0.000758434808093443
1.02355080479671,-0.000474534207741141
1.0295630140987,-0.00014528662169569
1.03569119432387,-6.12671246561443e-06
1.04193329920874,0
1.04828729363663,0
1.04657178444672,0
1.04050768858284,-1.15786947189746e-07
1.03455908482793,-3.96345796681032e-05
1.02872797667799,-0.000267855973919982
1.02301637328051,-0.000582208602929677
1.01742628725623,-0.000784471023793578
1.01195973240046,-0.00104266823218615
1.00661872126441,-0.000709664979639951
1.00140526261849,-0.00102317661448654
0.996321358799459,-0.000561384816704049
0.991369002944918,-0.000575526252049039
0.986550176118782,-0.00017466083647141
0.981866844332774,-0.000286907285929736
0.977320955469594,-0.000430569386980795
0.972914436114503,-5.6845456141501e-06
0.968649188302969,0.000504958512612418
0.964527086193021,0.00032337009357694
0.960549972671906,0.000580615286278881
0.956719655907623,0.00149729669474082
0.953037905856845,0.00168728315778624
0.953037905856845,0.00168737418998262
0.956719655907623,0.00149960660725981
0.960549972671907,0.000581956680505948
0.964527086193021,0.000322714113520583
0.968649188302969,0.000502486461520147
0.972914436114503,-6.67103487834824e-06
0.977320955469594,-0.000433398438935703
0.981866844332774,-0.000290913820088547
0.986550176118782,-0.000182611503485882
0.991369002944918,-0.000575350263727174
0.996321358799459,-0.000562115712916595
1.00140526261849,-0.00102292158538618
1.00661872126441,-0.00064500369375259
1.01195973240046,-0.00104273179617003
1.01742628725623,-0.000789967393382242
1.02301637328051,-0.000583284852263234
1.02872797667799,-0.000266333962962863
1.03455908482793,-3.93485805492224e-05
1.04050768858284,-1.13999927717147e-07
1.04657178444672,0
1.04560090378691,0
1.03983171715427,-2.80158493701642e-06
1.03418143959365,-6.68372604078471e-05
1.02865203057205,-0.00029514235052484
1.02324544953789,-0.000575115653676825
1.01796365357512,-0.000662443236015121
1.01280859494773,-0.000941084418358534
1.00778221853732,-0.000456635441198796
1.00288645917671,-0.000827316806869226
0.998123238883857,-0.000368260376075438
0.993494464000681,-0.000948401143025893
0.989002022242624,-0.00101742455455308
0.984647779665399,-0.00042886654465034
0.980433577556379,-0.000430937784235136
0.976361229258926,-0.000551676815346499
0.972432516938836,-0.000205589135238081
0.968649188302969,0.000590304309005929
0.965012953280939,0.000510858800243807
0.96152548068161,0.000680141997236627
0.95818839483684,0.00163249435127007
0.955003272245703,0.00170595191282317
0.951971638232989,0.00160326412613489
0.951971638232989,0.0016034036193069
0.955003272245703,0.0017063707321865
0.95818839483684,0.00163105248676165
0.96152548068161,0.00068057294910369
0.965012953280939,0.000511205705748354
0.968649188302969,0.000593565775379884
0.972432516938837,-0.000203056421026619
0.976361229258926,-0.000553628469382545
0.980433577556379,-0.00043456565692318
0.984647779665399,-0.000436782332961014
0.989002022242625,-0.00102474160740534
0.993494464000681,-0.000960844497574779
0.998123238883857,-0.000377731973650988
1.00288645917671,-0.000827317479076476
1.00778221853732,-0.000461402457365807
1.01280859494773,-0.000940909018942655
1.01796365357512,-0.000645467256343507
1.02324544953789,-0.000572611443664566
1.02865203057205,-0.000297828655914373
1.03418143959365,-6.73113114121345e-05
1.03983171715427,-2.74416077991465e-06
1.04560090378691,0
1.04537672635275,0
1.03990684678965,-4.39658347838426e-06
1.03455908482793,-5.96716836959952e-05
1.02933534380201,-0.000221179004190123
1.02423752128107,-0.000468643084829599
1.01926750659481,-0.000419872641325256
1.01442717826367,-0.000748122898514199
1.00971840133772,-0.000484847466959184
1.00514302464873,-0.00122772553045758
1.00070287798127,-0.0012817809910179
0.996399769168982,-0.000526253244414
0.992235481123307,-0.00107022339798087
0.988211768802619,-0.0011298185593149
0.984330356130502,-0.00065985869883359
0.980592932872759,-0.000188116301082795
0.977001151483457,-0.000352308903909816
0.973556623931038,-0.000141275052958933
0.970260918516252,0.000818097859671644
0.967115556694235,0.000515527054449085
0.964122009913683,0.000432595193140271
0.961281696486519,0.000629853764066978
0.958595978501892,0.0014486164542119
0.956066158798647,0.0020676695361483
0.953693478010624,0.00174832918123359
0.951479111699253,0.0016539688002959
0.951479111699253,0.00165402920799147
0.953693478010624,0.00174838756453046
0.956066158798647,0.00206770911680691
0.958595978501892,0.00144868692979326
0.961281696486519,0.000629949061721789
0.964122009913683,0.000432903844975984
0.967115556694235,0.000516845141543537
0.970260918516252,0.000801129684236045
0.973556623931038,-0.000138874778937375
0.977001151483457,-0.000351033239699778
0.980592932872759,-0.000182398642687391
0.984330356130502,-0.000655176569812184
0.988211768802619,-0.00113487820707213
0.992235481123307,-0.0010788256320549
0.996399769168982,-0.000576072238339182
1.00070287798127,-0.00129574615976264
1.00514302464873,-0.00125004891128631
1.00971840133772,-0.000453397473995742
1.01442717826367,-0.000748108539916687
1.01926750659481,-0.000419711910014432
1.02423752128107,-0.000468393320298871
1.02933534380201,-0.000220993246068734
1.03455908482793,-5.90926990978532e-05
1.03990684678965,-4.51113496514113e-06
1.04537672635275,0
1.04589973228795,0
1.04073291482493,-1.72192287967296e-06
1.03569119432387,-3.17400625502779e-05
1.03077640640442,-9.41080669168479e-05
1.02599037519852,-0.000311959086694094
1.02133491079078,-0.000446948293692176
1.01681180657976,-0.00110684294272918
1.01242283656583,-0.00116950615076684
1.00816975257146,-0.000536365894769593
1.00405428140116,-0.00134354571408358
1.00007812194848,-0.00139115405686082
0.996242942258564,-0.000780053790202887
0.992550376555266,-0.000813471315480645
0.989002022242624,-0.000914104898575627
0.985599436891073,-0.000621679935968318
0.982344135219425,0.000191848679207492
0.979237586084194,-0.000348612682042306
0.976281209488332,-0.000426950693772131
0.973476373621877,-0.000208257715913758
0.97082439194738,0.000669211690154749
0.968326520343216,0.000867567332991446
0.965983954318083,0.00058247342800962
0.963797826310062,0.000485396005642713
0.961769203083567,0.000672564598759403
0.9598990832374,0.00125981550864398
0.95818839483684,0.00220991930586958
0.956637993182374,0.00223645228129642
0.95524865872714,0.00210059277857306
0.954021095154609,0.00197965044103146
0.952955927627296,0.00187324619794165
0.952053701216481,0.00178201552813227
0.951314879522023,0.00170664199115656
0.950739843490321,0.00164759053684674
0.950328890437411,0.00160518930319748
0.950082233282993,0.00157966871166893
0.950082233282993,0.00157968816500786
0.950328890437411,0.00160519699447263
0.950739843490321,0.00164760063971576
0.951314879522023,0.00170665600990829
0.952053701216481,0.00178203174143442
0.952955927627296,0.00187326308502518
0.954021095154609,0.00197966669012986
0.95524865872714,0.00210060710299875
0.956637993182374,0.00223646365090298
0.95818839483684,0.00220994170813207
0.9598990832374,0.0012598671719994
0.961769203083567,0.000672622668636419
0.963797826310062,0.000485455903847611
0.965983954318083,0.000582531873218014
0.968326520343216,0.00086760749665687
0.97082439194738,0.000669272243954715
0.973476373621877,-0.000208155173426327
0.976281209488332,-0.000426442392616087
0.979237586084195,-0.000346486086637741
0.982344135219425,0.000137459976888043
0.985599436891073,-0.000616368843338318
0.989002022242624,-0.000909927266960014
0.992550376555266,-0.000800791890818381
0.996242942258564,-0.000785548969046963
1.00007812194848,-0.00139966134843636
1.00405428140116,-0.00136194438647591
1.00816975257146,-0.000414736180322656
1.01242283656583,-0.00118715275719262
1.01681180657976,-0.0011281376988999
1.02133491079078,-0.000446012812796346
1.02599037519852,-0.000311816567377968
1.03077640640442,-9.53454298385454e-05
1.03569119432387,-3.17256088322358e-05
1.04073291482493,-1.87186357007402e-06
1.04589973228795,0
1.04716880205629,0
1.04230813582165,0
1.03757529847236,-9.75934190856254e-06
1.03297204705645,-8.88445193848104e-05
1.02850012153621,-0.000508493014638016
1.02416124218797,-0.000628982891613326
1.01995710694127,-0.000540363598019529
1.01588938866394,-0.00125089961808732
1.01195973240046,-0.00131202061515331
1.00816975257146,-0.000427211439503547
1.00452103014322,-0.001119670711077
1.00101510977607,-0.00117712541578578
0.997653496961746,-0.000760345602712546
0.99443765515994,-0.000432920954514443
0.991369002944918,-0.000884857813912045
0.988448911173461,-0.000971786477578924
0.985678700185817,-0.000715462315592011
0.983059637051588,0.000131385071310758
0.98059293287276,-1.56684046084389e-05
0.978279740156158,-0.000275613467982537
0.976121150267732,-0.000374002558181061
0.974118190980951,-0.000186457794118504
0.972271824131503,0.000460578379557093
0.970582943390209,0.00119584578647674
0.969052372165716,0.00106337287843333
0.967680861648096,0.000929638534558621
0.966469089003886,0.000809656078059648
0.965417655732482,0.000703695581629059
0.964527086193022,0.000612297985598158
0.963797826310062,0.000536517613343368
0.963230242465425,0.000476999305006804
0.962824620582586,0.000434192616415963
0.962581165408923,0.000408402302792535
0.9625,0.000399773023502495
0.962581165408923,0.000408425608085657
0.962824620582586,0.000434200779354115
0.963230242465425,0.00047700981728939
0.963797826310062,0.000536531933157432
0.964527086193022,0.00061231448878467
0.965417655732482,0.000703712796943419
0.966469089003886,0.000809672614750982
0.967680861648096,0.000929653017208995
0.969052372165716,0.00106338445928216
0.970582943390209,0.00119585983541366
0.972271824131503,0.000460625439033688
0.974118190980951,-0.000186400339257681
0.976121150267732,-0.000373943221898903
0.978279740156158,-0.000275555038164866
0.98059293287276,-1.56253168572478e-05
0.983059637051588,0.00013144261715048
0.985678700185817,-0.000715374522372971
0.988448911173461,-0.000971731337484564
0.991369002944918,-0.00088494027367446
0.99443765515994,-0.000429232432336481
0.997653496961746,-0.0007579315492056
1.00101510977607,-0.00116603417128905
1.00452103014322,-0.00109277016774898
1.00816975257146,-0.000596685624527882
1.01195973240046,-0.00129736073959638
1.01588938866394,-0.0012421138712129
1.01995710694127,-0.000524624736622193
1.02416124218797,-0.000634868403776144
1.02850012153621,-0.000517540873159952
1.03297204705645,-9.20169606575129e-05
1.03757529847236,-9.77635942826855e-06
1.04230813582165,-2.07538702999424e-08
1.04716880205629,0
1.04918122838716,0
1.04462912078881,0
1.04020731106833,-2.36171053197978e-05
1.03591746775503,-6.3545060183598e-05
1.03176123691482,-0.000158175272726274
1.02774023955472,-0.000654706727854524
1.02385606898626,-0.000758259414592748
1.02011028815516,-0.000373082166286673
1.0165044269456,-0.00103566464630631
1.01303997946774,-0.00110137854665814
1.00971840133772,-0.000560709418493116
1.00654110695987,-0.000752476729127774
1.00350946682132,-0.0011098662919232
1.00062480480948,-0.00120681168153648
0.997888395563352,-0.000883673584723202
0.995301461869719,-0.00023152807733763
0.99286517211553,-0.000572343277051196
0.990580637807948,-0.000824665936751297
0.988448911173461,-0.000923722833902617
0.986470982847443,-0.000728130754807781
0.984647779665399,-3.00263126905466e-05
0.982980162566875,0.000380288423666534
0.98146892462268,0.000201825308048874
0.980114789195633,6.82514880069804e-05
0.978918408244528,-5.08260988591453e-05
0.977880360780397,-0.000156431102679383
0.977001151483457,-0.000248017706563099
0.976281209488332,-0.00032420718754476
0.975720887344327,-0.000384185962784785
0.975320460156558,-0.000427390318219938
0.97508012491282,-0.000453449107025155
0.975,-0.000462165454793397
0.97508012491282,-0.000453439546978206
0.975320460156558,-0.000427382513879618
0.975720887344327,-0.000384174934319448
0.976281209488332,-0.000324192584392038
0.977001151483457,-0.000248000953989918
0.977880360780397,-0.000156413629044747
0.978918408244528,-5.08093496405943e-05
0.980114789195633,6.82661164472776e-05
0.98146892462268,0.000201836950965203
0.982980162566875,0.000380297656513783
0.984647779665399,-2.99884471788686e-05
0.986470982847443,-0.000728073229551973
0.988448911173461,-0.00092366376840548
0.990580637807948,-0.000824607277442328
0.99286517211553,-0.000572297581888055
0.995301461869719,-0.000231493902168123
0.997888395563352,-0.000883581286370881
1.00062480480948,-0.0012067280048045
1.00350946682132,-0.00110978951321455
1.00654110695987,-0.000752490758256589
1.00971840133772,-0.000559873067374736
1.01303997946774,-0.00109640034698448
1.0165044269456,-0.00102471191275805
1.02011028815516,-0.000398651798829667
1.02385606898626,-0.000749937958047447
1.02774023955472,-0.000646010035057654
1.03176123691482,-0.000158351671062039
1.03591746775503,-6.39037394894274e-05
1.04020731106833,-2.41889024752231e-05
1.04462912078881,0
1.04918122838716,0
1.04769091339001,0
1.04358157323709,-3.81584151469797e-07
1.03960629567159,-5.1384985963723e-05
1.03576662429333,-0.000101139035692197
1.0320640726234,-8.66527473800602e-05
1.02850012153621,-0.000491848265982578
1.02507621667855,-0.000595040324635712
1.02179376588429,-0.000174233954865847
1.01865413659397,-0.000698246887298325
1.01565865328859,-0.00103571336894026
1.01280859494773,-0.00113668753103468
1.01010519254185,-0.000697854500476805
1.00754962656933,-0.000469570560706835
1.00514302464873,-0.000802552594246365
1.00288645917671,-0.00106458397993913
1.00078094506241,-0.00116438249573911
0.998827437548649,-0.000944257171951379
0.997026830130464,-0.000246569715491505
0.995379952580923,-0.000187932195332884
0.993887569094211,-0.000347316224712716
0.992550376555266,-0.000481883936743318
0.991369002944918,-0.000600509246158469
0.990344005888863,-0.000706204927460112
0.989475871358165,-0.000798309777233719
0.988765012528255,-0.000875157749460117
0.988211768802619,-0.000935777002302397
0.987816405006518,-0.000979499886203487
0.987579110755184,-0.00100589679355145
0.9875,-0.00101472241197013
0.987579110755184,-0.00100589039250535
0.987816405006518,-0.000979492303916117
0.988211768802619,-0.000935765498310043
0.988765012528255,-0.000875142849898615
0.989475871358165,-0.000798292762933972
0.990344005888863,-0.000706187212743032
0.991369002944918,-0.000600492304397671
0.992550376555266,-0.000481869182755125
0.993887569094211,-0.000347304660141981
0.995379952580923,-0.000187922065085187
0.997026830130464,-0.000246550331426773
0.998827437548649,-0.000944198248924049
1.00078094506241,-0.00116432280068928
1.00288645917671,-0.00106452410356891
1.00514302464873,-0.000802506007078191
1.00754962656933,-0.000469553690363937
1.01010519254185,-0.000697636920879339
1.01280859494773,-0.00113660589103529
1.01565865328859,-0.00103563745390225
1.01865413659397,-0.000698630151523806
1.02179376588429,-0.000165332829896523
1.02507621667855,-0.00059402410316434
1.02850012153621,-0.000489760937476774
1.0320640726234,-8.41958656829584e-05
1.03576662429333,-9.99344934255776e-05
1.03960629567159,-5.0052112975147e-05
1.04358157323709,-4.51757758726524e-07
1.04769091339001,0
1.04769091339001,0
1.04403065089105,0
1.04050768858284,-2.48377056927345e-05
1.03712342563458,-5.73496872901035e-05
1.03387922408761,-5.00935137485414e-06
1.03077640640442,-0.000227963913016733
1.02781625303359,-0.00053374150476751
1.025,-0.000650233137706842
1.02232883652962,-0.000216970476605144
1.01980390271856,-0.00041176893604542
1.01742628725623,-0.000719977321113947
1.01519702521235,-0.000996118702413304
1.01311709589761,-0.00109762697432628
1.01118742080783,-0.00082135172728462
1.00940886166112,-0.000253836030535083
1.00778221853732,-0.000431395533542624
1.00630822812894,-0.000581992273534009
1.00498756211209,-0.00071777821830411
1.00382082564569,-0.000837591020587561
1.00280855600658,-0.000944789392090205
1.00195122136759,-0.00103850027690076
1.00124921972504,-0.00111681705922377
1.00070287798127,-0.00117865010532987
1.00031245118713,-0.00122326848834272
1.00007812194848,-0.0012502096829348
1,-0.00125922064264559
1.00007812194848,-0.00125020820535317
1.00031245118713,-0.00122326112769214
1.00070287798127,-0.00117863812221298
1.00124921972504,-0.00111680176626352
1.00195122136759,-0.00103848285787628
1.00280855600658,-0.000944771285342241
1.00382082564569,-0.000837573743094844
1.00498756211209,-0.000717763264327939
1.00630822812894,-0.000581980738452512
1.00778221853732,-0.000431383765596415
1.00940886166112,-0.000253847533819706
1.01118742080783,-0.000821289655161928
1.01311709589761,-0.00109756503502888
1.01519702521235,-0.000996055713001353
1.01742628725623,-0.00071993567405035
1.01980390271856,-0.000411637143856978
1.02232883652962,-0.00021771321447731
1.025,-0.000650121631141449
1.02781625303359,-0.000533616507778289
1.03077640640442,-0.000227954594992506
1.03387922408761,-4.69713923721113e-06
1.03712342563458,-5.73440360719567e-05
1.04050768858284,-2.48516994616447e-05
1.04403065089106,0
1.04769091339001,0
1.04918122838717,0
1.0459744260736,0
1.04290759418081,-1.66233151483534e-06
1.03998197099757,-3.67896222655493e-05
1.03719875144545,-7.59722206688944e-05
1.03455908482793,-1.49595731188801e-06
1.0320640726234,-8.43037245629546e-05
1.02971476633095,-0.000269873127819685
1.0275121653781,-0.000514818400031483
1.02545721509968,-0.00062409724733344
1.02355080479671,-0.000312122676871979
1.02179376588429,-0.00013670555770405
1.02018687013704,-0.000340867628863725
1.01873082804046,-0.000494400874682089
1.01742628725623,-0.000635111195039986
1.01627383120889,-0.000759973984830881
1.01527397780107,-0.000871689073096508
1.01442717826367,-0.000969159735183888
1.01373381614702,-0.00105042701407703
1.01319420645797,-0.0011144520288854
1.01280859494773,-0.00116057500494738
1.01257715755393,-0.0011883927200604
1.0125,-0.00119769154496701
1.01257715755393,-0.00118839140497159
1.01280859494773,-0.00116056742754408
1.01319420645797,-0.00111443960520064
1.01373381614702,-0.00105041113759218
1.01442717826367,-0.000969141603807316
1.01527397780107,-0.000871670175038493
1.01627383120889,-0.00075995591227096
1.01742628725623,-0.000635095660626524
1.01873082804046,-0.000494388883404324
1.02018687013704,-0.000340857959638508
1.02179376588429,-0.000136711870591409
1.02355080479671,-0.000312070005971904
1.02545721509968,-0.000624036789200983
1.0275121653781,-0.000514759821130086
1.02971476633095,-0.000269840317544001
1.0320640726234,-8.42702084867474e-05
1.03455908482793,-1.5460903971658e-06
1.03719875144545,-7.59392227344737e-05
1.03998197099757,-3.67643306268543e-05
1.04290759418081,-1.6596786934095e-06
1.0459744260736,0
1.04918122838717,1.04026233834667e-20
1.04940459309077,0
1.04679570595222,0
1.04432992871027,0
1.04200827731837,-4.5351345995752e-06
1.03983171715427,-3.68398757873537e-05
1.03780116110939,-7.07826602836757e-05
1.03591746775503,-5.75071316398763e-06
1.03418143959365,-9.08498277291389e-06
1.03259382140317,-5.96894330531478e-05
1.03115529868202,-0.000134810787991189
1.0298664962023,-0.000225200745352251
1.02872797667799,-0.000320348466385736
1.02774023955472,-0.000415220220365705
1.02690371992704,-0.00050419976394151
1.02621878758869,-0.000582034256318493
1.02568574622055,-0.000645296058579745
1.02530483272049,-0.000691763391632913
1.02507621667855,-0.000720115966454642
1.025,-0.000729644241783929
1.02507621667855,-0.000720114078887454
1.02530483272049,-0.000691755645156848
1.02568574622055,-0.000645283668658732
1.02621878758869,-0.000582018792256882
1.02690371992704,-0.000504182803248254
1.02774023955472,-0.000415203603628334
1.02872797667799,-0.000320334067147332
1.0298664962023,-0.00022518787796487
1.03115529868202,-0.000134804108479803
1.03259382140317,-5.96863720064209e-05
1.03418143959365,-9.08451720107547e-06
1.03591746775503,-5.74715916247612e-06
1.03780116110939,-7.07645792590342e-05
1.03983171715427,-3.68282086442544e-05
1.04200827731837,-4.53329132382051e-06
1.04432992871027,0
1.04679570595222,4.52103835596973e-20
1.04940459309077,0
1.04828729363663,0
1.04657178444672,0
1.04500299042634,0
1.04358157323709,-3.56013558003081e-07
1.04230813582165,-3.20479801105317e-06
1.04118322114794,-1.03871862411865e-05
1.04020731106833,-2.27955360120374e-05
1.03938082529937,-3.98245274746351e-05
1.03870412052711,-5.92948917093027e-05
1.03817748964231,-7.83774516755755e-05
1.03780116110939,-9.431944157108e-05
1.03757529847236,-0.000104833205850585
1.0375,-0.000108502291236538
1.03757529847236,-0.000104832336208566
1.03780116110939,-9.43166209102871e-05
1.03817748964231,-7.837342948185e-05
1.03870412052711,-5.92906069609421e-05
1.03938082529937,-3.98207905230979e-05
1.04020731106833,-2.27928953074668e-05
1.04118322114794,-1.03857097173298e-05
1.04230813582165,-3.21927886913068e-06
1.04358157323709,-3.55945882665234e-07
1.04500299042634,0
1.04657178444672,0
1.04828729363663,0


==> grafici1d/dati1EXA.txt <==
0.95,0.0025
0.951010101010101,0.00240001020304051
0.952020202020202,0.00230206101418223
0.953030303030303,0.00220615243342516
0.954040404040404,0.00211228446076931
0.955050505050505,0.00202045709621467
0.956060606060606,0.00193067033976125
0.957070707070707,0.00184292419140904
0.958080808080808,0.00175721865115804
0.959090909090909,0.00167355371900826
0.96010101010101,0.0015919293949597
0.961111111111111,0.00151234567901235
0.962121212121212,0.00143480257116621
0.963131313131313,0.00135930007142129
0.964141414141414,0.00128583817977758
0.965151515151515,0.00121441689623508
0.966161616161616,0.0011450362207938
0.967171717171717,0.00107769615345373
0.968181818181818,0.00101239669421488
0.969191919191919,0.000949137843077239
0.97020202020202,0.000887919600040814
0.971212121212121,0.000828741965105603
0.972222222222222,0.000771604938271606
0.973232323232323,0.000716508519538823
0.974242424242424,0.000663452708907254
0.975252525252525,0.0006124375063769
0.976262626262626,0.00056346291194776
0.977272727272727,0.000516528925619834
0.978282828282828,0.000471635547393122
0.979292929292929,0.000428782777267624
0.98030303030303,0.000387970615243345
0.981313131313131,0.000349199061320276
0.982323232323232,0.000312468115498421
0.983333333333333,0.00027777777777778
0.984343434343434,0.000245128048158353
0.985353535353535,0.00021451892664014
0.986363636363636,0.000185950413223141
0.987373737373737,0.000159422507907357
0.988383838383838,0.000134935210692787
0.989393939393939,0.000112488521579431
0.99040404040404,9.20824405672892e-05
0.991414141414141,7.37169676563616e-05
0.992424242424242,5.73921028466482e-05
0.993434343434343,4.3107846138149e-05
0.994444444444444,3.0864197530864e-05
0.995454545454545,2.06611570247931e-05
0.996464646464646,1.24987246199365e-05
0.997474747474748,6.37690031629406e-06
0.998484848484849,2.29568411386579e-06
0.999494949494949,2.5507601265183e-07
1.00050505050505,0
1.00151515151515,0
1.00252525252525,0
1.00353535353535,0
1.00454545454545,0
1.00555555555556,0
1.00656565656566,0
1.00757575757576,0
1.00858585858586,0
1.00959595959596,0
1.01060606060606,0
1.01161616161616,0
1.01262626262626,0
1.01363636363636,0
1.01464646464646,0
1.01565656565657,0
1.01666666666667,0
1.01767676767677,0
1.01868686868687,0
1.01969696969697,0
1.02070707070707,0
1.02171717171717,0
1.02272727272727,0
1.02373737373737,0
1.02474747474747,0
1.02575757575758,0
1.02676767676768,0
1.02777777777778,0
1.02878787878788,0
1.02979797979798,0
1.03080808080808,0
1.03181818181818,0
1.03282828282828,0
1.03383838383838,0
1.03484848484848,0
1.03585858585859,0
1.03686868686869,0
1.03787878787879,0
1.03888888888889,0
1.03989898989899,0
1.04090909090909,0
1.04191919191919,0
1.04292929292929,0
1.04393939393939,0
1.0449494949495,0
1.0459595959596,0
1.0469696969697,0
1.0479797979798,0
1.0489898989899,0
1.05,0


==> grafici1d/dati1WENO.txt <==
1.04828729363663,9.7278907059303e-20
1.04657178444672,7.25404838130786e-19
1.04500299042634,4.82201788648661e-18
1.04358157323709,-3.79115550467529e-07
1.04230813582165,-3.19889255126372e-06
1.04118322114794,-1.03418173611999e-05
1.04020731106833,-2.27444039690078e-05
1.03938082529937,-3.97282502672823e-05
1.03870412052711,-5.91438201393356e-05
1.03817748964231,-7.8183144851815e-05
1.03780116110939,-9.40631681454661e-05
1.03757529847236,-0.000104544220435062
1.0375,-0.000108200706894552
1.03757529847236,-0.000104544396425253
1.03780116110939,-9.40631510719049e-05
1.03817748964231,-7.81831162444917e-05
1.03870412052711,-5.91438156586375e-05
1.03938082529937,-3.97282509806662e-05
1.04020731106833,-2.27444100570019e-05
1.04118322114794,-1.03418164609042e-05
1.04230813582165,-3.19889186989425e-06
1.04358157323709,-3.79115412974113e-07
1.04500299042634,4.8220146185945e-18
1.04657178444672,7.25405780206722e-19
1.04828729363663,9.72749961606993e-20
1.04940459309077,0
1.04679570595222,0
1.04432992871027,0
1.04200827731837,-4.52306599013498e-06
1.03983171715427,-3.67384325455028e-05
1.03780116110939,-7.05925295198008e-05
1.03591746775503,-5.7122167035126e-06
1.03418143959365,-9.08929740723398e-06
1.03259382140317,-5.96730775696272e-05
1.03115529868202,-0.000134755863884344
1.0298664962023,-0.000225081584049737
1.02872797667799,-0.00032014257262805
1.02774023955472,-0.000414902282841546
1.02690371992704,-0.000503769386936922
1.02621878758869,-0.000581496596443911
1.02568574622055,-0.000644661676329622
1.02530483272049,-0.00069106314782798
1.02507621667855,-0.000719371069111326
1.025,-0.000728881409249125
1.02507621667855,-0.000719371902677418
1.02530483272049,-0.000691063220284572
1.02568574622055,-0.000644661572360832
1.02621878758869,-0.000581496578102407
1.02690371992704,-0.0005037693916222
1.02774023955472,-0.000414902281525233
1.02872797667799,-0.000320142573391674
1.0298664962023,-0.00022508159922048
1.03115529868202,-0.000134755878420725
1.03259382140317,-5.96730604017199e-05
1.03418143959365,-9.08931978946229e-06
1.03591746775503,-5.71200604352801e-06
1.03780116110939,-7.05911515568653e-05
1.03983171715427,-3.67375131348394e-05
1.04200827731837,-4.52295457890344e-06
1.04432992871027,0
1.04679570595222,4.56700836316668e-20
1.04940459309077,0
1.04918122838716,0
1.0459744260736,0
1.04290759418081,-1.65489693616741e-06
1.03998197099757,-3.66716611680772e-05
1.03719875144545,-7.57600395993995e-05
1.03455908482793,-1.54472134561607e-06
1.0320640726234,-8.42492700663243e-05
1.02971476633095,-0.000269640717966412
1.0275121653781,-0.000514319278167944
1.02545721509968,-0.000623495863255603
1.02355080479671,-0.000311515705909384
1.02179376588429,-0.000136747836392504
1.02018687013704,-0.000340818575006316
1.01873082804046,-0.000494306028873819
1.01742628725623,-0.000634945452890617
1.01627383120889,-0.000759721789108696
1.01527397780107,-0.000871343287572026
1.01442717826367,-0.000968719510220504
1.01373381614702,-0.0010498989060142
1.01319420645797,-0.00111384901670472
1.01280859494773,-0.00115991366236088
1.01257715755393,-0.00118769491680935
1.0125,-0.00119697856411304
1.01257715755393,-0.00118769620077775
1.01280859494773,-0.00115991376368083
1.01319420645797,-0.00111384888265111
1.01373381614702,-0.00104989888055502
1.01442717826367,-0.00096871951896505
1.01527397780107,-0.000871343293575065
1.01627383120889,-0.000759721788531615
1.01742628725623,-0.000634945455159081
1.01873082804046,-0.000494306039073812
1.02018687013704,-0.000340818514968326
1.02179376588429,-0.000136747946789353
1.02355080479671,-0.000311512055513976
1.02545721509968,-0.000623491133380566
1.0275121653781,-0.000514314514948627
1.02971476633095,-0.000269637926388835
1.0320640726234,-8.42553403652213e-05
1.03455908482793,-1.50562444067196e-06
1.03719875144545,-7.5762230230136e-05
1.03998197099757,-3.66724862888662e-05
1.04290759418081,-1.63272276469185e-06
1.0459744260736,0
1.04918122838716,9.72577405347916e-21
1.04769091339001,0
1.04403065089105,0
1.04050768858284,-2.48055946532644e-05
1.03712342563458,-5.72271845328478e-05
1.03387922408761,-4.91639622145752e-06
1.03077640640442,-0.000227689543930914
1.02781625303359,-0.000533152231490093
1.025,-0.000649579849522545
1.02232883652962,-0.000217229731654016
1.01980390271856,-0.000411615259586116
1.01742628725623,-0.000719662219556846
1.01519702521235,-0.000995618797544394
1.01311709589761,-0.00109705598983295
1.01118742080783,-0.000820602454480779
1.00940886166112,-0.000253673003698074
1.00778221853732,-0.00043135263236634
1.00630822812894,-0.000581908697455756
1.00498756211209,-0.000717631522412376
1.00382082564569,-0.000837365885524179
1.00280855600658,-0.00094447734198235
1.00195122136759,-0.00103809944394178
1.00124921972504,-0.00111633267370579
1.00070287798127,-0.00117809366812997
1.00031245118713,-0.00122265631411969
1.00007812194848,-0.0012495623281307
1,-0.00125855862663899
1.00007812194848,-0.00124956337806336
1.00031245118713,-0.00122265639719442
1.00070287798127,-0.00117809355797848
1.00124921972504,-0.00111633265412469
1.00195122136759,-0.00103809945283929
1.00280855600658,-0.000944477347316439
1.00382082564569,-0.000837365879935258
1.00498756211209,-0.00071763152499268
1.00630822812894,-0.000581908703691109
1.00778221853732,-0.000431352611985474
1.00940886166112,-0.000253671746339179
1.01118742080783,-0.000820597308490128
1.01311709589761,-0.00109705092778251
1.01519702521235,-0.000995613510797652
1.01742628725623,-0.000719657544477689
1.01980390271856,-0.00041163075443772
1.02232883652962,-0.000217166880214492
1.025,-0.000649582614754321
1.02781625303359,-0.000533146533265029
1.03077640640442,-0.000227725951713613
1.03387922408761,-4.90665487220654e-06
1.03712342563458,-5.72112194571262e-05
1.04050768858284,-2.48006007002682e-05
1.04403065089106,0
1.04769091339001,0
1.04769091339001,3.7720175062106e-19
1.04358157323709,-4.12618549084333e-07
1.03960629567159,-5.13021201424262e-05
1.03576662429333,-0.000100940307830175
1.0320640726234,-8.46408125504187e-05
1.02850012153621,-0.000491873059643662
1.02507621667855,-0.000594719959092819
1.02179376588429,-0.000174077881972147
1.01865413659397,-0.000697891258061659
1.01565865328859,-0.0010351890219952
1.01280859494773,-0.00113610946411051
1.01010519254185,-0.000697034293337663
1.00754962656933,-0.000469562568488837
1.00514302464873,-0.000802263232756854
1.00288645917671,-0.00106413230889929
1.0007809450624,-0.00116385817899727
0.998827437548649,-0.000943632823135693
0.997026830130463,-0.000246111489478628
0.995379952580923,-0.000187911597558767
0.993887569094211,-0.00034723635905749
0.992550376555266,-0.000481746184631067
0.991369002944918,-0.00060029827218466
0.990344005888863,-0.000705912402076139
0.989475871358165,-0.000797933564368919
0.988765012528255,-0.000874702337742534
0.988211768802619,-0.000935252917711017
0.987816405006518,-0.000978922651118101
0.987579110755184,-0.00100528428536639
0.9875,-0.00101409761486088
0.987579110755184,-0.00100528206234916
0.987816405006518,-0.000978922646128703
0.988211768802619,-0.000935253025593132
0.988765012528255,-0.000874702352518919
0.989475871358165,-0.000797933569701724
0.990344005888863,-0.000705912402356251
0.991369002944918,-0.000600298268509525
0.992550376555266,-0.000481746181000086
0.993887569094211,-0.000347236342743191
0.995379952580923,-0.000187911769973712
0.997026830130463,-0.000246108239016018
0.998827437548649,-0.000943628085778315
1.0007809450624,-0.00116385335243978
1.00288645917671,-0.00106412723754691
1.00514302464873,-0.000802260368557649
1.00754962656933,-0.0004695619612375
1.01010519254185,-0.000697056861206542
1.01280859494773,-0.00113610391587612
1.01565865328859,-0.00103516508533338
1.01865413659397,-0.000698096372701169
1.02179376588429,-0.000168797423931645
1.02507621667855,-0.000593509248775941
1.02850012153621,-0.000489271554216808
1.0320640726234,-8.41032538739238e-05
1.03576662429333,-9.9716753684923e-05
1.03960629567159,-4.99153450548082e-05
1.04358157323709,-4.49277490052889e-07
1.04769091339001,3.78311551794196e-19
1.04918122838716,0
1.04462912078881,0
1.04020731106833,-2.3560211180835e-05
1.03591746775503,-6.33843521904375e-05
1.03176123691482,-0.000157955180193561
1.02774023955472,-0.00065296454719953
1.02385606898626,-0.000756276841021145
1.02011028815516,-0.000379694551559595
1.0165044269456,-0.0010346597996029
1.01303997946774,-0.00110084147044279
1.00971840133772,-0.000560331599012615
1.00654110695987,-0.000752231902786044
1.00350946682132,-0.00110939331825521
1.00062480480947,-0.00120628666136942
0.997888395563351,-0.000883015675008349
0.995301461869719,-0.000231330973889497
0.992865172115529,-0.000572079622450136
0.990580637807947,-0.00082424295913456
0.988448911173461,-0.000923228908976681
0.986470982847443,-0.000727570601863934
0.984647779665399,-2.94302675340613e-05
0.982980162566875,0.000380324609757405
0.98146892462268,0.000201903454010829
0.980114789195633,6.83841175314717e-05
0.978918408244528,-5.06236003606596e-05
0.977880360780397,-0.000156150874088144
0.977001151483457,-0.000247657613413662
0.976281209488332,-0.000323771341976702
0.975720887344326,-0.000383684227185923
0.975320460156558,-0.000426837927144248
0.97508012491282,-0.000452869123397194
0.975,-0.000461566636742901
0.97508012491282,-0.000452856944084743
0.975320460156558,-0.000426836489112337
0.975720887344327,-0.000383684581579722
0.976281209488332,-0.000323771427721066
0.977001151483457,-0.000247657621682764
0.977880360780397,-0.000156150873039353
0.978918408244528,-5.06235979442137e-05
0.980114789195633,6.83840978135612e-05
0.98146892462268,0.000201903483196764
0.982980162566875,0.000380324487203163
0.984647779665399,-2.9426479137972e-05
0.986470982847443,-0.000727566545933542
0.988448911173461,-0.000923224775087459
0.990580637807947,-0.000824238978112816
0.992865172115529,-0.000572074939246384
0.995301461869719,-0.000231334735920139
0.997888395563351,-0.000883021296939604
1.00062480480947,-0.00120628461022932
1.00350946682132,-0.00110937649057576
1.00654110695987,-0.000752339282433129
1.00971840133772,-0.000559246665133807
1.01303997946774,-0.00109600994345518
1.0165044269456,-0.00102436841001073
1.02011028815516,-0.000398409556333814
1.02385606898626,-0.000749311927028289
1.02774023955472,-0.000645389634949106
1.03176123691482,-0.000158151808179881
1.03591746775503,-6.38030253988746e-05
1.04020731106833,-2.41873312061667e-05
1.04462912078881,0
1.04918122838716,0
1.04716880205629,0
1.04230813582165,-1.79935460376426e-08
1.03757529847236,-9.73666932988089e-06
1.03297204705645,-8.86520647677081e-05
1.02850012153621,-0.000507974052658071
1.02416124218797,-0.00062843307639534
1.01995710694127,-0.000539428927282117
1.01588938866394,-0.00124591300927918
1.01195973240045,-0.0013055842226067
1.00816975257146,-0.000534925326039515
1.00452103014322,-0.00111326706524453
1.00101510977607,-0.00117477866951068
0.997653496961746,-0.000759852017262571
0.99443765515994,-0.000428995497873708
0.991369002944918,-0.000884558803101974
0.988448911173461,-0.000971319251621743
0.985678700185816,-0.000714858262238396
0.983059637051588,0.000131799371621045
0.980592932872759,-1.54352250091705e-05
0.978279740156158,-0.000275206693386987
0.976121150267732,-0.000373528099269888
0.974118190980951,-0.000185935211016454
0.972271824131503,0.00046120683660423
0.970582943390208,0.00119601490168574
0.969052372165715,0.00106344554080656
0.967680861648095,0.000929767167180329
0.966469089003885,0.000809851852226904
0.965417655732481,0.000703966025756732
0.964527086193021,0.000612645226364306
0.963797826310062,0.000536937816980493
0.963230242465424,0.000477483068523466
0.962824620582586,0.000434725252821574
0.962581165408923,0.000408966447094788
0.9625,0.000400350698522059
0.962581165408923,0.000408986349913988
0.962824620582586,0.000434727243773473
0.963230242465424,0.000477482401237255
0.963797826310062,0.000536937674203667
0.964527086193021,0.000612645223143554
0.965417655732481,0.000703966028636054
0.966469089003885,0.000809851852610791
0.967680861648095,0.000929767131531486
0.969052372165715,0.00106344556255408
0.970582943390208,0.00119601535819849
0.972271824131503,0.000461210028843586
0.974118190980951,-0.000185932151921683
0.976121150267732,-0.000373524860794134
0.978279740156158,-0.000275203155347602
0.980592932872759,-1.54340728461902e-05
0.983059637051588,0.000131794890827267
0.985678700185816,-0.00071486953923831
0.988448911173461,-0.000971340411505014
0.991369002944918,-0.000884606146780286
0.99443765515994,-0.000429028664658156
0.997653496961746,-0.000757629935913281
1.00101510977607,-0.00116571468453552
1.00452103014322,-0.00109254303751788
1.00816975257146,-0.000596046763979494
1.01195973240045,-0.00129678728948223
1.01588938866394,-0.00124149913700439
1.01995710694127,-0.000524355259153286
1.02416124218797,-0.000634105488840203
1.02850012153621,-0.000516511295206282
1.03297204705645,-9.11195664076619e-05
1.03757529847236,-9.76125059830476e-06
1.04230813582165,-1.99792536510254e-08
1.04716880205629,0
1.04589973228795,0
1.04073291482493,-1.72454264898089e-06
1.03569119432387,-3.16896524931683e-05
1.03077640640442,-9.40311279938413e-05
1.02599037519852,-0.000311739670444395
1.02133491079077,-0.000446471114940079
1.01681180657976,-0.00110623009574135
1.01242283656583,-0.00116889327825296
1.00816975257146,-0.000536574136064596
1.00405428140116,-0.00134316316234202
1.00007812194848,-0.00139071300497579
0.996242942258564,-0.000777574513775754
0.992550376555266,-0.000812894306399647
0.989002022242624,-0.000913751481119444
0.985599436891073,-0.000617146114809861
0.982344135219425,0.000137575731039066
0.979237586084194,-0.000346111100500086
0.976281209488332,-0.000426049622249518
0.973476373621877,-0.000207687059213128
0.97082439194738,0.000669739182197007
0.968326520343216,0.000867761135516465
0.965983954318083,0.000582870388362349
0.963797826310062,0.000485855942677604
0.961769203083567,0.000673062338882911
0.9598990832374,0.00126042515721307
0.95818839483684,0.00221025902092864
0.956637993182374,0.00223651809216336
0.95524865872714,0.00210071759091531
0.954021095154609,0.00197983981264496
0.952955927627296,0.0018735074537233
0.952053701216481,0.0017823508510222
0.951314879522022,0.00170704781770487
0.950739843490321,0.00164805790326656
0.950328890437411,0.00160570395433444
0.950082233282993,0.00158021309045823
0.950082233282993,0.00158023402029137
0.950328890437411,0.00160570429178989
0.950739843490321,0.0016480568078489
0.951314879522022,0.00170704765545372
0.952053701216481,0.00178235086123111
0.952955927627296,0.00187350746042289
0.954021095154609,0.00197983980660743
0.95524865872714,0.00210071758772594
0.956637993182374,0.00223651811422386
0.95818839483684,0.00221025972479462
0.9598990832374,0.00126042706075523
0.961769203083567,0.000673064096948049
0.963797826310062,0.000485858050802399
0.965983954318083,0.000582873662131134
0.968326520343216,0.000867755133259218
0.97082439194738,0.000669734462636516
0.973476373621877,-0.000207706336472959
0.976281209488332,-0.000426094391142491
0.979237586084194,-0.000346219259312925
0.982344135219425,0.00013782864709554
0.985599436891073,-0.000616117235149268
0.989002022242624,-0.000909617851088025
0.992550376555266,-0.000800632536144031
0.996242942258564,-0.000784924832126943
1.00007812194848,-0.0013991490084892
1.00405428140116,-0.00136139651007106
1.00816975257146,-0.000414284972495592
1.01242283656583,-0.00118476193825361
1.01681180657976,-0.00112426497637842
1.02133491079077,-0.00044830805418918
1.02599037519852,-0.000311715672734578
1.03077640640442,-9.39384303551897e-05
1.03569119432387,-3.15904024297431e-05
1.04073291482493,-1.90633494282917e-06
1.04589973228795,0
1.04537672635275,0
1.03990684678965,-4.37807358738088e-06
1.03455908482793,-5.95364848045261e-05
1.02933534380201,-0.000220947135641106
1.02423752128107,-0.000468257920578438
1.01926750659481,-0.000419729173467259
1.01442717826367,-0.000747874386565233
1.00971840133772,-0.000484551164184208
1.00514302464873,-0.00122657000695283
1.00070287798127,-0.0012803786785383
0.996399769168982,-0.000557694508576967
0.992235481123307,-0.00106924014802352
0.988211768802619,-0.00112945562370622
0.984330356130502,-0.000655602708150839
0.980592932872759,-0.000187969544265627
0.977001151483457,-0.000352166562983793
0.973556623931038,-0.000138883058172411
0.970260918516252,0.000801348627242044
0.967115556694235,0.000517200053283118
0.964122009913683,0.000433281748228145
0.961281696486519,0.000630380007458124
0.958595978501892,0.00144919690395354
0.956066158798647,0.00206786029061914
0.953693478010624,0.00174871869399932
0.951479111699253,0.00165441674512212
0.951479111699253,0.001654416479788
0.953693478010624,0.00174872014547089
0.956066158798647,0.0020678526453571
0.958595978501892,0.00144919363392956
0.961281696486519,0.000630361979167044
0.964122009913683,0.000433230227146923
0.967115556694235,0.000517051595736589
0.970260918516252,0.000801583521500873
0.973556623931038,-0.000138650354501636
0.977001151483457,-0.000350735257026083
0.980592932872759,-0.000182184230246249
0.984330356130502,-0.000654574338755279
0.988211768802619,-0.00113448267606305
0.992235481123307,-0.00107858400716119
0.996399769168982,-0.000574579325429993
1.00070287798127,-0.00129073896893673
1.00514302464873,-0.001241751150929
1.00971840133772,-0.000470666387865649
1.01442717826367,-0.000747923238962272
1.01926750659481,-0.0004141705665636
1.02423752128107,-0.000468034765900976
1.02933534380201,-0.000221638928668139
1.03455908482793,-5.91366092162163e-05
1.03990684678965,-4.46409730345186e-06
1.04537672635275,0
1.04560090378691,2.02966071633268e-19
1.03983171715427,-2.75796016660252e-06
1.03418143959365,-6.67684429265291e-05
1.02865203057205,-0.000295202611973403
1.02324544953789,-0.000574642517983637
1.01796365357512,-0.000662188421522286
1.01280859494773,-0.000940704853145456
1.00778221853732,-0.000456346422967428
1.00288645917671,-0.000827130690971997
0.998123238883857,-0.00037300046804038
0.993494464000681,-0.000947889422821988
0.989002022242624,-0.00101682093757719
0.984647779665399,-0.000430816761658193
0.980433577556379,-0.000430519239597251
0.976361229258926,-0.000551312573646201
0.972432516938836,-0.000204092402695719
0.968649188302969,0.00059079604706268
0.965012953280939,0.000511078989706636
0.961525480681609,0.000680890758887232
0.95818839483684,0.00163141244983535
0.955003272245703,0.0017066799372414
0.951971638232989,0.00160376806654239
0.951971638232989,0.00160372368255677
0.955003272245703,0.00170650953563887
0.95818839483684,0.00163151139935858
0.96152548068161,0.000680792190650663
0.965012953280939,0.00051150858509372
0.968649188302969,0.000593886363065082
0.972432516938836,-0.000202557984324557
0.976361229258926,-0.000553225943988706
0.980433577556379,-0.000434046353034061
0.984647779665399,-0.000436059996328028
0.989002022242624,-0.00102197887315746
0.993494464000681,-0.000955870221434069
0.998123238883857,-0.000382363413159046
1.00288645917671,-0.000827165724128317
1.00778221853732,-0.000454996817166544
1.01280859494773,-0.000940733453711081
1.01796365357512,-0.000646417480691271
1.02324544953789,-0.00057241590449586
1.02865203057205,-0.000297485319499253
1.03418143959365,-6.72008861694594e-05
1.03983171715427,-2.73582817017589e-06
1.04560090378691,2.02903467793711e-19
1.04657178444672,0
1.04050768858284,-1.13119703168812e-07
1.03455908482793,-3.94041603422418e-05
1.02872797667799,-0.000266854635813287
1.02301637328051,-0.000582121270207067
1.01742628725623,-0.000785994822030747
1.01195973240045,-0.00104218142204519
1.00661872126441,-0.00070952400852686
1.00140526261849,-0.00102286850836011
0.996321358799459,-0.000561065168239197
0.991369002944918,-0.000575341501432556
0.986550176118782,-0.000176602747911157
0.981866844332774,-0.000286318673872996
0.977320955469594,-0.00043016269065783
0.972914436114502,-4.56551328445134e-06
0.968649188302969,0.000505244449250853
0.964527086193021,0.000323797861864738
0.960549972671906,0.000581258211952578
0.956719655907623,0.00149783223590489
0.953037905856845,0.00168756465971157
0.953037905856845,0.0016876714400821
0.956719655907623,0.0014999574511856
0.960549972671906,0.000582339269368307
0.964527086193021,0.000323116594893575
0.968649188302969,0.000503386047672893
0.972914436114502,-6.57066291532281e-06
0.977320955469594,-0.000432488643004416
0.981866844332774,-0.000289070118224143
0.986550176118782,-0.000181593116893179
0.991369002944918,-0.000575204442193684
0.996321358799459,-0.000559397606855414
1.00140526261849,-0.00102285404972909
1.00661872126441,-0.000645238783171831
1.01195973240045,-0.00104237349140371
1.01742628725623,-0.000790051999902605
1.02301637328051,-0.000583000527933847
1.02872797667799,-0.00026610878016937
1.03455908482793,-3.9289179322871e-05
1.04050768858284,-1.13437939093519e-07
1.04657178444672,0
1.04828729363663,0
1.04193329920874,0
1.03569119432387,-6.13402044178083e-06
1.0295630140987,-0.000145358734980978
1.02355080479671,-0.000474940283119915
1.01765662185238,-0.000761239591616772
1.01188252776693,-0.00101524285811073
1.00623058987491,-0.000856943770738756
1.00070287798127,-0.00112973611487982
0.995301461869719,-0.000662643092325132
0.990028408683306,-0.000785144909251118
0.98488578017961,-0.000359780785376569
0.979875629863301,-4.79531648966778e-05
0.975,0.000311123835926951
0.970260918516251,0.000700039780139612
0.965660395791398,0.000447321265037124
0.961200421348222,0.00074544127260008
0.956882960450232,0.00156870545817756
0.952709950614561,0.00149947491844841
0.952709950614561,0.0014992480613477
0.956882960450232,0.00156770771969636
0.961200421348222,0.000746287987699689
0.965660395791398,0.000446315395592895
0.970260918516252,0.000685707325448305
0.975,0.000311232833211012
0.979875629863301,-4.73135480045146e-05
0.984885780179611,-0.000360264428874775
0.990028408683306,-0.000785146877856721
0.995301461869719,-0.000644677933644782
1.00070287798127,-0.00112977037916269
1.00623058987491,-0.000854190251398577
1.01188252776693,-0.00101517915451645
1.01765662185238,-0.000758105667302667
1.02355080479671,-0.000474299512486732
1.0295630140987,-0.00014516933575978
1.03569119432387,-6.11658904908849e-06
1.04193329920874,0
1.04828729363663,0
1.04410547838808,0
1.03757529847236,0
1.03115529868202,-2.56760940703998e-05
1.02484754963848,-0.000260009751680435
1.01865413659397,-0.000585874706644373
1.01257715755393,-0.000868958160460561
1.00661872126441,-0.000857963180083488
1.0007809450624,-0.00110836939122025
0.995065952588068,-0.000627958244852683
0.989475871358165,-0.000900728079508436
0.984012830200907,-0.000434350838799997
0.978678956553169,-0.000247085573521123
0.973476373621877,0.000164264381961499
0.968407197412328,0.00069525650524775
0.963473533627157,0.00110378345207879
0.9586774744407,0.00182413711679873
0.954021095154609,0.00162252079723395
0.954021095154609,0.00162220055750857
0.958677474440701,0.00181194042491085
0.963473533627157,0.00110502837046964
0.968407197412328,0.000695581484610564
0.973476373621877,0.000163452769506107
0.978678956553169,-0.000246315325682115
0.984012830200908,-0.000428728350181036
0.989475871358165,-0.000900688576007362
0.995065952588068,-0.000687475123418582
1.00078094506241,-0.00110834999912994
1.00661872126441,-0.000854466685111416
1.01257715755393,-0.000869006420279144
1.01865413659397,-0.000584628243930371
1.02484754963848,-0.000259695149963361
1.03115529868202,-2.57197131295691e-05
1.03757529847236,0
1.04410547838808,0
1.0470195795686,0
1.04020731106833,0
1.03350133042972,-1.26152698796658e-05
1.02690371992704,-5.57770206737843e-05
1.02041658159793,-0.000307687950749237
1.01404203561785,-0.000612882824132601
1.00778221853732,-0.000711329997488098
1.00163928137828,-0.000962245437181207
0.995615387586994,-0.000572516134869927
0.989712710840878,-0.000882734672723402
0.983933432707721,-0.000389909470062091
0.978279740156158,-0.000351940498134435
0.972753822917186,9.4775008693297e-05
0.967357870697293,0.000524455436477571
0.962094070244693,0.000988516516929525
0.95696460227116,0.00165394363779253
0.951971638232989,0.00217978776908856
0.951971638232989,0.00218076003277729
0.95696460227116,0.00165370980337085
0.962094070244693,0.000987753124238511
0.967357870697293,0.000524655291894976
0.972753822917186,9.51458652515797e-05
0.978279740156158,-0.000352851279849876
0.983933432707721,-0.000401681407829075
0.989712710840878,-0.000882634063241725
0.995615387586994,-0.000618177552373822
1.00163928137828,-0.000962262304607636
1.00778221853732,-0.00070811646192796
1.01404203561785,-0.000612698386214186
1.02041658159793,-0.000307595336969607
1.02690371992704,-5.56969038760305e-05
1.03350133042972,-1.26039504511594e-05
1.04020731106833,0
1.0470195795686,0
1.04358157323709,4.5670612610948e-21
1.0365959916959,-4.19254929986634e-07
1.02971476633095,-0.000103974164694355
1.02294000312824,-0.000339557788391972
1.01627383120889,-0.000315724515500481
1.00971840133772,-0.000502959561078734
1.00327588429106,-0.000695778980046464
0.996948469079521,-0.000447353602184578
0.990738361021718,-0.0007314499886195
0.984647779665399,-0.000248366941390197
0.978678956553169,-0.000332592501607356
0.972834132830464,0.000134752295635283
0.967115556694235,0.000453633521647309
0.961525480681609,0.000926474163829307
0.956066158798647,0.00151433175108618
0.950739843490321,0.00208731325650249
0.950739843490321,0.00208656891111704
0.956066158798647,0.00151377084971695
0.96152548068161,0.000925511175463005
0.967115556694235,0.000453836223469656
0.972834132830464,0.000136438201570426
0.978678956553169,-0.000333282525806067
0.984647779665399,-0.000269875797179505
0.990738361021718,-0.000731416069390625
0.996948469079521,-0.0004459676124061
1.00327588429106,-0.000695785942012977
1.00971840133772,-0.00050222405594852
1.01627383120889,-0.000315292677800853
1.02294000312824,-0.000339486986812464
1.02971476633095,-0.000104049294169424
1.0365959916959,-4.44159891800648e-07
1.04358157323709,5.27455019290664e-21
1.04769091339001,0
1.04043260233424,0
1.03327452789663,-1.63742366149566e-06
1.02621878758869,-0.000103699040431782
1.01926750659481,-0.000536206695746436
1.01242283656583,-0.000787805918811639
1.00568695427553,-0.000531142845505241
0.999062060134404,-0.000408602695191225
0.992550376555266,-0.000476641447316487
0.986154146165801,-3.44448214747287e-05
0.9798756298633,-0.000178340276716803
0.973717104707522,0.000299250146450113
0.967680861648095,0.000499631170066506
0.961769203083567,0.000968838397868611
0.955984440249945,0.00148171803456663
0.95032889043741,0.00203883314281887
0.950328890437411,0.0020382107503301
0.955984440249945,0.00148262017682239
0.961769203083567,0.000970747016065157
0.967680861648095,0.000498557493395577
0.973717104707522,0.000295154906007243
0.979875629863301,-0.000178487766399197
0.986154146165801,-4.1094135101233e-05
0.992550376555266,-0.000476347178200557
0.999062060134404,-0.00040826484152985
1.00568695427553,-0.000530675642034083
1.01242283656583,-0.000787781019837443
1.01926750659481,-0.000536404977462391
1.02621878758869,-0.000103692087031879
1.03327452789663,-1.70598452972561e-06
1.04043260233424,0
1.04769091339001,0
1.04500299042634,0
1.03757529847236,-6.44323319449313e-06
1.03024572311658,-9.91972392418369e-05
1.02301637328051,-0.000209919935904512
1.01588938866394,-0.000320490188347453
1.00886693869905,-0.000683633207738796
1.00195122136759,-0.000885280487090429
0.995144461874757,-0.000583377104839447
0.988448911173461,-0.000174399893617605
0.981866844332774,-2.22297897013321e-05
0.97540055874497,0.000518179630100865
0.969052372165715,0.000669615799523109
0.962824620582586,0.00114251966869759
0.956719655907623,0.00156564469315389
0.950739843490321,0.00209206800463916
0.950739843490321,0.00209272684151973
0.956719655907623,0.00156569565204209
0.962824620582586,0.00114343770399959
0.969052372165715,0.000668952256908942
0.97540055874497,0.000515228998130132
0.981866844332774,-2.19140096954402e-05
0.988448911173461,-0.000174132505885886
0.995144461874757,-0.000583139915833026
1.00195122136759,-0.000885273966809122
1.00886693869905,-0.000683772470898481
1.01588938866394,-0.000320190049637361
1.02301637328051,-0.000209854589070271
1.03024572311658,-9.92374075894491e-05
1.03757529847236,-6.42820081059329e-06
1.04500299042634,0
1.04260790808434,0
1.03501207722422,-2.12824025950538e-05
1.0275121653781,-0.000351238229149744
1.02011028815516,-0.000676427429045329
1.01280859494773,-0.000691984147099884
1.00560926805594,-0.000414511076611861
0.998514521677076,-0.000435542559330963
0.991526600752597,-0.000650394915642011
0.984647779665399,-0.000346096712039584
0.977880360780397,0.000217546946975485
0.971226672821541,0.000626141648796759
0.964689069078737,0.00124961750993033
0.958269925438548,0.00173285320993603
0.951971638232989,0.00227519312031318
0.951971638232989,0.00227626783735886
0.958269925438548,0.00173247724071819
0.964689069078737,0.00124942303842749
0.971226672821541,0.000626313890497761
0.977880360780397,0.000217725591634136
0.984647779665399,-0.000346104457196097
0.991526600752597,-0.000650406289753085
0.998514521677076,-0.000434965304500086
1.00560926805594,-0.000414075873540863
1.01280859494773,-0.000692090446082849
1.02011028815516,-0.000676533518686816
1.0275121653781,-0.000351001895543133
1.03501207722422,-2.12033651013584e-05
1.04260790808434,0
1.04836181731309,0
1.04050768858284,0
1.03274512828674,-5.04284274063874e-06
1.02507621667855,-0.000320976124018814
1.01750307124844,-0.000897576442602101
1.01002784615079,-0.00110647785787871
1.00265273150777,-0.000991976912730609
0.995379952580923,-0.000565250526647
0.988211768802619,8.76724268102586e-06
0.98115047265952,-9.80902748039811e-05
0.974198388419936,0.000205856281295529
0.967357870697293,0.000835486366185195
0.960631302842043,0.00146227411940084
0.954021095154609,0.00218624781392618
0.954021095154609,0.0021866217609218
0.960631302842043,0.00146235347732347
0.967357870697293,0.000835527943959867
0.974198388419936,0.000205757676189321
0.98115047265952,-9.80248799150585e-05
0.988211768802619,9.79766860109518e-06
0.995379952580923,-0.000565437136817808
1.00265273150777,-0.000992126260205878
1.01002784615079,-0.00110651318558845
1.01750307124844,-0.000897291178069225
1.02507621667855,-0.000320718760052733
1.03274512828674,-5.02711903358289e-06
1.04050768858284,0
1.04836181731309,0
1.04672107077292,0
1.03870412052711,0
1.03077640640442,-1.78926595477143e-05
1.02294000312824,-0.000155011655124937
1.01519702521235,-0.000537591125889057
1.00754962656933,-0.00101954565951274
1,-0.00119234407026396
0.992550376555266,-0.00102964628370693
0.985203024761901,-0.000556512752364009
0.977960249703432,0.000308124397378803
0.97082439194738,0.000734209344984134
0.963797826310062,0.00107770694289064
0.956882960450232,0.00172248544474674
0.950082233282993,0.00250248547580209
0.950082233282993,0.00250251956006857
0.956882960450232,0.00172246437141682
0.963797826310062,0.00107771557511882
0.97082439194738,0.000734510518887998
0.977960249703432,0.000308406839515339
0.985203024761902,-0.000556734340086773
0.992550376555266,-0.00102972180738772
1,-0.00119233840822687
1.00754962656933,-0.00101947820085152
1.01519702521235,-0.000537584920672745
1.02294000312824,-0.000154941478336776
1.03077640640442,-1.78861372788262e-05
1.03870412052711,0
1.04672107077292,0
1.04537672635275,0
1.03719875144545,-6.93730021960097e-07
1.02910762313764,-9.9418280098412e-05
1.02110540592047,-0.000353723770049872
1.01319420645797,-0.000482898108945306
1.00537617337989,-0.000383735909411884
0.997653496961746,-0.000769394908116761
0.990028408683306,-0.000965093688392015
0.982503180656429,-0.000781784510654749
0.97508012491282,-0.000279749143736547
0.967761592542295,0.000617449462999847
0.960549972671906,0.00160068883609423
0.953447691276244,0.00221484197737652
0.953447691276244,0.00221497707806941
0.960549972671906,0.00160096404542226
0.967761592542295,0.00061752513525656
0.97508012491282,-0.00027970203341978
0.982503180656429,-0.000781680966616933
0.990028408683306,-0.00096508604992385
0.997653496961746,-0.000769597166108382
1.00537617337989,-0.000383563703429624
1.01319420645797,-0.00048281416957053
1.02110540592047,-0.000353718571174771
1.02910762313764,-9.94223467863202e-05
1.03719875144545,-6.93754563854948e-07
1.04537672635275,0
1.04432992871027,0
1.03599288124967,-2.49593120445001e-06
1.02774023955472,-0.000207391778384699
1.01957405322026,-0.000597943401321423
1.0114964162072,-0.000739129970685552
1.00350946682132,-0.000669677721100208
0.995615387586994,-0.000398265082377716
0.987816405006517,-9.56793582492753e-05
0.980114789195633,-0.000427797665014664
0.972512853385496,-0.000238400033362074
0.965012953280939,0.000289949148971395
0.95761748626474,0.00117056878341466
0.950328890437411,0.00238135763702394
0.950328890437411,0.00238161669996348
0.95761748626474,0.0011708411995562
0.965012953280939,0.000290388920232476
0.972512853385497,-0.000237787095288826
0.980114789195633,-0.000427705942061309
0.987816405006518,-0.000101089212664554
0.995615387586994,-0.000396670047712681
1.00350946682132,-0.000669836929291124
1.0114964162072,-0.00073917529478991
1.01957405322027,-0.000597949005204221
1.02774023955472,-0.000207390669560819
1.03599288124967,-2.49586060223371e-06
1.04432992871027,0
1.04358157323709,0
1.03508755668301,-9.20233925048783e-07
1.02667545991905,-0.000211154959724369
1.01834731305189,-0.000717549006953798
1.01010519254185,-0.00094958880620517
1.00195122136759,-0.000899849344156908
0.993887569094211,-0.000654906683549131
0.98591645183555,-0.000285116496241719
0.978040132100928,0.000508508845571932
0.970260918516251,0.000461523708603898
0.962581165408923,0.000648475979673967
0.955003272245703,0.00117483820803826
0.955003272245703,0.00117541823364052
0.962581165408923,0.000649007004163773
0.970260918516252,0.000461290398529638
0.978040132100928,0.000505575314021144
0.98591645183555,-0.00028406224825736
0.993887569094211,-0.00065508874801086
1.00195122136759,-0.000899835837909767
1.01010519254185,-0.000949583494453624
1.01834731305189,-0.000717547928550196
1.02667545991905,-0.000211154880936884
1.03508755668301,-9.202375198367e-07
1.04358157323709,0
1.04313230225125,0
1.03448356681003,0
1.02591422643416,-9.84373191130593e-05
1.01742628725623,-0.000604783585348691
1.00902180353053,-0.000950694480109246
1.00070287798127,-0.00102948181460484
0.99247166206396,-0.00086853652733593
0.984330356130502,-0.00047939340226638
0.976281209488332,4.0548175811424e-05
0.968326520343216,0.000926702648662993
0.960468635614927,0.00161948439727156
0.952709950614561,0.00188077132204371
0.952709950614562,0.00188084103083687
0.960468635614927,0.00161862396950622
0.968326520343216,0.000926614469607785
0.976281209488332,4.09121102438056e-05
0.984330356130502,-0.000479499054451029
0.992471662063961,-0.00086852482694524
1.00070287798127,-0.00102948143811405
1.00902180353053,-0.000950694798033763
1.01742628725623,-0.000604783962759933
1.02591422643416,-9.84372527244462e-05
1.03448356681003,0
1.04313230225125,0
1.04298250225016,0
1.03418143959365,0
1.02545721509968,-7.91880824959845e-06
1.01681180657976,-0.000285740579405887
1.00824724150379,-0.000732349964174235
0.99976559752774,-0.000922384142942558
0.991369002944917,-0.00087751109012585
0.983059637051588,-0.000608540028480613
0.974839730417262,-0.000107964656196044
0.966711565049265,0.000566732986847464
0.9586774744407,0.00147935169073121
0.950739843490321,0.00264531930682669
0.950739843490321,0.00264491297649892
0.958677474440701,0.00147969738530762
0.966711565049265,0.000566776389767186
0.974839730417262,-0.000107997741368543
0.983059637051588,-0.000608536340321564
0.991369002944918,-0.000877511235679682
0.999765597527741,-0.00092238559512376
1.00824724150379,-0.00073235102463468
1.01681180657976,-0.000285739443254255
1.02545721509968,-7.92733791708896e-06
1.03418143959365,0
1.04298250225016,0
1.04313230225125,0
1.03418143959365,0
1.02530483272049,0
1.0165044269456,-5.34075521551146e-05
1.00778221853732,-0.000265517756179725
0.999140255419628,-0.000548661908814181
0.990580637807947,-0.000650592843901214
0.982105518770768,-0.000502631874070827
0.973717104707522,-0.000126611417427203
0.965417655732481,0.000476395969170463
0.957209485953832,0.00128531833679273
0.957209485953832,0.00128528458341587
0.965417655732482,0.000476396211743199
0.973717104707523,-0.000126611867447018
0.982105518770768,-0.000502631923845138
0.990580637807948,-0.000650594586430572
0.999140255419628,-0.000548662826455503
1.00778221853732,-0.000265517854419064
1.0165044269456,-5.34072373575445e-05
1.02530483272049,0
1.03418143959365,0
1.04313230225125,0
1.04358157323709,0
1.03448356681003,0
1.02545721509968,-7.91863214426129e-06
1.0165044269456,-5.34071727529564e-05
1.00762716319083,-0.000118027612202203
0.998827437548649,-0.000135881182574943
0.990107317415643,-0.000138230120920904
0.98146892462268,-0.000122415532581021
0.972914436114502,0.000111413756971619
0.964446084548017,0.000580255406191806
0.956066158798647,0.00127924454121842
0.956066158798647,0.00127925172420202
0.964446084548017,0.000580254292851672
0.972914436114502,0.000111413846449798
0.98146892462268,-0.000122416927556059
0.990107317415643,-0.000138234346472497
0.998827437548649,-0.000135881211646215
1.00762716319083,-0.000118027608914436
1.0165044269456,-5.34068361145663e-05
1.02545721509968,-7.92715627047248e-06
1.03448356681003,0
1.04358157323709,0
1.04432992871027,0
1.03508755668301,-9.20235427162255e-07
1.02591422643416,-9.84372886183313e-05
1.01681180657976,-0.000285739889000364
1.00778221853732,-0.000265518381997354
0.998827437548649,-0.000135882117872957
0.989949493661167,6.62183688255087e-05
0.98115047265952,0.000355238839656302
0.972432516938836,0.000615189946427064
0.963797826310062,0.000968400075427329
0.95524865872714,0.00152370843971017
0.95524865872714,0.00152370789018931
0.963797826310062,0.000968400197850015
0.972432516938836,0.00061518918257011
0.98115047265952,0.000355238703942616
0.989949493661167,6.62183507300203e-05
0.998827437548649,-0.00013588213757733
1.00778221853732,-0.000265518501811155
1.01681180657976,-0.000285738946035716
1.02591422643416,-9.84374978481197e-05
1.03508755668301,-9.20247919212205e-07
1.04432992871027,0
1.04537672635275,0
1.03599288124967,-2.49582744900147e-06
1.02667545991905,-0.000211154032132279
1.01742628725623,-0.000604784002582345
1.00824724150379,-0.000732350959540355
0.999140255419628,-0.000548664715791655
0.990107317415643,-0.000138234226849768
0.98115047265952,0.000355235905470562
0.972271824131503,0.000903122847517467
0.963473533627157,0.00146409976001238
0.954757822696415,0.00202685763769644
0.954757822696416,0.00202685766834866
0.963473533627157,0.00146409948134433
0.972271824131503,0.000903123036489604
0.98115047265952,0.000355235948098347
0.990107317415643,-0.000138234608209014
0.999140255419628,-0.000548666211348215
1.00824724150379,-0.000732352999696558
1.01742628725623,-0.000604785419541361
1.02667545991905,-0.000211154403007242
1.03599288124967,-2.49576869765805e-06
1.04537672635275,0
1.04672107077292,0
1.03719875144545,-6.93644406386429e-07
1.02774023955472,-0.000207387269461001
1.01834731305189,-0.00071754445532491
1.00902180353053,-0.000950692922939058
0.99976559752774,-0.00092238488824072
0.990580637807947,-0.000650595473399968
0.98146892462268,-0.00012242010653555
0.972432516938836,0.000615184303744691
0.963473533627157,0.00146409548343345
0.954594154601839,0.00234920278876491
0.954594154601839,0.00234920279510427
0.963473533627157,0.00146409545663224
0.972432516938836,0.000615183578882247
0.98146892462268,-0.000122422153020915
0.990580637807948,-0.000650598855462867
0.999765597527741,-0.000922388398888257
1.00902180353053,-0.000950694349031238
1.01834731305189,-0.000717543931509877
1.02774023955472,-0.000207386403615528
1.03719875144545,-6.93676701069291e-07
1.04672107077292,0
1.04836181731309,0
1.03870412052711,0
1.02910762313764,-9.9414211890907e-05
1.01957405322026,-0.000597933738364807
1.01010519254185,-0.000949580189963804
1.00070287798127,-0.00102947489034588
0.991369002944917,-0.000877507410629206
0.982105518770768,-0.000502631430260549
0.972914436114502,0.000111411316231922
0.963797826310062,0.000968395161212146
0.954757822696415,0.00202685142917491
0.954757822696415,0.00202685132487238
0.963797826310062,0.000968394485289246
0.972914436114503,0.000111409832242001
0.982105518770768,-0.000502633471010676
0.991369002944918,-0.000877509088226221
1.00070287798127,-0.00102947485983473
1.01010519254185,-0.000949575556787377
1.01957405322027,-0.000597939351855576
1.02910762313764,-9.94175857655248e-05
1.03870412052711,0
1.04836181731309,0
1.04050768858284,0
1.03077640640442,-1.78917617144503e-05
1.02110540592047,-0.000353716683776888
1.0114964162072,-0.000739119874432917
1.00195122136759,-0.000899839069358891
0.99247166206396,-0.000868526751010961
0.983059637051588,-0.000608532207567597
0.973717104707522,-0.00012660653935957
0.964446084548017,0.000580257024810247
0.95524865872714,0.00152370686523095
0.95524865872714,0.00152370397464561
0.964446084548017,0.000580253267816767
0.973717104707522,-0.000126608643288555
0.983059637051588,-0.000608528821007711
0.99247166206396,-0.000868515930668525
1.00195122136759,-0.000899827328108987
1.0114964162072,-0.000739160728898601
1.02110540592047,-0.000353703369696775
1.03077640640442,-1.78848797392898e-05
1.04050768858284,0
1.04260790808434,0
1.03274512828674,-5.04248067749234e-06
1.02294000312824,-0.000155008712677729
1.01319420645797,-0.000482892506187537
1.00350946682132,-0.000669668828776891
0.993887569094211,-0.000654896340565044
0.984330356130502,-0.000479382647526183
0.974839730417262,-0.000107954397530019
0.965417655732481,0.000476404696344887
0.956066158798647,0.0012792508080291
0.956066158798647,0.00127926047387725
0.965417655732482,0.000476408165247867
0.974839730417262,-0.00010798407781119
0.984330356130502,-0.000479478632954989
0.993887569094211,-0.000655055346663805
1.00350946682132,-0.000669800813560194
1.01319420645797,-0.000482807421813748
1.02294000312824,-0.000154940944088182
1.03274512828674,-5.02525743830197e-06
1.04260790808434,0
1.04500299042634,0
1.03501207722422,-2.12816585730127e-05
1.02507621667855,-0.000320971544441125
1.01519702521235,-0.000537586127163878
1.00537617337989,-0.00038373214791366
0.995615387586994,-0.000398254881040587
0.98591645183555,-0.00028510284797971
0.976281209488332,4.0562231744933e-05
0.966711565049265,0.000566746143736954
0.957209485953832,0.00128533024736817
0.957209485953832,0.00128530954624507
0.966711565049266,0.000566812448189554
0.976281209488332,4.08844178489963e-05
0.98591645183555,-0.000284423118288231
0.995615387586994,-0.000397422385994203
1.00537617337989,-0.000383861843447085
1.01519702521235,-0.000537577097319274
1.02507621667855,-0.000320669328324455
1.03501207722422,-2.11956409275e-05
1.04500299042634,0
1.04769091339001,0
1.03757529847236,-6.44305069706872e-06
1.0275121653781,-0.000351235942625759
1.01750307124844,-0.000897574832165222
1.00754962656933,-0.00101954433139862
0.997653496961746,-0.000769394022780006
0.987816405006517,-9.5681148400815e-05
0.978040132100928,0.000508511639084735
0.968326520343216,0.000926713864804529
0.9586774744407,0.00147936705823422
0.958677474440701,0.00147956307596367
0.968326520343216,0.00092683643882395
0.978040132100928,0.000508288908939337
0.987816405006518,-9.65571298919414e-05
0.997653496961746,-0.000770761792882241
1.00754962656933,-0.00101945117996707
1.01750307124844,-0.000897212948457474
1.0275121653781,-0.000350967875218101
1.03757529847236,-6.42682730770984e-06
1.04769091339001,0
1.04043260233424,0
1.03024572311658,-9.91958870236358e-05
1.02011028815516,-0.000676425508639473
1.01002784615079,-0.00110647924783416
1,-0.00119234617309742
0.990028408683306,-0.00096509713696003
0.980114789195633,-0.000427796990519754
0.970260918516251,0.000461530038639203
0.960468635614927,0.00161949095811586
0.950739843490321,0.0026453291452256
0.950739843490321,0.00264485783511335
0.960468635614927,0.00161875242174396
0.970260918516252,0.000461359660313921
0.980114789195633,-0.000427735980302518
0.990028408683306,-0.00096507975998862
1,-0.00119233834812265
1.01002784615079,-0.00110651462621508
1.02011028815516,-0.000676533577003888
1.03024572311658,-9.92362373758119e-05
1.04043260233424,0
1.04358157323709,4.56667126146315e-21
1.03327452789663,-1.63727081957173e-06
1.02301637328051,-0.000209914298890273
1.01280859494773,-0.00069197598009239
1.00265273150777,-0.000991973892794289
0.992550376555266,-0.00102964688839049
0.982503180656429,-0.000781786984371931
0.972512853385496,-0.000238399077905324
0.962581165408923,0.000648481694457375
0.952709950614561,0.00188077913159948
0.952709950614561,0.00188080536133532
0.962581165408923,0.000648786904272995
0.972512853385497,-0.000238040534027611
0.982503180656429,-0.000781569388178853
0.992550376555266,-0.00102972705571279
1.00265273150777,-0.000992134861123244
1.01280859494773,-0.000692086319993855
1.02301637328051,-0.000209852192586745
1.03327452789663,-1.66113210545106e-06
1.04358157323709,0
1.0470195795686,0
1.0365959916959,-4.19118924928823e-07
1.02621878758869,-0.000103690905994102
1.01588938866394,-0.00032048031475194
1.00560926805594,-0.000414505444885803
0.995379952580923,-0.000565238357629284
0.985203024761901,-0.000556504136727728
0.97508012491282,-0.000279744621423486
0.965012953280939,0.00028995337486302
0.955003272245703,0.00117484434718816
0.955003272245703,0.00117536902579083
0.965012953280939,0.000290349520658831
0.97508012491282,-0.000279628534350213
0.985203024761902,-0.000556696331785687
0.995379952580923,-0.000565329668810849
1.00560926805594,-0.000413982364940251
1.01588938866394,-0.000320160997437139
1.02621878758869,-0.000103649061400483
1.0365959916959,-4.43037707067036e-07
1.0470195795686,0
1.04020731106833,0
1.02971476633095,-0.000103966188547963
1.01926750659481,-0.000536186977062208
1.00886693869905,-0.000683612243168528
0.998514521677076,-0.000435526380829751
0.988211768802619,8.77048931100573e-06
0.977960249703432,0.000308129250425237
0.967761592542295,0.000617458952507738
0.95761748626474,0.00117057939436361
0.957617486264741,0.00117089791939217
0.967761592542296,0.000617567949184127
0.977960249703433,0.000308315446747564
0.988211768802619,9.3991034943062e-06
0.998514521677076,-0.000435319885636073
1.00886693869905,-0.000683721235761631
1.01926750659481,-0.000536279246138907
1.02971476633095,-0.000103997872039109
1.04020731106833,0
1.04410547838808,0
1.03350133042972,-1.2614394593093e-05
1.02294000312824,-0.00033954898983213
1.01242283656583,-0.000787792566950617
1.00195122136759,-0.000885263416164677
0.991526600752597,-0.000650377039077394
0.98115047265952,-9.80734392456011e-05
0.97082439194738,0.000734217086087066
0.960549972671906,0.00160069124618572
0.950328890437411,0.00238136580875691
0.950328890437411,0.00238165645704169
0.960549972671906,0.00160093410529019
0.97082439194738,0.00073443179003213
0.98115047265952,-9.80494605294571e-05
0.991526600752597,-0.000650395406838479
1.00195122136759,-0.000885273583901111
1.01242283656583,-0.00078778319936688
1.02294000312824,-0.000339532295038266
1.03350133042972,-1.26122877915812e-05
1.04410547838808,0
1.04828729363663,0
1.03757529847236,0
1.02690371992704,-5.57776404258136e-05
1.01627383120889,-0.000315723553151095
1.00568695427553,-0.000531130665449263
0.995144461874757,-0.000583357724633564
0.984647779665399,-0.000346073775663544
0.974198388419936,0.000205880238390504
0.963797826310062,0.00107772637663777
0.953447691276244,0.00221485213710081
0.953447691276244,0.00221498254635534
0.963797826310062,0.00107774108311134
0.974198388419936,0.00020579714978582
0.984647779665399,-0.000346138179169631
0.995144461874757,-0.00058335477253418
1.00568695427553,-0.00053107329635511
1.01627383120889,-0.000315930467751183
1.02690371992704,-5.58489567081484e-05
1.03757529847236,0
1.04828729363663,0
1.04193329920874,0
1.03115529868202,-2.56760120185528e-05
1.02041658159793,-0.000307688539773685
1.00971840133772,-0.000502961471766118
0.999062060134404,-0.000408616870624283
0.988448911173461,-0.000174410514263235
0.977880360780397,0.00021754848232918
0.967357870697293,0.000835499102014987
0.956882960450232,0.001722503904519
0.956882960450232,0.00172241691013333
0.967357870697293,0.000835447503403963
0.977880360780397,0.000217620130399354
0.988448911173461,-0.000174360329485976
0.999062060134404,-0.000409246548849597
1.00971840133772,-0.000504283242940188
1.02041658159793,-0.000308041857963081
1.03115529868202,-2.5735126485781e-05
1.04193329920874,0
1.04657178444672,0
1.03569119432387,-6.13311815134325e-06
1.02484754963848,-0.000260001934906712
1.01404203561785,-0.000612875633618673
1.00327588429106,-0.000695766511681626
0.992550376555266,-0.000476637589071578
0.981866844332774,-2.22346106505936e-05
0.971226672821541,0.000626132530738111
0.960631302842043,0.00146226777448768
0.950082233282993,0.00250248671818049
0.950082233282994,0.00250256520920034
0.960631302842043,0.00146219323855819
0.971226672821541,0.000625571391622184
0.981866844332774,-2.33021640018486e-05
0.992550376555266,-0.000477475289410727
1.00327588429106,-0.000695745477922386
1.01404203561785,-0.000612992220033562
1.02484754963848,-0.0002605702432224
1.03569119432387,-6.18302111890194e-06
1.04657178444672,0
1.04050768858284,-1.13078171386289e-07
1.0295630140987,-0.000145348682469013
1.01865413659397,-0.000585855060435277
1.00778221853732,-0.000711308906198138
0.996948469079521,-0.000447337268520029
0.986154146165801,-3.44381081768196e-05
0.97540055874497,0.000518179101824829
0.964689069078737,0.00124961128924917
0.954021095154609,0.0021862379041574
0.954021095154609,0.00218639357347173
0.964689069078737,0.00125181404265504
0.97540055874497,0.000524468665372234
0.986154146165801,-2.53226179216991e-05
0.996948469079521,-0.000442654209661642
1.00778221853732,-0.000712495184973633
1.01865413659397,-0.000587527777065984
1.0295630140987,-0.000145976553561427
1.04050768858284,-1.15061159635354e-07
1.04560090378691,2.02948007606075e-19
1.03455908482793,-3.94011220780211e-05
1.02355080479671,-0.000474928107363739
1.01257715755393,-0.000868945741172071
1.00163928137828,-0.000962231737319331
0.990738361021718,-0.000731435149536191
0.9798756298633,-0.000178325561063519
0.969052372165715,0.000669627036735255
0.958269925438548,0.00173285826132855
0.958269925438548,0.00173531970422323
0.969052372165716,0.000671715456354591
0.979875629863301,-0.00017801384876919
0.990738361021718,-0.000731585294052743
1.00163928137828,-0.000962203137610166
1.01257715755393,-0.000868818910511031
1.02355080479671,-0.000475233515672537
1.03455908482793,-3.95530450272829e-05
1.04560090378691,0
1.03983171715427,-2.75759045107131e-06
1.02872797667799,-0.000266845622942587
1.01765662185238,-0.000761227627353607
1.00661872126441,-0.000857950327293399
0.995615387586994,-0.000572503982475906
0.984647779665399,-0.000248352038380939
0.973717104707522,0.000299266562683544
0.962824620582586,0.00114253471126605
0.951971638232989,0.00227520447015809
0.951971638232989,0.00227647012877405
0.962824620582586,0.0011462625370845
0.973717104707522,0.000305359478783106
0.984647779665399,-0.000245649532358178
0.995615387586994,-0.000582606956725719
1.00661872126441,-0.000855858560426557
1.01765662185238,-0.000761522050945815
1.02872797667799,-0.0002675494114802
1.03983171715427,-2.78932929698996e-06
1.04537672635275,0
1.03418143959365,-6.67656643652501e-05
1.02301637328051,-0.000582113387178661
1.01188252776693,-0.00101523539383343
1.0007809450624,-0.0011083582866728
0.989712710840878,-0.000882726031130775
0.978678956553169,-0.000332584159564577
0.967680861648095,0.00049964087728944
0.956719655907623,0.00156565591697642
0.956719655907623,0.00156814271074385
0.967680861648095,0.000502211960443417
0.978678956553169,-0.000332057050965918
0.989712710840878,-0.000882964528911804
1.0007809450624,-0.00110834316715721
1.01188252776693,-0.00101520312171527
1.02301637328051,-0.000581770052558623
1.03418143959365,-6.66953208837072e-05
1.04537672635275,0
1.03990684678965,-4.37772130107077e-06
1.02865203057205,-0.000295196015770302
1.01742628725623,-0.000785985948365244
1.00623058987491,-0.000856933162371101
0.995065952588068,-0.000627947417880554
0.983933432707721,-0.000389899208282056
0.972834132830464,0.000134761248640049
0.961769203083567,0.000968846611091711
0.950739843490321,0.00209207622222911
0.950739843490321,0.00209262319330311
0.961769203083567,0.000969015600872941
0.972834132830464,0.000132128652514789
0.983933432707721,-0.000405999401004789
0.995065952588069,-0.000686842547305037
1.00623058987491,-0.00085585884677097
1.01742628725623,-0.00078409227537759
1.02865203057205,-0.000294807360087194
1.03990684678965,-4.37865418806903e-06
1.04589973228795,0
1.03455908482793,-5.95344579277264e-05
1.02324544953789,-0.000574636485056826
1.01195973240045,-0.00104217611530688
1.00070287798127,-0.0011297302866412
0.989475871358165,-0.000900724660055236
0.978279740156158,-0.000351936608278623
0.967115556694235,0.000453639727408005
0.955984440249945,0.00148172556545974
0.955984440249945,0.00148077204297197
0.967115556694235,0.000452254066156799
0.978279740156158,-0.000353221320945844
0.989475871358165,-0.000900616398346657
1.00070287798127,-0.00112972857723234
1.01195973240046,-0.00104219418394763
1.02324544953789,-0.000574653141045047
1.03455908482793,-5.95375458111118e-05
1.04589973228795,0
1.04073291482493,-1.72428086956451e-06
1.02933534380201,-0.000220938030423616
1.01796365357512,-0.000662174210524648
1.00661872126441,-0.000709510139871437
0.995301461869719,-0.00066263472076164
0.984012830200907,-0.000434346806506893
0.972753822917186,9.47782735674218e-05
0.961525480681609,0.000926478580378455
0.95032889043741,0.00203883879859095
0.950328890437411,0.00203849197217582
0.96152548068161,0.000926685709847158
0.972753822917186,9.64680777207554e-05
0.984012830200908,-0.000431065859272893
0.995301461869719,-0.000662767323195044
1.00661872126441,-0.000709500621634332
1.01796365357512,-0.000662164178389424
1.02933534380201,-0.000220939688124656
1.04073291482493,-1.71436010169149e-06
1.04716880205629,0
1.03569119432387,-3.16879748769898e-05
1.02423752128107,-0.000468248529431995
1.01280859494773,-0.000940694282751717
1.00140526261849,-0.00102285979627602
0.990028408683306,-0.00078513668180799
0.978678956553169,-0.00024707757207833
0.967357870697293,0.000524462677209042
0.956066158798647,0.00151433828783163
0.956066158798647,0.00151462911235603
0.967357870697293,0.000524923402861405
0.978678956553169,-0.000246807239118308
0.990028408683307,-0.000785137457259536
1.00140526261849,-0.00102282793092272
1.01280859494773,-0.00094069141773927
1.02423752128107,-0.000468260252515143
1.03569119432387,-3.16640409124172e-05
1.04716880205629,0
1.04230813582165,-1.79929099642491e-08
1.03077640640442,-9.40302598942972e-05
1.01926750659481,-0.000419726212158424
1.00778221853732,-0.000456339478485815
0.996321358799459,-0.000561058093992242
0.98488578017961,-0.00035977401422301
0.973476373621877,0.000164271146182723
0.962094070244693,0.000988523211964405
0.950739843490321,0.00208731973534929
0.950739843490321,0.00208735809521829
0.962094070244693,0.00098850482529001
0.973476373621877,0.000164205046782745
0.984885780179611,-0.000359755911970303
0.996321358799459,-0.00056105571575991
1.00778221853732,-0.000456552566655881
1.01926750659481,-0.000419760079763819
1.03077640640442,-9.40345513359039e-05
1.04230813582165,0
1.04918122838716,0
1.03757529847236,-9.73663924609814e-06
1.02599037519852,-0.00031173867327682
1.01442717826367,-0.000747871813302748
1.00288645917671,-0.000827126367151382
0.991369002944918,-0.000575337192187413
0.979875629863301,-4.79473665410891e-05
0.968407197412328,0.000695263701029189
0.95696460227116,0.00165395133832324
0.95696460227116,0.00165391712348708
0.968407197412328,0.000695208093498437
0.979875629863301,-4.79721620144223e-05
0.991369002944918,-0.000575305127193188
1.00288645917671,-0.00082707187843271
1.01442717826367,-0.000747846135919926
1.02599037519852,-0.000311722975888461
1.03757529847236,-9.73544982742799e-06
1.04918122838716,0
1.04462912078881,0
1.03297204705645,-8.86490479542689e-05
1.02133491079077,-0.000446463949770959
1.00971840133772,-0.000484544915913088
0.998123238883857,-0.000373004832407068
0.986550176118782,-0.000176612661731709
0.975,0.00031111430314999
0.963473533627157,0.00110377709302101
0.951971638232989,0.00217978555015544
0.951971638232989,0.0021800809201499
0.963473533627157,0.00110435686270441
0.975,0.0003120106045912
0.986550176118782,-0.000174423945709329
0.998123238883857,-0.000367945193341606
1.00971840133772,-0.000484475137449178
1.02133491079078,-0.000446573387659069
1.03297204705645,-8.86791315017119e-05
1.04462912078881,0
1.04020731106833,-2.35597060341215e-05
1.02850012153621,-0.00050797038344599
1.01681180657976,-0.00110622320187393
1.00514302464873,-0.00122656247444649
0.993494464000681,-0.000947879279861382
0.981866844332774,-0.000286304656025681
0.970260918516251,0.000700053566887034
0.9586774744407,0.00182414049877172
0.958677474440701,0.00182021929746871
0.970260918516252,0.00069620830490387
0.981866844332774,-0.000286580059963545
0.993494464000681,-0.000948063690114705
1.00514302464873,-0.00122734183764532
1.01681180657976,-0.00110633687720902
1.02850012153621,-0.000507986573173567
1.04020731106833,-2.35435480492892e-05
1.04769091339001,3.77216595056494e-19
1.03591746775503,-6.33865960052551e-05
1.02416124218797,-0.000628436146418426
1.01242283656583,-0.00116888681362482
1.00070287798127,-0.00128037210112785
0.989002022242624,-0.00101681333928566
0.977320955469594,-0.000430155946145744
0.965660395791398,0.000447326911570356
0.954021095154609,0.00162252584050839
0.954021095154609,0.00162252562120179
0.965660395791399,0.000447320259390753
0.977320955469594,-0.000430187715952699
0.989002022242624,-0.00101704216708841
1.00070287798127,-0.00128135945629186
1.01242283656583,-0.00116897644835867
1.02416124218797,-0.000628420285803225
1.03591746775503,-6.33798955319521e-05
1.04769091339001,0
1.04358157323709,-4.12585861602195e-07
1.03176123691482,-0.00015795209164913
1.01995710694127,-0.000539423595431674
1.00816975257146,-0.000536571162914026
0.996399769168982,-0.000557690933311856
0.984647779665399,-0.000430812896543286
0.972914436114502,-4.56267259049459e-06
0.961200421348222,0.000745443567457836
0.961200421348223,0.000745695726760912
0.972914436114503,-5.25857539320698e-06
0.984647779665399,-0.000428464490648124
0.996399769168982,-0.00052589203303915
1.00816975257146,-0.000536092147421524
1.01995710694127,-0.000539961273671237
1.03176123691482,-0.000157890921974416
1.04358157323709,-3.78655140186282e-07
1.03960629567159,-5.13013421510263e-05
1.02774023955472,-0.000652961877622677
1.01588938866394,-0.00124591043076184
1.00405428140116,-0.00134316023380351
0.992235481123307,-0.00106923711246148
0.980433577556379,-0.00043051582296496
0.968649188302969,0.000505248282867604
0.956882960450232,0.00156870888376599
0.956882960450232,0.00156906547731849
0.968649188302969,0.000505357932463719
0.980433577556379,-0.000430485705693858
0.992235481123307,-0.00106970157501148
1.00405428140116,-0.00134292412196812
1.01588938866394,-0.00125015190031515
1.02774023955472,-0.000653947629868231
1.03960629567159,-5.12154487443791e-05
1.04769091339001,0
1.03576662429333,-0.000100940453171514
1.02385606898626,-0.000756276509895119
1.01195973240045,-0.00130558288331928
1.00007812194848,-0.00139071131414422
0.988211768802619,-0.00112945404146149
0.976361229258926,-0.000551311532881259
0.964527086193021,0.000323797184733241
0.952709950614561,0.00149947470373612
0.952709950614562,0.00149948958980529
0.964527086193021,0.000323843890564393
0.976361229258926,-0.000551185953369137
0.988211768802619,-0.00112929346117992
1.00007812194848,-0.00139054658637091
1.01195973240046,-0.00131127842665209
1.02385606898626,-0.000757489640158664
1.03576662429333,-0.000100862944615066
1.04769091339001,0
1.04403065089105,0
1.0320640726234,-8.46386585047712e-05
1.02011028815516,-0.000379690179325584
1.00816975257146,-0.000534925787098636
0.996242942258564,-0.000777575553727232
0.984330356130502,-0.000655603624418769
0.972432516938836,-0.000204093236355494
0.960549972671906,0.00058125725231266
0.960549972671906,0.00058117783084594
0.972432516938836,-0.000204991907027141
0.984330356130502,-0.000659226078192685
0.996242942258564,-0.000779428734036071
1.00816975257146,-0.000426967306832046
1.02011028815516,-0.000372915928592432
1.0320640726234,-8.65446135674534e-05
1.04403065089105,0
1.04050768858284,-2.480483844009e-05
1.02850012153621,-0.000491867914286368
1.0165044269456,-0.00103465345070026
1.00452103014322,-0.00111325998246247
0.992550376555266,-0.000812887115371924
0.980592932872759,-0.00018796393046529
0.968649188302969,0.000590798897370198
0.956719655907623,0.00149783299924892
0.956719655907623,0.00149779911961992
0.968649188302969,0.000590725424447697
0.980592932872759,-0.000187780364945689
0.992550376555266,-0.000813127578327231
1.00452103014322,-0.00111921818537765
1.0165044269456,-0.00103513365290447
1.02850012153621,-0.000491337966075417
1.04050768858284,-2.47612670526572e-05
1.04918122838716,0
1.03712342563458,-5.7226492525385e-05
1.02507621667855,-0.00059471643829043
1.01303997946774,-0.00110083659318321
1.00101510977607,-0.00117477327427309
0.989002022242624,-0.000913746743555958
0.977001151483457,-0.000352162238651864
0.965012953280939,0.000511083188554164
0.953037905856845,0.00168756876321
0.953037905856845,0.00168767522485476
0.965012953280939,0.000511260780641727
0.977001151483457,-0.000351902167210546
0.989002022242624,-0.000913685845699543
1.00101510977607,-0.001176665633823
1.01303997946774,-0.00110084935315437
1.02507621667855,-0.000594487825157746
1.03712342563458,-5.71986268638736e-05
1.04918122838717,0
1.0459744260736,0
1.03387922408761,-4.91632576923466e-06
1.02179376588429,-0.000174077065372548
1.00971840133772,-0.000560329619333164
0.997653496961746,-0.000759849901339559
0.985599436891073,-0.000617143820795195
0.973556623931038,-0.000138880374373224
0.961525480681609,0.000680893862955493
0.96152548068161,0.000680621835765959
0.973556623931038,-0.000140761792860239
0.985599436891073,-0.000621136867789041
0.997653496961746,-0.00075979322449066
1.00971840133772,-0.000560158108457793
1.02179376588429,-0.00017407215733398
1.03387922408761,-5.00484506893185e-06
1.0459744260736,0
1.04290759418081,-1.65484380873256e-06
1.03077640640442,-0.000227687666064419
1.01865413659397,-0.000697888236925029
1.00654110695987,-0.000752229025129936
0.99443765515994,-0.000428992302463442
0.982344135219425,0.000137577519399086
0.970260918516252,0.000801349244605176
0.95818839483684,0.00163141260570521
0.95818839483684,0.0016329191170608
0.970260918516252,0.000818431136263725
0.982344135219425,0.000192017589550415
0.99443765515994,-0.000432752636216719
1.00654110695987,-0.000752229481276453
1.01865413659397,-0.000697885213631212
1.03077640640442,-0.000227708288002173
1.04290759418081,-1.65554493521752e-06
1.03998197099757,-3.66710332764653e-05
1.02781625303359,-0.000533149058463693
1.01565865328859,-0.00103518543016372
1.00350946682132,-0.00110938959568925
0.991369002944918,-0.000884555077646096
0.979237586084194,-0.000346107231326189
0.967115556694235,0.000517204040846229
0.955003272245703,0.0017066841712411
0.955003272245703,0.00170633776562148
0.967115556694235,0.000515946936543814
0.979237586084194,-0.000348163840641279
0.991369002944918,-0.000884390484987311
1.00350946682132,-0.00110937356352844
1.01565865328859,-0.00103515919952846
1.02781625303359,-0.000533174859671814
1.03998197099757,-3.66772093250228e-05
1.04940459309077,0
1.03719875144545,-7.57595726630648e-05
1.025,-0.00064957793084185
1.01280859494773,-0.00113610707259679
1.00062480480947,-0.00120628415437988
0.988448911173461,-0.000971316647507412
0.976281209488332,-0.000426046919242254
0.964122009913683,0.000433284467965636
0.951971638232989,0.00160377067423208
0.951971638232989,0.00160370043397945
0.964122009913683,0.000433048695203411
0.976281209488332,-0.000426476330798006
0.988448911173461,-0.000971287583411257
1.00062480480948,-0.00120627682447039
1.01280859494773,-0.00113609342786
1.025,-0.000649592381633704
1.03719875144545,-7.57630702102641e-05
1.04940459309077,0
1.04679570595222,0
1.03455908482793,-1.54470230609263e-06
1.02232883652962,-0.000217228907695376
1.01010519254185,-0.000697032701726165
0.997888395563351,-0.000883014002466216
0.985678700185816,-0.000714856502952946
0.973476373621877,-0.0002076852428385
0.961281696486519,0.000630381837183052
0.961281696486519,0.000630366108354857
0.973476373621877,-0.000207702157792926
0.985678700185817,-0.000714854648884289
0.997888395563352,-0.000883010365290475
1.01010519254185,-0.00069713163296731
1.02232883652962,-0.000216534533578754
1.03455908482793,-1.48502941926791e-06
1.04679570595222,0
1.04432992871027,0
1.0320640726234,-8.424930489322e-05
1.01980390271856,-0.000411615294496698
1.00754962656933,-0.000469562726697891
0.995301461869719,-0.000231330874110769
0.983059637051588,0.000131799840158407
0.97082439194738,0.000669739896777447
0.958595978501892,0.00144919778337412
0.958595978501892,0.0014492027832756
0.97082439194738,0.000669751395654917
0.983059637051588,0.000131799956844875
0.995301461869719,-0.000231330753117689
1.00754962656933,-0.000469564520292556
1.01980390271856,-0.000411707594923533
1.0320640726234,-8.42685431834373e-05
1.04432992871027,0
1.04200827731837,-4.52303284991028e-06
1.02971476633095,-0.000269640005615308
1.01742628725623,-0.000719661095739442
1.00514302464873,-0.000802262080252307
0.992865172115529,-0.000572078459774303
0.980592932872759,-1.54341131836715e-05
0.968326520343216,0.000867762186344035
0.956066158798647,0.00206786108555537
0.956066158798647,0.00206786086473301
0.968326520343216,0.000867761901578384
0.98059293287276,-1.54333374772494e-05
0.99286517211553,-0.000572077086578754
1.00514302464873,-0.000802259885450835
1.01742628725623,-0.000719653188938162
1.02971476633095,-0.000269637011617887
1.04200827731837,-4.52296599475218e-06
1.03983171715427,-3.67381819462688e-05
1.0275121653781,-0.000514317996109148
1.01519702521235,-0.0009956172997731
1.00288645917671,-0.00106413075270068
0.990580637807947,-0.00082424135745487
0.978279740156158,-0.000275205059892061
0.965983954318083,0.000582872038432137
0.953693478010624,0.00174872035563854
0.953693478010624,0.00174871739481144
0.965983954318083,0.000582871599397693
0.978279740156158,-0.000275203554358756
0.990580637807948,-0.000824238246449385
1.00288645917671,-0.00106412642707553
1.01519702521235,-0.000995612218785199
1.0275121653781,-0.000514313645221456
1.03983171715427,-3.67374246519346e-05
1.03780116110939,-7.05923972351434e-05
1.02545721509968,-0.000623495152447235
1.01311709589761,-0.00109705510356154
1.0007809450624,-0.00116385724098737
0.988448911173461,-0.000923227929473867
0.976121150267732,-0.000373527090126353
0.963797826310062,0.000485856973311541
0.951479111699253,0.00165441779405617
0.951479111699253,0.00165441286154555
0.963797826310062,0.00048585586085563
0.976121150267732,-0.00037352554176351
0.988448911173461,-0.000923224247254433
1.00078094506241,-0.00116385212381198
1.01311709589761,-0.0010970493401587
1.02545721509968,-0.000623489953871006
1.03780116110939,-7.05906604074493e-05
1.04828729363663,9.72793514126049e-20
1.03591746775503,-5.71223400577787e-06
1.02355080479671,-0.000311515907477658
1.01118742080783,-0.000820602632792521
0.998827437548649,-0.000943632933871708
0.986470982847443,-0.000727570644121719
0.974118190980951,-0.000185935199265496
0.961769203083567,0.000673062389872978
0.961769203083567,0.000673061774168243
0.974118190980951,-0.000185933151679276
0.986470982847443,-0.000727567986107055
0.998827437548649,-0.000943634043585121
1.01118742080783,-0.000820615513125007
1.02355080479671,-0.000311521494158662
1.03591746775503,-5.71234432970831e-06
1.04828729363663,0
1.04657178444672,7.25406324832372e-19
1.03418143959365,-9.08931073521011e-06
1.02179376588429,-0.000136747967921079
1.00940886166112,-0.000253673565656401
0.997026830130463,-0.000246112274276977
0.984647779665399,-2.94312306329985e-05
0.972271824131503,0.00046120581314428
0.9598990832374,0.00126042415543116
0.9598990832374,0.00126042138626838
0.972271824131503,0.000461206356599096
0.984647779665399,-2.9422855229495e-05
0.997026830130464,-0.000246081851007597
1.00940886166112,-0.000253597783566739
1.02179376588429,-0.000136727041567276
1.03418143959365,-9.08981637239159e-06
1.04657178444672,0
1.04500299042634,4.82201761292797e-18
1.03259382140317,-5.96730727512035e-05
1.02018687013704,-0.000340818551224645
1.00778221853732,-0.000431352587616798
0.995379952580923,-0.000187911552364769
0.982980162566875,0.000380324571367058
0.970582943390208,0.00119601452073652
0.95818839483684,0.00221025819235459
0.95818839483684,0.00221025608525013
0.970582943390209,0.00119601394573906
0.982980162566875,0.00038032337885904
0.995379952580923,-0.000187916789354386
1.00778221853732,-0.000431361410832417
1.02018687013704,-0.000340821373294798
1.03259382140317,-5.96731813393479e-05
1.04500299042634,0
1.04358157323709,-3.79115536709482e-07
1.03115529868202,-0.000134755863179388
1.01873082804046,-0.000494306028775251
1.00630822812894,-0.000581908697863967
0.993887569094211,-0.000347236357922699
0.98146892462268,0.000201903457606622
0.969052372165715,0.00106344555507886
0.956637993182374,0.00223651811512144
0.956637993182374,0.0022365181192773
0.969052372165716,0.00106344563237716
0.98146892462268,0.000201903598318207
0.993887569094211,-0.000347236096255477
1.00630822812894,-0.000581908307794833
1.01873082804046,-0.000494305875400519
1.03115529868202,-0.000134757106182728
1.04358157323709,-3.55413766633732e-07
1.04230813582165,-3.19889251331818e-06
1.0298664962023,-0.000225081583308932
1.01742628725623,-0.000634945451857138
1.00498756211209,-0.000717631521411482
0.992550376555266,-0.000481746183729618
0.980114789195633,6.83841183653995e-05
0.967680861648095,0.000929767167827716
0.95524865872714,0.00210071759150119
0.95524865872714,0.00210071758969453
0.967680861648096,0.000929767161798861
0.980114789195633,6.83841135710884e-05
0.992550376555266,-0.000481746190780209
1.00498756211209,-0.000717631536434249
1.01742628725623,-0.00063494548602496
1.0298664962023,-0.000225081296751166
1.04230813582165,-3.1989490255952e-06
1.04118322114794,-1.03418173229414e-05
1.02872797667799,-0.000320142572292319
1.01627383120889,-0.000759721788738226
1.00382082564569,-0.00083736588516591
0.991369002944918,-0.000600298271812374
0.978918408244528,-5.06235999592614e-05
0.966469089003885,0.00080985185267246
0.954021095154609,0.00197983981314366
0.954021095154609,0.00197983981271847
0.966469089003886,0.000809851848914566
0.978918408244528,-5.06236008327189e-05
0.991369002944918,-0.000600298276716379
1.00382082564569,-0.00083736594557344
1.01627383120889,-0.000759722083495398
1.02872797667799,-0.000320137953361042
1.04118322114794,-1.03659652391429e-05
1.04020731106833,-2.27444039912477e-05
1.02774023955472,-0.000414902283018241
1.01527397780107,-0.000871343287796169
1.00280855600658,-0.000944477342191683
0.990344005888863,-0.00070591240227467
0.977880360780397,-0.000156150874275314
0.965417655732481,0.000703966025584147
0.952955927627296,0.00187350745356956
0.952955927627296,0.00187350747133384
0.965417655732482,0.000703966022288722
0.977880360780397,-0.00015615088742341
0.990344005888863,-0.000705912411252324
1.00280855600658,-0.000944477338686115
1.01527397780107,-0.000871343280526308
1.02774023955472,-0.000414902379489731
1.04020731106833,-2.27443398593701e-05
1.03938082529937,-3.97282503933519e-05
1.02690371992704,-0.000503769387529313
1.01442717826367,-0.000968719510860678
1.00195122136759,-0.00103809944454934
0.989475871358165,-0.000797933564953481
0.977001151483457,-0.000247657613978301
0.964527086193021,0.00061264522582156
0.952053701216481,0.00178235085050508
0.952053701216481,0.00178235084524495
0.964527086193022,0.000612645217318436
0.977001151483457,-0.000247657623597016
0.989475871358165,-0.000797933571099751
1.00195122136759,-0.00103809945414083
1.01442717826367,-0.000968719518224645
1.02690371992704,-0.000503769338898634
1.03938082529937,-3.97282687636008e-05
1.03870412052711,-5.91438203581416e-05
1.02621878758869,-0.000581496597241203
1.01373381614702,-0.00104989890683062
1.00124921972504,-0.00111633267448438
0.988765012528255,-0.000874702338494828
0.976281209488332,-0.000323771342708305
0.963797826310062,0.000536937816269545
0.951314879522022,0.00170704781701685
0.951314879522023,0.00170704781678865
0.963797826310062,0.000536937811027692
0.976281209488332,-0.000323771351321128
0.988765012528255,-0.000874702340804673
1.00124921972504,-0.0011163326582296
1.01373381614702,-0.00104989885125489
1.02621878758869,-0.000581496911690563
1.03870412052711,-5.91436879747855e-05
1.03817748964231,-7.81831451146968e-05
1.02568574622055,-0.000644661677126601
1.01319420645797,-0.00111384901749667
1.00070287798127,-0.00117809366888748
0.988211768802619,-0.000935252918444272
0.975720887344326,-0.000383684227900796
0.963230242465424,0.000477483067825943
0.950739843490321,0.0016480579025876
0.950739843490321,0.00164805783905401
0.963230242465425,0.000477483018243225
0.975720887344327,-0.000383684278606737
0.988211768802619,-0.000935252882621019
1.00070287798127,-0.00117809350046704
1.01319420645797,-0.00111384844812487
1.02568574622055,-0.000644666400376075
1.03817748964231,-7.81699466669504e-05
1.03780116110939,-9.40631683715044e-05
1.02530483272049,-0.00069106314845393
1.01280859494773,-0.00115991366297207
1.00031245118713,-0.00122265631470544
0.987816405006518,-0.000978922651685625
0.975320460156558,-0.000426837927698132
0.962824620582586,0.000434725252280166
0.950328890437411,0.00160570395380608
0.950328890437411,0.00160570425358785
0.962824620582586,0.00043472548957948
0.975320460156558,-0.000426837730948749
0.987816405006518,-0.000978922726508756
1.00031245118713,-0.00122265631709312
1.01280859494773,-0.0011599136681104
1.02530483272049,-0.000691063090269896
1.03780116110939,-9.40632001987665e-05
1.03757529847236,-0.000104544220562983
1.02507621667855,-0.000719371069443625
1.01257715755393,-0.00118769491713057
1.00007812194848,-0.00124956232843909
0.987579110755184,-0.00100528428566545
0.97508012491282,-0.000452869123689183
0.962581165408923,0.000408966446808706
0.950082233282993,0.00158021309017868
0.950082233282993,0.00158021400224703
0.962581165408923,0.000408966457292712
0.97508012491282,-0.000452864139887455
0.987579110755184,-0.001005285923707
1.00007812194848,-0.00124956226431845
1.01257715755393,-0.00118769484230867
1.02507621667855,-0.000719371051924912
1.03757529847236,-0.000104544208953586
1.0375,-0.000108200706894788
1.025,-0.000728881409249756
1.0125,-0.00119697856411367
1,-0.00125855862663961
0.9875,-0.00101409761486145
0.975,-0.000461566636743419
0.9625,0.000400350698521621
0.9625,0.00040035036278684
0.975,-0.000461566922974063
0.9875,-0.00101409751304359
1,-0.00125855862774884
1.0125,-0.0011969785725621
1.025,-0.000728881407384537
1.0375,-0.000108200702881151
1.03757529847236,-0.000104544396553208
1.02507621667855,-0.000719371903009655
1.01257715755393,-0.00118769620109873
1.00007812194848,-0.00124956337837161
0.987579110755184,-0.00100528206264916
0.97508012491282,-0.000452856944379606
0.962581165408923,0.000408986349622997
0.950082233282993,0.0015802340200053
0.950082233282993,0.00158023101479067
0.962581165408923,0.000408987281891719
0.97508012491282,-0.000452857064236174
0.987579110755184,-0.00100528203910119
1.00007812194848,-0.00124956335588908
1.01257715755393,-0.00118769619263517
1.02507621667855,-0.000719371901113713
1.03757529847236,-0.000104544397467805
1.03780116110939,-9.40631512977919e-05
1.02530483272049,-0.000691063220910189
1.01280859494773,-0.0011599137642918
1.00031245118713,-0.00122265639778007
0.987816405006518,-0.000978922646696332
0.975320460156558,-0.000426836489666581
0.962824620582586,0.000434727243231463
0.950328890437411,0.00160570429126074
0.950328890437411,0.00160570502272778
0.962824620582586,0.000434726592387217
0.975320460156558,-0.000426837095677429
0.987816405006518,-0.000978922435790122
1.00031245118713,-0.00122265640797263
1.01280859494773,-0.00115991378481337
1.02530483272049,-0.000691063165898319
1.03780116110939,-9.40632127782833e-05
1.03817748964231,-7.81831165031313e-05
1.02568574622055,-0.000644661573158406
1.01319420645797,-0.00111384888344398
1.00070287798127,-0.00117809355873715
0.988211768802619,-0.000935253026327712
0.975720887344327,-0.000383684582296029
0.963230242465424,0.000477482400538232
0.950739843490321,0.0016480568071684
0.950739843490321,0.00164805692642981
0.963230242465425,0.000477482311195509
0.975720887344327,-0.000383684653551697
0.988211768802619,-0.000935252980287
1.00070287798127,-0.00117809338250461
1.01319420645797,-0.00111384831443159
1.02568574622055,-0.000644666293964674
1.03817748964231,-7.81699198944406e-05
1.03870412052711,-5.91438158774216e-05
1.02621878758869,-0.000581496578899707
1.01373381614702,-0.00104989888137151
1.00124921972504,-0.00111633265490341
0.988765012528255,-0.000874702353271375
0.976281209488332,-0.00032377142845289
0.963797826310062,0.000536937673492451
0.951314879522022,0.00170704765476542
0.951314879522023,0.00170704765677911
0.963797826310062,0.000536937692003305
0.976281209488332,-0.000323771419713212
0.988765012528255,-0.000874702355696618
1.00124921972504,-0.00111633263461709
1.01373381614702,-0.00104989882349046
1.02621878758869,-0.000581496893925948
1.03870412052711,-5.9143684053291e-05
1.03938082529937,-3.97282511067592e-05
1.02690371992704,-0.000503769392214634
1.01442717826367,-0.000968719519605219
1.00195122136759,-0.00103809945344679
0.989475871358165,-0.000797933570286507
0.977001151483457,-0.00024765762224662
0.964527086193021,0.000612645222602512
0.952053701216481,0.00178235086071572
0.952053701216481,0.00178235086854172
0.964527086193022,0.000612645232385187
0.977001151483457,-0.000247657617650246
0.989475871358165,-0.000797933568943996
1.00195122136759,-0.00103809945189289
1.01442717826367,-0.000968719524200171
1.02690371992704,-0.000503769345584678
1.03938082529937,-3.9728268681036e-05
1.04020731106833,-2.2744410079248e-05
1.02774023955472,-0.000414902281701962
1.01527397780107,-0.000871343293799244
1.00280855600658,-0.000944477347525768
0.990344005888863,-0.000705912402554786
0.977880360780397,-0.000156150873226452
0.965417655732481,0.000703966028463671
0.952955927627296,0.00187350746026947
0.952955927627296,0.0018735074515821
0.965417655732482,0.000703966029149119
0.977880360780397,-0.000156150865989892
0.990344005888863,-0.000705912396877625
1.00280855600658,-0.000944477343439251
1.01527397780107,-0.000871343283742978
1.02774023955472,-0.0004149023779863
1.04020731106833,-2.27443453336831e-05
1.04118322114794,-1.03418164225956e-05
1.02872797667799,-0.000320142573055591
1.01627383120889,-0.000759721788160725
1.00382082564569,-0.000837365879576746
0.991369002944918,-0.000600298268137371
0.978918408244528,-5.06235975418609e-05
0.966469089003885,0.000809851853057177
0.954021095154609,0.00197983980710448
0.954021095154609,0.00197983980737712
0.966469089003886,0.000809851852476207
0.978918408244528,-5.06235982466815e-05
0.991369002944918,-0.000600298276312491
1.00382082564569,-0.000837365952513368
1.01627383120889,-0.000759722086721352
1.02872797667799,-0.000320137994709621
1.04118322114794,-1.03659294574172e-05
1.04230813582165,-3.19889183167378e-06
1.0298664962023,-0.000225081598475806
1.01742628725623,-0.000634945454127326
1.00498756211209,-0.000717631523993165
0.992550376555266,-0.00048174618009923
0.980114789195633,6.83840986466209e-05
0.967680861648095,0.000929767132176748
0.95524865872714,0.00210071758831231
0.95524865872714,0.00210071758752074
0.967680861648096,0.000929767134265732
0.980114789195633,6.83840996760703e-05
0.992550376555266,-0.000481746183346098
1.00498756211209,-0.000717631554831313
1.01742628725623,-0.000634945584868021
1.0298664962023,-0.00022507924354003
1.04230813582165,-3.21389356393794e-06
1.04358157323709,-3.79115401325385e-07
1.03115529868202,-0.000134755877804162
1.01873082804046,-0.000494306038932636
1.00630822812894,-0.000581908703978084
0.993887569094211,-0.000347236341566633
0.98146892462268,0.000201903486816632
0.969052372165715,0.00106344557683619
0.956637993182374,0.00223651813709461
0.956637993182374,0.00223651821700484
0.969052372165716,0.00106344561048645
0.98146892462268,0.000201903510274583
0.993887569094211,-0.000347236236285611
1.00630822812894,-0.000581908518248152
1.01873082804046,-0.000494305966886226
1.03115529868202,-0.000134757017520811
1.04358157323709,-3.55418321193832e-07
1.04500299042634,4.82200466310257e-18
1.03259382140317,-5.96730555700262e-05
1.02018687013704,-0.00034081849213408
1.00778221853732,-0.000431352573903792
0.995379952580923,-0.000187911726347588
0.982980162566875,0.00038032444833923
0.970582943390208,0.00119601497728542
0.95818839483684,0.00221025889611109
0.95818839483684,0.00221025708488333
0.970582943390209,0.00119601390121033
0.982980162566875,0.00038032397786539
0.995379952580923,-0.000187913941885593
1.00778221853732,-0.00043135699520218
1.02018687013704,-0.000340819811798421
1.03259382140317,-5.96731156634655e-05
1.04500299042634,0
1.04657178444672,7.25407308082916e-19
1.03418143959365,-9.0893344695716e-06
1.02179376588429,-0.00013674806268126
1.00940886166112,-0.000253672167165473
0.997026830130463,-0.000246109005126001
0.984647779665399,-2.94274449359311e-05
0.972271824131503,0.000461209003703847
0.9598990832374,0.00126042605792158
0.9598990832374,0.00126042425267244
0.972271824131503,0.000461206541729487
0.984647779665399,-2.94276998117414e-05
0.997026830130464,-0.000246097965386619
1.00940886166112,-0.000253634134017949
1.02179376588429,-0.000136738741185015
1.03418143959365,-9.08978130591001e-06
1.04657178444672,0
1.04828729363663,9.72754255270798e-20
1.03591746775503,-5.71202269374494e-06
1.02355080479671,-0.000311512262639071
1.01118742080783,-0.000820597502595949
0.998827437548649,-0.000943628197662773
0.986470982847443,-0.000727566587478601
0.974118190980951,-0.000185932140557215
0.961769203083567,0.000673064146603275
0.961769203083567,0.000673064428378335
0.974118190980951,-0.000185931919587949
0.986470982847443,-0.00072756724464929
0.998827437548649,-0.000943632122749752
1.01118742080783,-0.000820610483239508
1.02355080479671,-0.000311510013776103
1.03591746775503,-5.71122539171878e-06
1.04828729363663,0
1.03780116110939,-7.05909967701125e-05
1.02545721509968,-0.000623490426530105
1.01311709589761,-0.00109705004147156
1.0007809450624,-0.00116385241437096
0.988448911173461,-0.000923223795699277
0.976121150267732,-0.000373523851867537
0.963797826310062,0.000485859080767365
0.951479111699253,0.00165441752674748
0.951479111699253,0.00165441729818724
0.963797826310062,0.000485859021266722
0.976121150267732,-0.000373523632666709
0.988448911173461,-0.000923223406251438
1.00078094506241,-0.0011638519876782
1.01311709589761,-0.0010970493445542
1.02545721509968,-0.000623490180093797
1.03780116110939,-7.05909815884538e-05
1.03983171715427,-3.67372614673807e-05
1.0275121653781,-0.000514313232107257
1.01519702521235,-0.000995612011847399
1.00288645917671,-0.00106412568042063
0.990580637807947,-0.000824237376203824
0.978279740156158,-0.000275201521954562
0.965983954318083,0.00058287531155197
0.953693478010624,0.00174872180615989
0.953693478010624,0.00174872037765423
0.965983954318083,0.000582874242229761
0.978279740156158,-0.000275201297751201
0.990580637807948,-0.000824236398876976
1.00288645917671,-0.00106412487153838
1.01519702521235,-0.000995610575359375
1.0275121653781,-0.000514312919164117
1.03983171715427,-3.6737309189371e-05
1.04200827731837,-4.52292151189132e-06
1.02971476633095,-0.000269637213467345
1.01742628725623,-0.00071965641979818
1.00514302464873,-0.000802259216580932
0.992865172115529,-0.000572073776464455
0.980592932872759,-1.54329606103114e-05
0.968326520343216,0.000867756184782056
0.956066158798647,0.00206785344080159
0.956066158798647,0.00206786115178583
0.968326520343216,0.000867762773583478
0.98059293287276,-1.5431997503274e-05
0.99286517211553,-0.000572075473048363
1.00514302464873,-0.000802258870408163
1.01742628725623,-0.0007196590027708
1.02971476633095,-0.00026963840548836
1.04200827731837,-4.52294829184438e-06
1.04432992871027,0
1.0320640726234,-8.42553760816606e-05
1.01980390271856,-0.000411630792064321
1.00754962656933,-0.000469562119880941
0.995301461869719,-0.000231334643634218
0.983059637051588,0.000131795357653793
0.97082439194738,0.000669735179648554
0.958595978501892,0.00144919451214631
0.958595978501892,0.0014491993978455
0.97082439194738,0.000669741959152479
0.983059637051588,0.000131800295047283
0.995301461869719,-0.000231330791252486
1.00754962656933,-0.000469562087410444
1.01980390271856,-0.000411596881323285
1.0320640726234,-8.42448863508462e-05
1.04432992871027,0
1.04679570595222,4.56700836316668e-20
1.03455908482793,-1.50560653333381e-06
1.02232883652962,-0.00021716603954661
1.01010519254185,-0.00069705527304868
0.997888395563351,-0.000883019643453482
0.985678700185816,-0.000714867781070666
0.973476373621877,-0.000207704515794804
0.961281696486519,0.000630363804984324
0.961281696486519,0.000630379262882061
0.973476373621877,-0.000207686278389467
0.985678700185817,-0.000714857475959239
0.997888395563352,-0.000883011708282521
1.01010519254185,-0.000697010998459837
1.02232883652962,-0.000217330670108522
1.03455908482793,-1.53603135487375e-06
1.04679570595222,4.56162723493557e-20
1.04940459309077,0
1.03719875144545,-7.57617555819992e-05
1.025,-0.000649580691008443
1.01280859494773,-0.00113610152545981
1.00062480480947,-0.00120628210445718
0.988448911173461,-0.000971337806867905
0.976281209488332,-0.00042609168387691
0.964122009913683,0.000433232942121009
0.951971638232989,0.00160372628325825
0.951971638232989,0.00160376285002263
0.964122009913683,0.000433276083550516
0.976281209488332,-0.000426052583332927
0.988448911173461,-0.00097131868939994
1.00062480480948,-0.00120628168600777
1.01280859494773,-0.00113610352004633
1.025,-0.000649572662644062
1.03719875144545,-7.57585045240579e-05
1.04940459309077,0
1.03998197099757,-3.66718556737323e-05
1.02781625303359,-0.000533143353705607
1.01565865328859,-0.00103516149221781
1.00350946682132,-0.00110937276541316
0.991369002944918,-0.000884602419124184
0.979237586084194,-0.000346215386874911
0.967115556694235,0.00051705558767522
0.955003272245703,0.00170651377753137
0.955003272245703,0.00170667788611917
0.967115556694235,0.000517181549395819
0.979237586084195,-0.000346124755306518
0.991369002944918,-0.000884558709118898
1.00350946682132,-0.00110938435367046
1.01565865328859,-0.00103517443632511
1.02781625303359,-0.000533137546291882
1.03998197099757,-3.66690353256136e-05
1.04290759418081,-1.63267634559549e-06
1.03077640640442,-0.000227724071187992
1.01865413659397,-0.000698093350896802
1.00654110695987,-0.000752336402073995
0.99443765515994,-0.00042902546722527
0.982344135219425,0.000137830440704732
0.970260918516252,0.000801584079422704
0.95818839483684,0.00163151138742076
0.95818839483684,0.00163141351121743
0.970260918516252,0.000801420915686901
0.982344135219425,0.0001376371020002
0.99443765515994,-0.000429120776586856
1.00654110695987,-0.000752303096434971
1.01865413659397,-0.000698341405744421
1.03077640640442,-0.000227747430173927
1.04290759418081,-1.65417830424991e-06
1.0459744260736,0
1.03387922408761,-4.90658402458083e-06
1.02179376588429,-0.0001687965975843
1.00971840133772,-0.000559244674822998
0.997653496961746,-0.000757627810878614
0.985599436891073,-0.000616114922164019
0.973556623931038,-0.000138647756320267
0.96152548068161,0.000680795054431115
0.96152548068161,0.000680965126567895
0.973556623931038,-0.000138449602214569
0.985599436891073,-0.000615916181702349
0.997653496961746,-0.000757467811256197
1.00971840133772,-0.000559405337506342
1.02179376588429,-0.000165164144018201
1.03387922408761,-4.69352529403137e-06
1.0459744260736,0
1.04918122838716,9.72577405347916e-21
1.03712342563458,-5.72105169221499e-05
1.02507621667855,-0.000593505715110227
1.01303997946774,-0.0010960049408772
1.00101510977607,-0.00116570911581987
0.989002022242624,-0.00090961302930035
0.977001151483457,-0.000350730974935441
0.965012953280939,0.000511512554411658
0.953037905856845,0.00168767519457975
0.953037905856845,0.00168767989720267
0.965012953280939,0.000511521726158684
0.977001151483457,-0.00035071263904608
0.989002022242624,-0.000909600941941752
1.00101510977607,-0.00116568927752682
1.01303997946774,-0.0010959797625087
1.02507621667855,-0.000593564092798583
1.03712342563458,-5.72152687640998e-05
1.04918122838717,9.70371952926672e-21
1.04050768858284,-2.4799842925292e-05
1.02850012153621,-0.000489266313090634
1.0165044269456,-0.00102436165134255
1.00452103014322,-0.00109253519267472
0.992550376555266,-0.000800624879736954
0.980592932872759,-0.000182178366693078
0.968649188302969,0.000593889431048889
0.956719655907623,0.00149995840013698
0.956719655907623,0.00150000831139615
0.968649188302969,0.000593887460882991
0.980592932872759,-0.000182165272337174
0.992550376555266,-0.00080056832173412
1.00452103014322,-0.00109247683181521
1.0165044269456,-0.00102431145033509
1.02850012153621,-0.000489348259143717
1.04050768858284,-2.47885839217944e-05
1.04403065089106,0
1.0320640726234,-8.41011499917292e-05
1.02011028815516,-0.000398406281753441
1.00816975257146,-0.00059604946683043
0.996242942258564,-0.000784925896798033
0.984330356130502,-0.000654575008012459
0.972432516938836,-0.000202558652441585
0.960549972671906,0.000582338536970202
0.960549972671907,0.000582403243974681
0.972432516938837,-0.000202583074651182
0.984330356130502,-0.000654679192052765
0.996242942258564,-0.000785037918081148
1.00816975257146,-0.000596209611542708
1.02011028815516,-0.000398460766264979
1.0320640726234,-8.41147967426576e-05
1.04403065089106,0
1.04769091339001,0
1.03576662429333,-9.97168436149209e-05
1.02385606898626,-0.000749311230766264
1.01195973240045,-0.00129678521416899
1.00007812194848,-0.00139914661018578
0.988211768802619,-0.00113448070091762
0.976361229258926,-0.000553224779605331
0.964527086193021,0.000323117200944756
0.952709950614561,0.00149924823735403
0.952709950614562,0.00149921307199653
0.964527086193021,0.000323075158629249
0.976361229258926,-0.000553260077719678
0.988211768802619,-0.00113449100804128
1.00007812194848,-0.0013992133632029
1.01195973240046,-0.00129682345364305
1.02385606898626,-0.000749335184568412
1.03576662429333,-9.97093905443061e-05
1.04769091339001,0
1.03960629567159,-4.99144966830243e-05
1.02774023955472,-0.000645386388705264
1.01588938866394,-0.00124149561046496
1.00405428140116,-0.00136139262829255
0.992235481123307,-0.00107858039537522
0.980433577556379,-0.000434042623644328
0.968649188302969,0.000503390061863878
0.956882960450232,0.00156771143526861
0.956882960450232,0.00156718167498967
0.968649188302969,0.000502771474023481
0.980433577556379,-0.000434251523428913
0.992235481123307,-0.00107845501812292
1.00405428140116,-0.00136149732804924
1.01588938866394,-0.00124157629641546
1.02774023955472,-0.00064543062901093
1.03960629567159,-4.99201868870765e-05
1.04358157323709,-4.49238938156186e-07
1.03176123691482,-0.000158148356761864
1.01995710694127,-0.000524349558198626
1.00816975257146,-0.000414282828786657
0.996399769168982,-0.000574575492747058
0.984647779665399,-0.000436055917325677
0.972914436114502,-6.5675001625756e-06
0.961200421348222,0.000746290810256156
0.961200421348223,0.000746719793580665
0.972914436114503,-6.31853699963313e-06
0.984647779665399,-0.000436435954094101
0.996399769168982,-0.000575744219164042
1.00816975257146,-0.000414496104668886
1.01995710694127,-0.000524326426211783
1.03176123691482,-0.000158140996016945
1.04358157323709,-4.49209680446364e-07
1.04769091339001,3.78352509877733e-19
1.03591746775503,-6.38058418230013e-05
1.02416124218797,-0.000634107791139399
1.01242283656583,-0.00118475423578943
1.00070287798127,-0.00129073119532028
0.989002022242624,-0.00102197029692018
0.977320955469594,-0.000432481495836627
0.965660395791398,0.000446321221337999
0.954021095154609,0.00162220573278128
0.954021095154609,0.00162234864706781
0.965660395791399,0.00044635120832446
0.977320955469594,-0.000433096445490999
0.989002022242625,-0.00102442278164015
1.00070287798127,-0.00129538379983962
1.01242283656583,-0.00118671339232743
1.02416124218797,-0.000634405417939681
1.03591746775503,-6.37670403552546e-05
1.04769091339001,0
1.04020731106833,-2.4186840014463e-05
1.02850012153621,-0.000516507185815648
1.01681180657976,-0.00112425673319261
1.00514302464873,-0.00124174203491963
0.993494464000681,-0.000955858206049439
0.981866844332774,-0.000289055288548908
0.970260918516252,0.000685717672539338
0.958677474440701,0.00181194136955157
0.958677474440701,0.00181147874646159
0.970260918516252,0.000685198158294821
0.981866844332774,-0.00029063914069127
0.993494464000681,-0.000960535391576216
1.00514302464873,-0.00124969135001966
1.01681180657976,-0.00112770445020016
1.02850012153621,-0.000517121972054511
1.04020731106833,-2.41284456141898e-05
1.04462912078881,0
1.03297204705645,-9.11163874072767e-05
1.02133491079077,-0.000448300947257892
1.00971840133772,-0.000470661569205155
0.998123238883857,-0.000382371761302111
0.986550176118782,-0.000181603892157778
0.975,0.00031122373768098
0.963473533627157,0.00110502273512089
0.951971638232989,0.00218075837202554
0.951971638232989,0.00218009318068472
0.963473533627157,0.00110381341537794
0.975,0.00030955461455167
0.986550176118782,-0.000182452992911553
0.998123238883857,-0.000377569850136665
1.00971840133772,-0.000453183205214428
1.02133491079078,-0.000445734805000634
1.03297204705645,-9.18831563219242e-05
1.04462912078881,0
1.04918122838716,0
1.03757529847236,-9.7611578076599e-06
1.02599037519852,-0.000311713924632265
1.01442717826367,-0.000747919921727286
1.00288645917671,-0.000827162083538735
0.991369002944918,-0.000575201015021094
0.979875629863301,-4.7308181792291e-05
0.968407197412328,0.000695588584803765
0.95696460227116,0.00165371752619713
0.95696460227116,0.00165338025137808
0.968407197412328,0.000695091888792584
0.979875629863301,-4.76946044233385e-05
0.991369002944918,-0.000575192296939762
1.00288645917671,-0.000827136485947205
1.01442717826367,-0.000747902432954629
1.02599037519852,-0.000311639341102581
1.03757529847236,-9.75815265984786e-06
1.04918122838716,0
1.04230813582165,-1.99779333176115e-08
1.03077640640442,-9.39369557868788e-05
1.01926750659481,-0.000414166231252551
1.00778221853732,-0.000454989072674562
0.996321358799459,-0.000559390814738239
0.984885780179611,-0.000360257624516022
0.973476373621877,0.000163459667910315
0.962094070244693,0.000987759955197501
0.950739843490321,0.00208657549634344
0.950739843490321,0.00208661140511031
0.962094070244693,0.000987659826314235
0.973476373621877,0.000163001575021586
0.984885780179611,-0.000361421918143443
0.996321358799459,-0.000561958406044791
1.00778221853732,-0.000461251975142547
1.01926750659481,-0.000419588577774479
1.03077640640442,-9.52808227547974e-05
1.04230813582165,-2.06706336662578e-08
1.04716880205629,0
1.03569119432387,-3.15892525002095e-05
1.02423752128107,-0.000468027840240901
1.01280859494773,-0.000940724949184665
1.00140526261849,-0.00102284598913436
0.990028408683306,-0.000785138592953258
0.978678956553169,-0.000246306971321555
0.967357870697293,0.000524662994298356
0.956066158798647,0.00151377769927299
0.956066158798647,0.00151376262199622
0.967357870697293,0.000524688526362013
0.978678956553169,-0.00024624683195971
0.990028408683307,-0.000785075091354637
1.00140526261849,-0.00102277256896094
1.01280859494773,-0.000940664368948565
1.02423752128107,-0.00046811428037262
1.03569119432387,-3.16657325231223e-05
1.04716880205629,0
1.04073291482493,-1.90610849013109e-06
1.02933534380201,-0.000221631655347074
1.01796365357512,-0.000646406143950567
1.00661872126441,-0.000645227473994192
0.995301461869719,-0.000644670524239812
0.984012830200908,-0.000428722809186246
0.972753822917186,9.51509408305688e-05
0.96152548068161,0.000925516550199913
0.950328890437411,0.00203821661507527
0.950328890437411,0.00203823065031471
0.96152548068161,0.000925521753915746
0.972753822917186,9.51443782316354e-05
0.984012830200908,-0.000428763213445405
0.99530146186972,-0.000644804184070695
1.00661872126441,-0.000644829340905915
1.01796365357512,-0.000645285244141889
1.02933534380201,-0.000220829899883289
1.04073291482493,-1.86628270611262e-06
1.04589973228795,0
1.03455908482793,-5.91347284504327e-05
1.02324544953789,-0.000572410338727462
1.01195973240045,-0.00104236859637336
1.00070287798127,-0.00112976510312411
0.989475871358165,-0.00090068281597564
0.978279740156158,-0.000352844811482412
0.967115556694235,0.00045384358798046
0.955984440249945,0.00148262789046112
0.955984440249945,0.00148262582751665
0.967115556694235,0.000453841506696018
0.978279740156158,-0.000352842231440107
0.989475871358165,-0.000900664958847941
1.00070287798127,-0.00112976158905264
1.01195973240046,-0.00104238893250095
1.02324544953789,-0.000572261350313376
1.03455908482793,-5.8991073365528e-05
1.04589973228795,0
1.03990684678965,-4.46372596357978e-06
1.02865203057205,-0.000297478659579942
1.01742628725623,-0.000790043198292555
1.00623058987491,-0.000854179680993841
0.995065952588068,-0.000687464225529276
0.983933432707721,-0.000401671526190215
0.972834132830464,0.000136446964758406
0.961769203083567,0.000970755234263504
0.950739843490321,0.0020927351403386
0.950739843490321,0.00209273642448514
0.961769203083567,0.000970756453773317
0.972834132830464,0.000136429368586588
0.983933432707721,-0.000401745506744314
0.995065952588069,-0.000687112117267637
1.00623058987491,-0.000853896954215026
1.01742628725623,-0.000789705677489718
1.02865203057205,-0.000297583178438924
1.03990684678965,-4.49745203444778e-06
1.04537672635275,0
1.03418143959365,-6.71980219494926e-05
1.02301637328051,-0.000582992092016163
1.01188252776693,-0.00101517107996756
1.00078094506241,-0.00110834175468605
0.989712710840878,-0.000882625673446246
0.978678956553169,-0.000333273985945957
0.967680861648095,0.000498567405229524
0.956719655907623,0.00156570703612504
0.956719655907623,0.00156570771649706
0.967680861648095,0.000498567693411099
0.97867895655317,-0.000333280473202496
0.989712710840878,-0.000882640437525893
1.00078094506241,-0.00110835730321045
1.01188252776693,-0.00101517156740391
1.02301637328051,-0.000582962202866108
1.03418143959365,-6.7207758495946e-05
1.04537672635275,0
1.03983171715427,-2.73546881034554e-06
1.02872797667799,-0.000266099738398549
1.01765662185238,-0.000758093774933529
1.00661872126441,-0.000854454327910902
0.995615387586994,-0.000618163877017794
0.984647779665399,-0.000269860011759116
0.973717104707522,0.000295171816849411
0.962824620582586,0.00114345291250552
0.951971638232989,0.00227627909185339
0.951971638232989,0.00227628274474172
0.962824620582586,0.00114345162676677
0.973717104707523,0.000295174187337118
0.984647779665399,-0.000269840426663262
0.995615387586994,-0.000618157704578163
1.00661872126441,-0.000854461472004105
1.01765662185238,-0.000758174310378173
1.02872797667799,-0.000266119216240128
1.03983171715427,-2.64801393959584e-06
1.04560090378691,2.02914559894173e-19
1.03455908482793,-3.92859851595966e-05
1.02355080479671,-0.000474286647219613
1.01257715755393,-0.000868993194828255
1.00163928137828,-0.000962248560150453
0.990738361021718,-0.000731400990598204
0.979875629863301,-0.000178472761084568
0.969052372165715,0.000668963367606199
0.958269925438548,0.0017324820348012
0.958269925438548,0.00173248970093378
0.969052372165716,0.000668968026568387
0.979875629863301,-0.000178469476358441
0.990738361021718,-0.000731386983786191
1.00163928137828,-0.000962234898568718
1.01257715755393,-0.000868988199179165
1.02355080479671,-0.000474291119784781
1.03455908482793,-3.92872766622732e-05
1.04560090378691,0
1.04050768858284,-1.1339463947541e-07
1.0295630140987,-0.00014515857447836
1.01865413659397,-0.000584607419832143
1.00778221853732,-0.000708094819416683
0.996948469079521,-0.00044595458209554
0.986154146165801,-4.10897092256483e-05
0.97540055874497,0.000515227716920936
0.964689069078737,0.00124941669799229
0.954021095154609,0.0021866119341248
0.954021095154609,0.00218652184174146
0.964689069078737,0.00124938097897303
0.97540055874497,0.000515259303983954
0.986154146165801,-4.11610460660416e-05
0.996948469079521,-0.00044763240201325
1.00778221853732,-0.000708086122163278
1.01865413659397,-0.00058459730628356
1.0295630140987,-0.000145158421057819
1.04050768858284,-1.13370656313367e-07
1.04657178444672,0
1.03569119432387,-6.11590493394954e-06
1.02484754963848,-0.000259687250428888
1.01404203561785,-0.000612693069322937
1.00327588429106,-0.000695782653148969
0.992550376555266,-0.000476345767659605
0.981866844332774,-2.19188648588407e-05
0.971226672821541,0.000626304993886308
0.960631302842043,0.00146234730048794
0.950082233282993,0.00250252090058493
0.950082233282994,0.00250242775220208
0.960631302842043,0.00146220406711234
0.971226672821541,0.000626166999942373
0.981866844332775,-2.19723822049276e-05
0.992550376555266,-0.000476328690056749
1.00327588429106,-0.000695784424489722
1.01404203561785,-0.000612694969544238
1.02484754963848,-0.000259686837632816
1.03569119432387,-6.11585774730476e-06
1.04657178444672,0
1.04193329920874,0
1.03115529868202,-2.57197792496598e-05
1.02041658159793,-0.000307596872764138
1.00971840133772,-0.00050222781473762
0.999062060134404,-0.000408279188046306
0.988448911173461,-0.000174142864321304
0.977880360780397,0.000217727313104851
0.967357870697293,0.00083554082265937
0.956882960450232,0.0017224828790742
0.956882960450232,0.00172248053409333
0.967357870697293,0.000835482217328607
0.977880360780398,0.000217545768143029
0.988448911173461,-0.000174388655429635
0.999062060134405,-0.000408310580127077
1.00971840133772,-0.000502178137349342
1.02041658159793,-0.000307575358010805
1.03115529868202,-2.5717540176143e-05
1.04193329920874,0
1.04828729363663,0
1.03757529847236,0
1.02690371992704,-5.56975332694989e-05
1.01627383120889,-0.000315291340303926
1.00568695427553,-0.000530663179880318
0.995144461874757,-0.000583121768269892
0.984647779665399,-0.000346082122748246
0.974198388419936,0.00020578156806377
0.963797826310062,0.00107773488602501
0.953447691276244,0.00221498734795922
0.953447691276244,0.00221493806914693
0.963797826310062,0.00107772644166761
0.974198388419936,0.000205838764221978
0.984647779665399,-0.00034607752908805
0.995144461874758,-0.000583339037781756
1.00568695427553,-0.000531121197685572
1.01627383120889,-0.000315633082383736
1.02690371992704,-5.57588206275268e-05
1.03757529847236,0
1.04828729363663,0
1.04410547838808,0
1.03350133042972,-1.26030885496819e-05
1.02294000312824,-0.000339477907437109
1.01242283656583,-0.000787767590536124
1.00195122136759,-0.000885260634906126
0.991526600752597,-0.000650389992658289
0.98115047265952,-9.80083103026057e-05
0.97082439194738,0.000734518350996284
0.960549972671906,0.00160096887253983
0.950328890437411,0.00238162872050266
0.950328890437411,0.00238162064495759
0.960549972671907,0.00160085897358143
0.97082439194738,0.000734316016566113
0.98115047265952,-9.80960338977736e-05
0.991526600752597,-0.000650405005351726
1.00195122136759,-0.000885258823946665
1.01242283656583,-0.0007877639032687
1.02294000312824,-0.000339519600110522
1.03350133042972,-1.25915122368151e-05
1.04410547838808,0
1.04020731106833,0
1.02971476633095,-0.000104041342334818
1.01926750659481,-0.000536385650901537
1.00886693869905,-0.000683752832085783
0.998514521677076,-0.000434949735937957
0.988211768802619,9.8007727188885e-06
0.977960249703432,0.000308415012274293
0.967761592542295,0.000617539651465542
0.95761748626474,0.00117085552281716
0.957617486264741,0.0011708645994046
0.967761592542296,0.000617537775438592
0.977960249703433,0.000308221912990643
0.988211768802619,9.03045154261194e-06
0.998514521677076,-0.000435641905090684
1.00886693869905,-0.000683706813489138
1.01926750659481,-0.000536208470420971
1.02971476633095,-0.000103959280825982
1.04020731106833,0
1.0470195795686,0
1.0365959916959,-4.44013153550959e-07
1.02621878758869,-0.000103683944826254
1.01588938866394,-0.00032017979421813
1.00560926805594,-0.00041406923114757
0.995379952580923,-0.000565422429781652
0.985203024761902,-0.000556720877341897
0.97508012491282,-0.000279692248001175
0.965012953280939,0.000290395951124255
0.955003272245703,0.0011754233793281
0.955003272245703,0.00117541189633242
0.96501295328094,0.000290382083985325
0.97508012491282,-0.000279689063478004
0.985203024761902,-0.000556655416910747
0.995379952580923,-0.000565226262306703
1.00560926805594,-0.000413896394145189
1.01588938866394,-0.000320150352575381
1.02621878758869,-0.000103624990189123
1.0365959916959,-4.19040661787842e-07
1.0470195795686,0
1.04358157323709,5.29435403436768e-21
1.03327452789663,-1.70580775326915e-06
1.02301637328051,-0.000209848775503787
1.01280859494773,-0.000692080390472285
1.00265273150777,-0.000992118928610496
0.992550376555266,-0.00102971747831312
0.982503180656429,-0.00078167793640072
0.972512853385497,-0.000237784274529747
0.962581165408923,0.000649008914426136
0.952709950614562,0.00188084092120755
0.952709950614562,0.00188083830054453
0.962581165408923,0.00064900023731109
0.972512853385497,-0.00023779957149673
0.98250318065643,-0.000781679698009462
0.992550376555266,-0.00102972464657889
1.00265273150777,-0.000992137701297561
1.01280859494773,-0.00069209022572256
1.02301637328051,-0.000209850585037654
1.03327452789663,-1.67786878560907e-06
1.04358157323709,0
1.04043260233424,0
1.03024572311658,-9.92347889430546e-05
1.02011028815516,-0.000676527496231565
1.01002784615079,-0.00110650961645327
1,-0.00119233604043897
0.990028408683306,-0.000965084053063524
0.980114789195633,-0.000427703922056761
0.970260918516252,0.000461290629529866
0.960468635614927,0.00161862388172265
0.950739843490321,0.00264492187735051
0.950739843490321,0.00264492205268578
0.960468635614927,0.00161862122224594
0.970260918516252,0.000461286408816868
0.980114789195633,-0.000427709175252558
0.990028408683307,-0.000965084502346998
1,-0.00119233607071708
1.01002784615079,-0.00110651276100894
1.02011028815516,-0.000676535764815808
1.03024572311658,-9.92374246196319e-05
1.04043260233424,0
1.04769091339001,0
1.03757529847236,-6.42777169796673e-06
1.0275121653781,-0.000350995767855377
1.01750307124844,-0.0008972849737906
1.00754962656933,-0.0010194731715992
0.997653496961746,-0.000769592903397088
0.987816405006518,-0.000101088672112054
0.978040132100928,0.000505580743006984
0.968326520343216,0.000926627706872375
0.958677474440701,0.00147971310044984
0.958677474440701,0.00147971133456062
0.968326520343216,0.000926626798153424
0.978040132100928,0.000505688526359587
0.987816405006518,-0.000100708043643268
0.997653496961746,-0.000769610567406307
1.00754962656933,-0.00101947507994077
1.01750307124844,-0.000897287469515621
1.0275121653781,-0.000350998776497741
1.03757529847236,-6.42797391870762e-06
1.04769091339001,0
1.04500299042634,0
1.03501207722422,-2.1202054493268e-05
1.02507621667855,-0.000320711478260606
1.01519702521235,-0.000537578001083266
1.00537617337989,-0.00038355949039047
0.995615387586994,-0.000396660916060032
0.98591645183555,-0.000284049985058703
0.976281209488332,4.09250246831429e-05
0.966711565049265,0.000566789041592532
0.957209485953832,0.00128529651685618
0.957209485953832,0.0012852990522192
0.966711565049266,0.000566789650318272
0.976281209488332,4.09292328568364e-05
0.98591645183555,-0.000284049588000888
0.995615387586994,-0.000396692764340935
1.00537617337989,-0.000383695790768741
1.01519702521235,-0.000537581200330963
1.02507621667855,-0.000320707021243799
1.03501207722422,-2.12017352363277e-05
1.04500299042634,0
1.04260790808434,0
1.03274512828674,-5.02664480873464e-06
1.02294000312824,-0.000154938415262775
1.01319420645797,-0.000482808687041205
1.00350946682132,-0.000669827887796454
0.993887569094211,-0.000655078107545781
0.984330356130502,-0.000479487912672203
0.974839730417262,-0.000107987147087089
0.965417655732482,0.000476405077814665
0.956066158798647,0.00127925793651356
0.956066158798648,0.00127926451681081
0.965417655732482,0.000476405799863983
0.974839730417262,-0.000107988087263265
0.984330356130502,-0.000479487940875237
0.993887569094211,-0.000655078734607837
1.00350946682132,-0.000669828373247958
1.01319420645797,-0.000482805888913878
1.02294000312824,-0.000154939966840138
1.03274512828674,-5.026406592314e-06
1.04260790808434,0
1.04050768858284,0
1.03077640640442,-1.78852153784914e-05
1.02110540592047,-0.000353711508605146
1.0114964162072,-0.000739165210865188
1.00195122136759,-0.000899825709255351
0.992471662063961,-0.000868515130418572
0.983059637051588,-0.000608528734344984
0.973717104707523,-0.000126607403295978
0.964446084548017,0.000580255463522615
0.95524865872714,0.00152370600608823
0.95524865872714,0.00152368840787502
0.964446084548017,0.00058026097463825
0.973717104707523,-0.000126606696644883
0.983059637051589,-0.000608529609768286
0.992471662063961,-0.000868514540949477
1.00195122136759,-0.000899825999606263
1.0114964162072,-0.000739166004362562
1.02110540592047,-0.000353706260456224
1.03077640640442,-1.78845016248533e-05
1.04050768858284,0
1.04836181731309,0
1.03870412052711,0
1.02910762313764,-9.94182784126004e-05
1.01957405322027,-0.000597939359497832
1.01010519254185,-0.000949574888805981
1.00070287798127,-0.00102947452717515
0.991369002944918,-0.000877508177620098
0.982105518770768,-0.000502632420706676
0.972914436114502,0.000111410634260435
0.963797826310062,0.000968394889175329
0.954757822696416,0.0020268513694205
0.954757822696416,0.00202685797651914
0.963797826310062,0.000968345898421092
0.972914436114503,0.000111410051477483
0.982105518770769,-0.000502624513630352
0.991369002944918,-0.000877511325302799
1.00070287798127,-0.00102947444801888
1.01010519254185,-0.000949574679688015
1.01957405322027,-0.000597939481702527
1.02910762313764,-9.94177982252e-05
1.03870412052711,0
1.04836181731309,0
1.04672107077292,0
1.03719875144545,-6.93668170758799e-07
1.02774023955472,-0.000207386134053187
1.01834731305189,-0.000717543425441662
1.00902180353053,-0.000950693720450601
0.999765597527741,-0.000922387851805154
0.990580637807948,-0.00065059868786446
0.98146892462268,-0.000122422355021898
0.972432516938836,0.000615183270408383
0.963473533627157,0.0014640951984792
0.954594154601839,0.0023492027846986
0.95459415460184,0.00234964551349549
0.963473533627157,0.00146440297474946
0.972432516938837,0.000615183498671143
0.98146892462268,-0.000122455903666361
0.990580637807948,-0.000650581463247388
0.999765597527741,-0.000922390296862142
1.00902180353053,-0.000950695292134538
1.01834731305189,-0.000717543912865812
1.02774023955472,-0.000207386198915028
1.03719875144545,-6.93672704666234e-07
1.04672107077292,0
1.04537672635275,0
1.03599288124967,-2.49575473134184e-06
1.02667545991905,-0.00021115406044487
1.01742628725623,-0.000604785018332977
1.00824724150379,-0.000732353217259971
0.999140255419628,-0.000548666356618312
0.990107317415643,-0.000138238612731495
0.98115047265952,0.000355235791499421
0.972271824131503,0.000903123034131906
0.963473533627157,0.00146409972580417
0.954757822696415,0.00202685762496327
0.954757822696416,0.00202686427114175
0.963473533627157,0.00146440725294765
0.972271824131503,0.000903793031697444
0.98115047265952,0.000355684184836536
0.990107317415643,-0.000138279400481376
0.999140255419628,-0.000548653223337559
1.00824724150379,-0.000732349419560393
1.01742628725623,-0.000604784738640529
1.02667545991905,-0.000211154468919438
1.03599288124967,-2.49576854329302e-06
1.04537672635275,0
1.04432992871027,0
1.03508755668301,-9.2024197773451e-07
1.02591422643416,-9.84374081483632e-05
1.01681180657976,-0.000285739119498825
1.00778221853732,-0.00026551855285121
0.998827437548649,-0.00013588214552082
0.989949493661167,6.62183475684976e-05
0.98115047265952,0.000355238852067738
0.972432516938836,0.000615189539277522
0.963797826310062,0.000968399872146245
0.95524865872714,0.00152370591304347
0.95524865872714,0.00152369030034321
0.963797826310062,0.000968351222566714
0.972432516938837,0.000615189419628664
0.98115047265952,0.000355687102608343
0.989949493661167,6.72680923430716e-05
0.998827437548649,-0.000135243701969628
1.00778221853732,-0.000265573475021816
1.01681180657976,-0.000285760686710929
1.02591422643416,-9.84404163778976e-05
1.03508755668301,-9.20236000925554e-07
1.04432992871027,0
1.04358157323709,0
1.03448356681003,0
1.02545721509968,-7.92716364892793e-06
1.0165044269456,-5.34068462357002e-05
1.00762716319083,-0.000118027609241411
0.998827437548649,-0.000135881206128497
0.990107317415643,-0.00013823031708301
0.98146892462268,-0.000122416507072928
0.972914436114503,0.000111413233579147
0.964446084548017,0.000580252185560251
0.956066158798647,0.00127925428883924
0.956066158798648,0.00127925831471524
0.964446084548017,0.000580259822118492
0.972914436114503,0.000111413314802426
0.98146892462268,-0.000122450416671656
0.990107317415643,-0.000138275124223851
0.998827437548649,-0.000135242759334561
1.00762716319083,-0.000115635996319079
1.0165044269456,-5.29119367066552e-05
1.02545721509968,-7.92990054408565e-06
1.03448356681003,0
1.04358157323709,0
1.04313230225125,0
1.03418143959365,0
1.02530483272049,0
1.0165044269456,-5.34072397992453e-05
1.00778221853732,-0.000265517781320877
0.999140255419628,-0.000548662519098743
0.990580637807948,-0.000650594342026303
0.982105518770768,-0.000502632721791475
0.973717104707522,-0.000126613029362031
0.965417655732482,0.000476399327713568
0.957209485953832,0.00128529759499147
0.957209485953832,0.00128528711185471
0.965417655732482,0.000476396959281874
0.973717104707523,-0.00012661114415679
0.982105518770769,-0.000502623942654756
0.990580637807948,-0.000650577243363354
0.999140255419628,-0.00054864966624872
1.00778221853732,-0.000265572770654895
1.0165044269456,-5.29123302137555e-05
1.02530483272049,0
1.03418143959365,0
1.04313230225125,0
1.04298250225016,0
1.03418143959365,0
1.02545721509968,-7.92733175106152e-06
1.01681180657976,-0.000285739212316535
1.00824724150379,-0.00073235054549945
0.999765597527741,-0.000922385686436652
0.991369002944918,-0.000877511963884153
0.983059637051588,-0.000608536408320744
0.974839730417262,-0.000107994640494108
0.966711565049266,0.000566799730501517
0.958677474440701,0.00147954728723613
0.950739843490321,0.0026448490827073
0.950739843490321,0.00264491322618597
0.958677474440701,0.00147969559096824
0.966711565049266,0.000566776935375692
0.974839730417262,-0.000107998637412653
0.983059637051589,-0.000608537214216108
0.991369002944918,-0.000877514323302542
0.999765597527741,-0.000922387901600615
1.00824724150379,-0.000732347201993081
1.01681180657976,-0.000285761020190358
1.02545721509968,-7.93007644036226e-06
1.03418143959365,0
1.04298250225016,0
1.04313230225125,0
1.03448356681003,0
1.02591422643416,-9.84373058758906e-05
1.01742628725623,-0.000604784210452613
1.00902180353053,-0.000950695279131908
1.00070287798127,-0.00102948176652685
0.99247166206396,-0.000868525655316944
0.984330356130502,-0.000479489726210791
0.976281209488332,4.08713789013579e-05
0.968326520343216,0.0009268232109023
0.960468635614927,0.0016187528035628
0.952709950614561,0.001880805567931
0.952709950614562,0.00188083805381221
0.960468635614927,0.00161862112521881
0.968326520343216,0.000926613638903721
0.976281209488332,4.09161963715973e-05
0.984330356130502,-0.000479499026588033
0.992471662063961,-0.000868524249903374
1.00070287798127,-0.00102948135388343
1.00902180353053,-0.000950696324863301
1.01742628725623,-0.000604783652190628
1.02591422643416,-9.84402574885718e-05
1.03448356681003,0
1.04313230225125,0
1.04358157323709,0
1.03508755668301,-9.20242809032627e-07
1.02667545991905,-0.000211155198535054
1.01834731305189,-0.000717548426596452
1.01010519254185,-0.000949584179576332
1.00195122136759,-0.000899837488688219
0.993887569094211,-0.000655065935888255
0.98591645183555,-0.000284435571940512
0.978040132100928,0.000508283818658788
0.970260918516252,0.000461360266370675
0.962581165408923,0.000648785657550039
0.955003272245703,0.00117536436931237
0.955003272245703,0.00117540694287296
0.962581165408923,0.000648998439963569
0.970260918516252,0.000461286168820519
0.978040132100928,0.000505683139926812
0.98591645183555,-0.000284061984829219
0.993887569094211,-0.000655089310147217
1.00195122136759,-0.000899836143316194
1.01010519254185,-0.000949583289519881
1.01834731305189,-0.000717548411788113
1.02667545991905,-0.000211155282714452
1.03508755668301,-9.20231379830775e-07
1.04358157323709,0
1.04432992871027,0
1.03599288124967,-2.49587578777697e-06
1.02774023955472,-0.000207390955769161
1.01957405322027,-0.000597949005780532
1.0114964162072,-0.000739170811546864
1.00350946682132,-0.00066980980195015
0.995615387586994,-0.000397431747465431
0.987816405006518,-9.65566361880994e-05
0.980114789195633,-0.000427736931426615
0.972512853385497,-0.000238042363050154
0.965012953280939,0.000290343325306733
0.957617486264741,0.00117088431305117
0.950328890437411,0.00238164500113775
0.950328890437411,0.0023816091732164
0.957617486264741,0.0011708508737655
0.96501295328094,0.000290375625936059
0.972512853385497,-0.000237801855678478
0.980114789195633,-0.000427710749088803
0.987816405006518,-0.000100708648873042
0.995615387586994,-0.000396701991123563
1.00350946682132,-0.000669837370234781
1.0114964162072,-0.000739176071840775
1.01957405322027,-0.00059794912724582
1.02774023955472,-0.00020739073835345
1.03599288124967,-2.49587546917195e-06
1.04432992871027,0
1.04537672635275,0
1.03719875144545,-6.93762880273593e-07
1.02910762313764,-9.94216561987312e-05
1.02110540592047,-0.000353710435613153
1.01319420645797,-0.000482812866635153
1.00537617337989,-0.000383866051073188
0.997653496961746,-0.000770765622707617
0.990028408683306,-0.000965080747796421
0.982503180656429,-0.000781571394919509
0.97508012491282,-0.000279637382274657
0.967761592542296,0.000617554256125632
0.960549972671906,0.00160092962631315
0.953447691276244,0.00221497225395618
0.953447691276244,0.00221492771707018
0.960549972671907,0.00160085444988703
0.967761592542296,0.000617523986502074
0.97508012491282,-0.000279698058194402
0.98250318065643,-0.000781681967184324
0.990028408683307,-0.000965085841924678
0.997653496961746,-0.000769614599284498
1.00537617337989,-0.000383700014550871
1.01319420645797,-0.000482811527798289
1.02110540592047,-0.000353713532496386
1.02910762313764,-9.94218587095769e-05
1.03719875144545,-6.93758534858342e-07
1.04537672635275,0
1.04672107077292,0
1.03870412052711,0
1.03077640640442,-1.78857686502321e-05
1.02294000312824,-0.000154944066262482
1.01519702521235,-0.000537584099935573
1.00754962656933,-0.00101945592774116
1,-0.00119234011464379
0.992550376555266,-0.00102973063340413
0.985203024761902,-0.000556709006904703
0.977960249703433,0.000308307780447369
0.97082439194738,0.000734423907952512
0.963797826310062,0.00107772167357393
0.956882960450232,0.00172239843341406
0.950082233282994,0.00250256402751449
0.950082233282994,0.00250242645727015
0.956882960450232,0.00172246201858615
0.963797826310062,0.00107770687222076
0.97082439194738,0.000734308119162392
0.977960249703433,0.000308214190864009
0.985203024761902,-0.000556668127723188
0.992550376555266,-0.00102972822660312
1,-0.00119233782657687
1.00754962656933,-0.00101947983533396
1.01519702521235,-0.000537588945493734
1.02294000312824,-0.000154943436289613
1.03077640640442,-1.78854103973589e-05
1.03870412052711,0
1.04672107077292,0
1.04836181731309,0
1.04050768858284,0
1.03274512828674,-5.02572488350514e-06
1.02507621667855,-0.000320676425065093
1.01750307124844,-0.000897218727648551
1.01002784615079,-0.00110651752342946
1.00265273150777,-0.000992141492462931
0.995379952580923,-0.000565343883456503
0.988211768802619,9.39581255962501e-06
0.98115047265952,-9.80663510911148e-05
0.974198388419936,0.000205773038322272
0.967357870697293,0.00083543469427181
0.960631302842043,0.00146219962398843
0.954021095154609,0.00218640353864726
0.954021095154609,0.0021865315623828
0.960631302842043,0.00146221037806975
0.967357870697293,0.000835469192441571
0.974198388419936,0.000205814312295652
0.98115047265952,-9.81129348346925e-05
0.988211768802619,9.02742942901014e-06
0.995379952580923,-0.000565240612081962
1.00265273150777,-0.000992144381812441
1.01002784615079,-0.00110651562184979
1.01750307124844,-0.000897293216673207
1.02507621667855,-0.000320714198985677
1.03274512828674,-5.02687837738061e-06
1.04050768858284,0
1.04836181731309,0
1.04260790808434,0
1.03501207722422,-2.11968906480345e-05
1.0275121653781,-0.000350973564580365
1.02011028815516,-0.000676538998540773
1.01280859494773,-0.00069209603185387
1.00560926805594,-0.000413988945581389
0.998514521677076,-0.00043533609795973
0.991526600752597,-0.000650413036998659
0.984647779665399,-0.000346161119052744
0.977880360780397,0.000217618533285397
0.971226672821541,0.0006255805384218
0.964689069078737,0.0012518204566589
0.958269925438548,0.00173531489405547
0.951971638232989,0.00227645889440494
0.951971638232989,0.00227627207345437
0.958269925438548,0.00173248499799013
0.964689069078737,0.0012493874205304
0.971226672821541,0.000626176291466425
0.977880360780398,0.000217543831239375
0.984647779665399,-0.000346101039124431
0.991526600752597,-0.000650422935984341
0.998514521677076,-0.000435656974690136
1.00560926805594,-0.000413903096958811
1.01280859494773,-0.000692099994646085
1.02011028815516,-0.000676541185512472
1.0275121653781,-0.000351004446181749
1.03501207722422,-2.12029752847237e-05
1.04260790808434,0
1.04500299042634,0
1.03757529847236,-6.42722378538257e-06
1.03024572311658,-9.92386639636743e-05
1.02301637328051,-0.000209857972732621
1.01588938866394,-0.000320171395310309
1.00886693869905,-0.00068374207492186
1.00195122136759,-0.00088528995790181
0.995144461874757,-0.000583373908382626
0.988448911173461,-0.000174349762928824
0.981866844332774,-2.32970031108275e-05
0.97540055874497,0.000524469744990499
0.969052372165716,0.000671704372909813
0.962824620582586,0.00114624741528144
0.956719655907623,0.00156813138534947
0.950739843490321,0.00209261495882722
0.950739843490321,0.00209272791820889
0.956719655907623,0.00156569612494536
0.962824620582586,0.00114343638410296
0.969052372165716,0.000668956941279437
0.97540055874497,0.000515261409593511
0.981866844332775,-2.19663983889199e-05
0.988448911173461,-0.000174378315356637
0.995144461874758,-0.000583358670607471
1.00195122136759,-0.000885275254620372
1.00886693869905,-0.000683725965044681
1.01588938866394,-0.00032015980666478
1.02301637328051,-0.000209856361854119
1.03024572311658,-9.92398633436462e-05
1.03757529847236,-6.42837082313664e-06
1.04500299042634,0
1.04769091339001,0
1.04043260233424,0
1.03327452789663,-1.66129452378285e-06
1.02621878758869,-0.000103657294662159
1.01926750659481,-0.000536299008707353
1.01242283656583,-0.000787797249385475
1.00568695427553,-0.000531085329843766
0.999062060134404,-0.000409232080357128
0.992550376555266,-0.00047747644277295
0.986154146165801,-2.53282657518413e-05
0.979875629863301,-0.000178028530272256
0.973717104707522,0.000305342733669032
0.967680861648095,0.000502202182311111
0.961769203083567,0.000969007492365812
0.955984440249945,0.00148076435152686
0.950328890437411,0.00203848607046871
0.950328890437411,0.00203822479758506
0.955984440249945,0.00148261809823161
0.961769203083567,0.000970748015405269
0.967680861648095,0.000498557268211145
0.973717104707523,0.000295156820370683
0.979875629863301,-0.000178484744190954
0.986154146165801,-4.11638783959135e-05
0.992550376555266,-0.000476327653277407
0.999062060134405,-0.00040829556879334
1.00568695427553,-0.000531133598739785
1.01242283656583,-0.000787779467580251
1.01926750659481,-0.000536227638964594
1.02621878758869,-0.000103632808885433
1.03327452789663,-1.67803491184188e-06
1.04043260233424,0
1.04769091339001,0
1.04358157323709,0
1.0365959916959,-4.43185996712367e-07
1.02971476633095,-0.000104005851993546
1.02294000312824,-0.000339541205324848
1.01627383120889,-0.000315931306240483
1.00971840133772,-0.000504279337723756
1.00327588429106,-0.000695749038399415
0.996948469079521,-0.000442670649558292
0.990738361021718,-0.000731600774995993
0.984647779665399,-0.000245665088614897
0.978678956553169,-0.000332065342648954
0.972834132830464,0.000132120005440335
0.967115556694235,0.000452246741724904
0.96152548068161,0.000926680329077789
0.956066158798647,0.00151462225179162
0.950739843490321,0.00208735153854418
0.950739843490321,0.00208660232529051
0.956066158798647,0.00151375521714075
0.96152548068161,0.000925516716921602
0.967115556694235,0.000453834142827594
0.972834132830464,0.000136420657813124
0.97867895655317,-0.000333289000090242
0.984647779665399,-0.000269856470233548
0.990738361021718,-0.00073140248288063
0.996948469079521,-0.00044764453288113
1.00327588429106,-0.000695784540642842
1.00971840133772,-0.000502172601713926
1.01627383120889,-0.000315633882399182
1.02294000312824,-0.000339528806276035
1.02971476633095,-0.000103967209214145
1.0365959916959,-4.19173182032251e-07
1.04358157323709,0
1.0470195795686,0
1.04020731106833,0
1.03350133042972,-1.26130803139064e-05
1.02690371992704,-5.58482335416011e-05
1.02041658159793,-0.000308040184886044
1.01404203561785,-0.000612997584207899
1.00778221853732,-0.000712517908515582
1.00163928137828,-0.000962218691258498
0.995615387586994,-0.00058261935962512
0.989712710840878,-0.000882971250380467
0.983933432707721,-0.000406009011413017
0.978279740156158,-0.000353227885443964
0.972753822917186,9.6462952604862e-05
0.967357870697293,0.000524915714372726
0.962094070244693,0.000988498060950124
0.95696460227116,0.00165390937173141
0.951971638232989,0.00218008281434111
0.951971638232989,0.00218009313310636
0.95696460227116,0.001653367160016
0.962094070244693,0.000987646382384556
0.967357870697293,0.000524677562892367
0.972753822917186,9.51404582227295e-05
0.978279740156158,-0.000352848682009469
0.983933432707721,-0.000401754180843989
0.989712710840878,-0.000882645475174677
0.995615387586994,-0.000618171033827691
1.00163928137828,-0.000962248483896008
1.00778221853732,-0.000708107562586758
1.01404203561785,-0.00061269873778494
1.02041658159793,-0.000307572840605469
1.02690371992704,-5.57580446767971e-05
1.03350133042972,-1.25923739509185e-05
1.04020731106833,0
1.0470195795686,0
1.04410547838808,0
1.03757529847236,0
1.03115529868202,-2.57350437963501e-05
1.02484754963848,-0.000260578656522211
1.01865413659397,-0.000587550510384922
1.01257715755393,-0.000868834123935153
1.00661872126441,-0.000855869717809262
1.0007809450624,-0.0011083455940321
0.995065952588069,-0.000686852921701684
0.989475871358165,-0.000900623334212466
0.984012830200908,-0.000431071960030591
0.978678956553169,-0.000246815592229298
0.973476373621877,0.00016419825050596
0.968407197412328,0.000695200915952135
0.963473533627157,0.00110436284681785
0.958677474440701,0.00182021655116709
0.954021095154609,0.00162252027908701
0.954021095154609,0.00162234392357957
0.958677474440701,0.00181147815378533
0.963473533627157,0.00110381857084075
0.968407197412328,0.000695078721958114
0.973476373621877,0.000162981416806694
0.978678956553169,-0.000246265256160742
0.984012830200908,-0.000428765193149664
0.989475871358165,-0.000900670745558854
0.995065952588069,-0.000687120322396001
1.00078094506241,-0.00110835542122763
1.00661872126441,-0.000854471894468602
1.01257715755393,-0.000869000320154879
1.01865413659397,-0.000584617161923828
1.02484754963848,-0.00025969420613013
1.03115529868202,-2.57173872400594e-05
1.03757529847236,0
1.04410547838808,0
1.04828729363663,0
1.04193329920874,0
1.03569119432387,-6.18376484909662e-06
1.0295630140987,-0.000145988600239992
1.02355080479671,-0.000475247533258485
1.01765662185238,-0.000761537523905641
1.01188252776693,-0.00101523400428111
1.00623058987491,-0.000855868857222553
1.00070287798127,-0.00112973742645028
0.995301461869719,-0.000662776610541265
0.990028408683307,-0.000785145767724124
0.984885780179611,-0.000359762596826383
0.979875629863301,-4.79776683212548e-05
0.975,0.00031201990398059
0.970260918516252,0.000696195269998372
0.965660395791399,0.000447314514285216
0.961200421348223,0.000745693014970436
0.956882960450232,0.00156906181058539
0.952709950614562,0.0014994893645797
0.952709950614562,0.00149921287084221
0.956882960450232,0.0015671780115309
0.961200421348223,0.000746717189388021
0.965660395791399,0.000446345693624102
0.970260918516252,0.000685187980572898
0.975,0.000309565161568194
0.979875629863301,-4.7703737761298e-05
0.984885780179611,-0.000361449515719298
0.990028408683307,-0.000785103150471869
0.99530146186972,-0.000644809275651245
1.00070287798127,-0.00112976723759192
1.00623058987491,-0.000853907964407956
1.01188252776693,-0.00101517617681536
1.01765662185238,-0.000758185646949218
1.02355080479671,-0.0004743029733852
1.0295630140987,-0.00014516841003871
1.03569119432387,-6.11651894717824e-06
1.04193329920874,0
1.04828729363663,0
1.04657178444672,0
1.04050768858284,-1.15110785377842e-07
1.03455908482793,-3.95565160490465e-05
1.02872797667799,-0.000267559214778783
1.02301637328051,-0.000581784900982637
1.01742628725623,-0.000784100789825306
1.01195973240046,-0.0010422020245866
1.00661872126441,-0.000709514228314562
1.00140526261849,-0.00102283595114274
0.996321358799459,-0.000561062411821375
0.991369002944918,-0.00057530865210623
0.986550176118782,-0.00017441398633646
0.981866844332774,-0.00028659418100201
0.977320955469594,-0.000430194489229841
0.972914436114503,-5.26162796291851e-06
0.968649188302969,0.000505354103493416
0.964527086193021,0.00032384342569682
0.960549972671906,0.000581178691940069
0.956719655907623,0.001497798291652
0.953037905856845,0.00168767149112688
0.953037905856845,0.00168767621852575
0.956719655907623,0.0015000073419797
0.960549972671907,0.00058240398301256
0.964527086193021,0.00032307456766318
0.968649188302969,0.000502767463899139
0.972914436114503,-6.32166872358407e-06
0.977320955469594,-0.00043310366006331
0.981866844332774,-0.000290654362472476
0.986550176118782,-0.000182439794628289
0.991369002944918,-0.000575197099047585
0.996321358799459,-0.000561986536088349
1.00140526261849,-0.00102280207215563
1.00661872126441,-0.000644937592979747
1.01195973240046,-0.0010423938956876
1.01742628725623,-0.000789713824215956
1.02301637328051,-0.000582970445194805
1.02872797667799,-0.000266128056862643
1.03455908482793,-3.92902262505446e-05
1.04050768858284,-1.13405070425265e-07
1.04657178444672,0
1.04560090378691,0
1.03983171715427,-2.78970964566305e-06
1.03418143959365,-6.6697893700854e-05
1.02865203057205,-0.000294813620471957
1.02324544953789,-0.000574658673357726
1.01796365357512,-0.000662176124743195
1.01280859494773,-0.000940698980155043
1.00778221853732,-0.000456559740829924
1.00288645917671,-0.000827075218732915
0.998123238883857,-0.000367940887296549
0.993494464000681,-0.000948074084741203
0.989002022242624,-0.00101704987103142
0.984647779665399,-0.000428468366799061
0.980433577556379,-0.000430489114588956
0.976361229258926,-0.000551186966680359
0.972432516938836,-0.000204991048441016
0.968649188302969,0.000590722508147717
0.965012953280939,0.000511256851462923
0.96152548068161,0.000680619004537235
0.95818839483684,0.0016329191622973
0.955003272245703,0.00170633351931438
0.951971638232989,0.00160369786645196
0.951971638232989,0.0016037602507041
0.955003272245703,0.00170667364000838
0.95818839483684,0.00163141359582154
0.96152548068161,0.000680962342701531
0.965012953280939,0.000511517837789005
0.968649188302969,0.00059388437228682
0.972432516938837,-0.000202582405452068
0.976361229258926,-0.000553261253260241
0.980433577556379,-0.000434255268791156
0.984647779665399,-0.000436440144263621
0.989002022242625,-0.00102443166750137
0.993494464000681,-0.000960547868428387
0.998123238883857,-0.00037756064161789
1.00288645917671,-0.00082714435532491
1.00778221853732,-0.000461261928924077
1.01280859494773,-0.000940670341436665
1.01796365357512,-0.000645298425661133
1.02324544953789,-0.000572267110730055
1.02865203057205,-0.000297589947017636
1.03418143959365,-6.72105977959446e-05
1.03983171715427,-2.64835919946147e-06
1.04560090378691,0
1.04537672635275,0
1.03990684678965,-4.37898495309952e-06
1.03455908482793,-5.95392170261127e-05
1.02933534380201,-0.000220946938227781
1.02423752128107,-0.000468266326815554
1.01926750659481,-0.00041976425049179
1.01442717826367,-0.000747849049867251
1.00971840133772,-0.000484481096465933
1.00514302464873,-0.00122734936687548
1.00070287798127,-0.00128136586686824
0.996399769168982,-0.000525895144973773
0.992235481123307,-0.00106970465874819
0.988211768802619,-0.00112929507053513
0.984330356130502,-0.000659225036132694
0.980592932872759,-0.000187785979413609
0.977001151483457,-0.00035190641624732
0.973556623931038,-0.000140764367249446
0.970260918516252,0.000818430456660351
0.967115556694235,0.000515942951195763
0.964122009913683,0.00043304596794479
0.961281696486519,0.000630364276440386
0.958595978501892,0.00144920190012266
0.956066158798647,0.00206786006940422
0.953693478010624,0.00174871573394394
0.951479111699253,0.0016544118142598
0.951479111699253,0.00165441625171239
0.953693478010624,0.00174871871676807
0.956066158798647,0.0020678603568916
0.958595978501892,0.00144919852441835
0.961281696486519,0.000630377440415745
0.964122009913683,0.000433273370127266
0.967115556694235,0.000517177557795742
0.970260918516252,0.000801420392997785
0.973556623931038,-0.000138452148226738
0.977001151483457,-0.000350716872635948
0.980592932872759,-0.000182171155059277
0.984330356130502,-0.000654678528462381
0.988211768802619,-0.00113449301872976
0.992235481123307,-0.00107845866777896
0.996399769168982,-0.000575748129599286
1.00070287798127,-0.00129539153290897
1.00514302464873,-0.00124970069150979
1.00971840133772,-0.000453188580165917
1.01442717826367,-0.000747899380092083
1.01926750659481,-0.000419586470965898
1.02423752128107,-0.000468116068637787
1.02933534380201,-0.000220834958502228
1.03455908482793,-5.89929437997936e-05
1.03990684678965,-4.4978406662603e-06
1.04537672635275,0
1.04589973228795,0
1.04073291482493,-1.71456421476474e-06
1.03569119432387,-3.16651093822577e-05
1.03077640640442,-9.40360412791448e-05
1.02599037519852,-0.000311724911608409
1.02133491079078,-0.000446580237390453
1.01681180657976,-0.00110634334732752
1.01242283656583,-0.00116898177333511
1.00816975257146,-0.000536095245437335
1.00405428140116,-0.00134292706676135
1.00007812194848,-0.00139054829079617
0.996242942258564,-0.000779427598857103
0.992550376555266,-0.000813134784971013
0.989002022242624,-0.000913690626969065
0.985599436891073,-0.00062113917511559
0.982344135219425,0.000192015284541251
0.979237586084194,-0.000348167696037146
0.976281209488332,-0.000426479045753455
0.973476373621877,-0.000207703981622508
0.97082439194738,0.000669750676934991
0.968326520343216,0.000867760850332343
0.965983954318083,0.000582869950037801
0.963797826310062,0.000485854832225886
0.961769203083567,0.000673061726147491
0.9598990832374,0.0012604223900188
0.95818839483684,0.00221025691553635
0.956637993182374,0.00223651809650613
0.95524865872714,0.00210071758910495
0.954021095154609,0.00197983981222224
0.952955927627296,0.00187350747148743
0.952053701216481,0.00178235084576207
0.951314879522023,0.00170704781747685
0.950739843490321,0.00164805783973299
0.950328890437411,0.00160570425411604
0.950082233282993,0.00158021400252627
0.950082233282993,0.00158023101504597
0.950328890437411,0.00160570502325348
0.950739843490321,0.00164805692710878
0.951314879522023,0.00170704765747718
0.952053701216481,0.00178235086892035
0.952955927627296,0.00187350745169141
0.954021095154609,0.00197983980688141
0.95524865872714,0.00210071758688786
0.956637993182374,0.00223651819567104
0.95818839483684,0.00221025791523951
0.9598990832374,0.00126042525644923
0.961769203083567,0.000673064379804114
0.963797826310062,0.000485857994626502
0.965983954318083,0.000582872592541509
0.968326520343216,0.000867761722055247
0.97082439194738,0.000669741243532553
0.973476373621877,-0.00020768809702729
0.976281209488332,-0.000426055289334817
0.979237586084195,-0.000346128625780992
0.982344135219425,0.000137635303941028
0.985599436891073,-0.000615918503019493
0.989002022242624,-0.000909605768122926
0.992550376555266,-0.000800576003838948
0.996242942258564,-0.000785036883110497
1.00007812194848,-0.00139921588106367
1.00405428140116,-0.00136150132560938
1.00816975257146,-0.000414497892584236
1.01242283656583,-0.00118671966917954
1.01681180657976,-0.00112771207251466
1.02133491079078,-0.00044574337205055
1.02599037519852,-0.000311633151465608
1.03077640640442,-9.52782897361563e-05
1.03569119432387,-3.16659401766792e-05
1.04073291482493,-1.86647055871642e-06
1.04589973228795,0
1.04716880205629,0
1.04230813582165,0
1.03757529847236,-9.73564567841055e-06
1.03297204705645,-8.86820357503632e-05
1.02850012153621,-0.000507992056549062
1.02416124218797,-0.000628423924264622
1.01995710694127,-0.000539965099813881
1.01588938866394,-0.00125015446865808
1.01195973240046,-0.00131127968091823
1.00816975257146,-0.000426969732285845
1.00452103014322,-0.00111922513202729
1.00101510977607,-0.00117667101640253
0.997653496961746,-0.000759795379729574
0.99443765515994,-0.00043275579516592
0.991369002944918,-0.000884394217487625
0.988448911173461,-0.000971290191354538
0.985678700185817,-0.000714856408406901
0.983059637051588,0.000131799491613604
0.98059293287276,-1.54344496981856e-05
0.978279740156158,-0.000275205187585242
0.976121150267732,-0.000373526549391667
0.974118190980951,-0.000185933161401909
0.972271824131503,0.000461207383744477
0.970582943390209,0.00119601432894635
0.969052372165716,0.00106344561802575
0.967680861648096,0.000929767161152347
0.966469089003886,0.000809851848468711
0.965417655732482,0.000703966022461298
0.964527086193022,0.000612645217861186
0.963797826310062,0.00053693781173881
0.963230242465425,0.00047748301894077
0.962824620582586,0.000434725490120647
0.962581165408923,0.000408966457578098
0.9625,0.000400350362786997
0.962581165408923,0.000408987282152637
0.962824620582586,0.000434726592925821
0.963230242465425,0.000477482311893043
0.963797826310062,0.000536937692724137
0.964527086193022,0.000612645232792276
0.965417655732482,0.000703966029278352
0.966469089003886,0.00080985185203032
0.967680861648096,0.000929767133628956
0.969052372165716,0.00106344559596243
0.970582943390209,0.00119601428543658
0.972271824131503,0.000461207568266914
0.974118190980951,-0.000185931930052329
0.976121150267732,-0.000373524640818225
0.978279740156158,-0.000275202931209175
0.98059293287276,-1.54331099172814e-05
0.983059637051588,0.000131799825225456
0.985678700185817,-0.000714859239637074
0.988448911173461,-0.000971321296268991
0.991369002944918,-0.000884562436958125
0.99443765515994,-0.00042912397057207
0.997653496961746,-0.000757470002279028
1.00101510977607,-0.00116569486905437
1.00452103014322,-0.00109248470574475
1.00816975257146,-0.000596206985401881
1.01195973240046,-0.0012968258918519
1.01588938866394,-0.00124158020227521
1.01995710694127,-0.000524330178476209
1.02416124218797,-0.000634410326648864
1.02850012153621,-0.000517128309377755
1.03297204705645,-9.18867050618001e-05
1.03757529847236,-9.75742656007399e-06
1.04230813582165,-2.06684897901488e-08
1.04716880205629,0
1.04918122838716,0
1.04462912078881,0
1.04020731106833,-2.35443551651424e-05
1.03591746775503,-6.33806793016807e-05
1.03176123691482,-0.000157893509226445
1.02774023955472,-0.000653950345215116
1.02385606898626,-0.000757490008289107
1.02011028815516,-0.00037292052970345
1.0165044269456,-0.00103514000007292
1.01303997946774,-0.00110085422945694
1.00971840133772,-0.00056016010059986
1.00654110695987,-0.000752232361426421
1.00350946682132,-0.00110937729101575
1.00062480480948,-0.00120627933585713
0.997888395563352,-0.000883012031215045
0.995301461869719,-0.000231330845331612
0.99286517211553,-0.000572078249573618
0.990580637807948,-0.000824239848149435
0.988448911173461,-0.000923225225739375
0.986470982847443,-0.000727567943205998
0.984647779665399,-2.9421886642942e-05
0.982980162566875,0.000380323418560976
0.98146892462268,0.00020190359467906
0.980114789195633,6.83841127388213e-05
0.978918408244528,-5.06236012347169e-05
0.977880360780397,-0.000156150887236231
0.977001151483457,-0.000247657623032378
0.976281209488332,-0.000323771350589365
0.975720887344327,-0.000383684277891841
0.975320460156558,-0.000426837730395203
0.97508012491282,-0.000452864139596454
0.975,-0.000461566922973902
0.97508012491282,-0.000452857063970316
0.975320460156558,-0.0004268370951265
0.975720887344327,-0.00038368465283682
0.976281209488332,-0.000323771418972045
0.977001151483457,-0.000247657617216575
0.977880360780397,-0.000156150865844526
0.978918408244528,-5.06235986485121e-05
0.980114789195633,6.83840988446289e-05
0.98146892462268,0.000201903506684341
0.982980162566875,0.000380324016531466
0.984647779665399,-2.94267329572616e-05
0.986470982847443,-0.000727567202260108
0.988448911173461,-0.000923224384392744
0.990580637807948,-0.000824238000670035
0.99286517211553,-0.000572076635993874
0.995301461869719,-0.00023133088943217
0.997888395563352,-0.00088301338397809
1.00062480480948,-0.00120628419648417
1.00350946682132,-0.00110938808024798
1.00654110695987,-0.000752305973296866
1.00971840133772,-0.000559407366997356
1.01303997946774,-0.00109598478632522
1.0165044269456,-0.00102431821779365
1.02011028815516,-0.0003984641974472
1.02385606898626,-0.000749335611357824
1.02774023955472,-0.000645433827191519
1.03176123691482,-0.000158143709460867
1.03591746775503,-6.37682781329309e-05
1.04020731106833,-2.41293614430688e-05
1.04462912078881,0
1.04918122838716,0
1.04769091339001,0
1.04358157323709,-3.78682260522251e-07
1.03960629567159,-5.12162372504996e-05
1.03576662429333,-0.000100862822025666
1.0320640726234,-8.65467327271544e-05
1.02850012153621,-0.000491343136163012
1.02507621667855,-0.000594491364232294
1.02179376588429,-0.000174072969932277
1.01865413659397,-0.000697888238556739
1.01565865328859,-0.0010351627958141
1.01280859494773,-0.00113609582165169
1.01010519254185,-0.000697133224740862
1.00754962656933,-0.000469564361788884
1.00514302464873,-0.000802261037140701
1.00288645917671,-0.00106412798404699
1.00078094506241,-0.00116385306108305
0.998827437548649,-0.000943633930838971
0.997026830130464,-0.000246081078789507
0.995379952580923,-0.000187916833687781
0.993887569094211,-0.000347236097401409
0.992550376555266,-0.000481746191680051
0.991369002944918,-0.00060029827708816
0.990344005888863,-0.000705912411053849
0.989475871358165,-0.000797933570515187
0.988765012528255,-0.000874702340052234
0.988211768802619,-0.000935252881887743
0.987816405006518,-0.000978922725941718
0.987579110755184,-0.00100528592340991
0.9875,-0.00101409751304342
0.987579110755184,-0.00100528203882861
0.987816405006518,-0.000978922435225649
0.988211768802619,-0.000935252979553763
0.988765012528255,-0.000874702354935277
0.989475871358165,-0.000797933568483167
0.990344005888863,-0.000705912396718686
0.991369002944918,-0.000600298276684172
0.992550376555266,-0.000481746184243459
0.993887569094211,-0.000347236237490642
0.995379952580923,-0.000187913984978271
0.997026830130464,-0.000246097199880634
0.998827437548649,-0.000943632010017595
1.00078094506241,-0.00116385292417104
1.00288645917671,-0.00106412642846357
1.00514302464873,-0.000802260022235772
1.00754962656933,-0.000469561928174235
1.01010519254185,-0.000697012594376015
1.01280859494773,-0.00113610591356872
1.01565865328859,-0.00103517803135352
1.01865413659397,-0.000698344430951157
1.02179376588429,-0.000165164963708654
1.02507621667855,-0.000593567597442571
1.02850012153621,-0.000489353482939583
1.0320640726234,-8.41169724751404e-05
1.03576662429333,-9.9708940993942e-05
1.03960629567159,-4.99209609460079e-05
1.04358157323709,-4.49244421551472e-07
1.04769091339001,0
1.04769091339001,0
1.04403065089105,0
1.04050768858284,-2.47620279834148e-05
1.03712342563458,-5.719936077927e-05
1.03387922408761,-5.00491510306467e-06
1.03077640640442,-0.00022771016876614
1.02781625303359,-0.000533178040550314
1.025,-0.000649594309097095
1.02232883652962,-0.000216535363997501
1.01980390271856,-0.000411707558117527
1.01742628725623,-0.000719654312251315
1.01519702521235,-0.000995613718284918
1.01311709589761,-0.00109705022681557
1.01118742080783,-0.000820615319181873
1.00940886166112,-0.000253597359909313
1.00778221853732,-0.000431361449463336
1.00630822812894,-0.000581908307482979
1.00498756211209,-0.000717631537433704
1.00382082564569,-0.000837365945931408
1.00280855600658,-0.000944477338476823
1.00195122136759,-0.00103809945353327
1.00124921972504,-0.00111633265745089
1.00070287798127,-0.00117809349970951
1.00031245118713,-0.00122265631650805
1.00007812194848,-0.00124956226401293
1,-0.00125855862774865
1.00007812194848,-0.00124956335560599
1.00031245118713,-0.00122265640738992
1.00070287798127,-0.00117809338174716
1.00124921972504,-0.00111633263383023
1.00195122136759,-0.00103809945139823
1.00280855600658,-0.000944477343266267
1.00382082564569,-0.000837365952871393
1.00498756211209,-0.000717631555827147
1.00630822812894,-0.000581908518007922
1.00778221853732,-0.000431357032201038
1.00940886166112,-0.000253633725460448
1.01118742080783,-0.00082061028793701
1.01311709589761,-0.00109705023108792
1.01519702521235,-0.000995612074854469
1.01742628725623,-0.000719660126372466
1.01980390271856,-0.000411596842977299
1.02232883652962,-0.000217331508261425
1.025,-0.000649574584546431
1.02781625303359,-0.000533140725874839
1.03077640640442,-0.000227749311459356
1.03387922408761,-4.69359287560917e-06
1.03712342563458,-5.72160013570394e-05
1.04050768858284,-2.47893353041977e-05
1.04403065089106,0
1.04769091339001,0
1.04918122838717,0
1.0459744260736,0
1.04290759418081,-1.65559223117801e-06
1.03998197099757,-3.66778403372358e-05
1.03719875144545,-7.57635379194437e-05
1.03455908482793,-1.48504814580488e-06
1.0320640726234,-8.42685075183733e-05
1.02971476633095,-0.000269637723086378
1.0275121653781,-0.000514314927140127
1.02545721509968,-0.00062349065584906
1.02355080479671,-0.000311521285716471
1.02179376588429,-0.000136726924190719
1.02018687013704,-0.000340821396315984
1.01873082804046,-0.000494305875533973
1.01742628725623,-0.000634945487056409
1.01627383120889,-0.000759722083865627
1.01527397780107,-0.000871343280302209
1.01442717826367,-0.000968719517584464
1.01373381614702,-0.00104989885043837
1.01319420645797,-0.00111384844733291
1.01280859494773,-0.00115991366750016
1.01257715755393,-0.00118769484199164
1.0125,-0.0011969785725619
1.01257715755393,-0.00118769619233643
1.01280859494773,-0.00115991378420506
1.01319420645797,-0.00111384831363976
1.01373381614702,-0.00104989882266682
1.01442717826367,-0.000968719523657578
1.01527397780107,-0.00087134328355075
1.01627383120889,-0.000759722087091723
1.01742628725623,-0.000634945585896757
1.01873082804046,-0.000494305967047589
1.02018687013704,-0.000340819834286133
1.02179376588429,-0.000136738630689377
1.02355080479671,-0.000311509806021631
1.02545721509968,-0.000623490886129525
1.0275121653781,-0.000514314202798183
1.02971476633095,-0.000269639116708983
1.0320640726234,-8.42448502538138e-05
1.03455908482793,-1.53605093309864e-06
1.03719875144545,-7.5758989876461e-05
1.03998197099757,-3.66696645579901e-05
1.04290759418081,-1.65422633085436e-06
1.0459744260736,0
1.04918122838717,7.75208223188755e-21
1.04940459309077,0
1.04679570595222,0
1.04432992871027,0
1.04200827731837,-4.52299907394662e-06
1.03983171715427,-3.673767599124e-05
1.03780116110939,-7.05908275423287e-05
1.03591746775503,-5.71232803026549e-06
1.03418143959365,-9.08980166376961e-06
1.03259382140317,-5.96731861698775e-05
1.03115529868202,-0.000134757106798114
1.0298664962023,-0.000225081297495579
1.02872797667799,-0.000320137953696441
1.02774023955472,-0.000414902379313063
1.02690371992704,-0.000503769338306259
1.02621878758869,-0.000581496910893204
1.02568574622055,-0.000644666399579011
1.02530483272049,-0.000691063089645138
1.02507621667855,-0.000719371051598363
1.025,-0.000728881407384317
1.02507621667855,-0.000719371900799687
1.02530483272049,-0.000691063165274798
1.02568574622055,-0.000644666293167786
1.02621878758869,-0.000581496893123699
1.02690371992704,-0.000503769345064209
1.02774023955472,-0.000414902377829883
1.02872797667799,-0.00032013799504474
1.0298664962023,-0.000225079244283205
1.03115529868202,-0.000134757018141932
1.03259382140317,-5.96731204867615e-05
1.03418143959365,-9.08976658518459e-06
1.03591746775503,-5.71120921901703e-06
1.03780116110939,-7.05911513494605e-05
1.03983171715427,-3.67375611227765e-05
1.04200827731837,-4.52298121908175e-06
1.04432992871027,0
1.04679570595222,4.57164692222234e-20
1.04940459309077,0
1.04828729363663,0
1.04657178444672,0
1.04500299042634,0
1.04358157323709,-3.55413777162571e-07
1.04230813582165,-3.19894906380622e-06
1.04118322114794,-1.03659652776755e-05
1.04020731106833,-2.27443398371316e-05
1.03938082529937,-3.97282686375371e-05
1.03870412052711,-5.91436877559781e-05
1.03817748964231,-7.81699464086691e-05
1.03780116110939,-9.40631999731581e-05
1.03757529847236,-0.000104544208828242
1.0375,-0.000108200702881062
1.03757529847236,-0.000104544397345552
1.03780116110939,-9.40632125529042e-05
1.03817748964231,-7.81699196362385e-05
1.03870412052711,-5.91436838336691e-05
1.03938082529937,-3.97282685682875e-05
1.04020731106833,-2.27443453135305e-05
1.04118322114794,-1.03659294958888e-05
1.04230813582165,-3.21389360261098e-06
1.04358157323709,-3.55418331756136e-07
1.04500299042634,0
1.04657178444672,0
1.04828729363663,0


==> grafici1d/datiWENO81.txt <==
2.82842712474619,0
2.79329554469268,0
2.75862284482674,0
2.72442654516506,0
2.69072480941474,0
2.65753645318366,0
2.62488094968134,0
2.59277843249283,0
2.56124969497314,0
2.530316185776,0
2.5,0
2.47032386540713,0
2.44131112314674,0
2.41298570240273,0
2.38537208837531,0
2.35849528301415,0
2.33238075793812,0
2.30705439901187,0
2.28254244210267,0
2.2588713996153,0
2.23606797749979,0
2.21415898254845,0
2.19317121994613,0
2.17313138121007,0
2.1540659228538,0
2.13600093632938,0
2.11896201004171,0
2.10297408448131,0
2.08806130178211,0
2.07424685126915,0
2.06155281280883,0
2.05,0
2.03960780543711,0
2.0303940504247,0
2.02237484161567,0
2.01556443707464,0
2.00997512422418,0
2.00561711201316,0
2.00249843945008,0
2.00062490237426,0
2,0
2.00062490237426,0
2.00249843945008,0
2.00561711201316,0
2.00997512422418,0
2.01556443707464,0
2.02237484161567,0
2.0303940504247,0
2.03960780543711,0
2.05,0
2.06155281280883,0
2.07424685126915,0
2.08806130178211,0
2.10297408448131,0
2.11896201004171,0
2.13600093632938,0
2.1540659228538,0
2.17313138121007,0
2.19317121994613,0
2.21415898254845,0
2.23606797749979,0
2.2588713996153,0
2.28254244210267,0
2.30705439901187,0
2.33238075793812,0
2.35849528301415,0
2.38537208837531,0
2.41298570240273,0
2.44131112314674,0
2.47032386540713,0
2.5,0
2.530316185776,0
2.56124969497314,0
2.59277843249283,0
2.62488094968134,0
2.65753645318366,0
2.69072480941474,0
2.72442654516506,0
2.75862284482674,0
2.79329554469268,0
2.82842712474619,0
2.79329554469268,0
2.75771644662754,0
2.7225906780124,0
2.68793601114312,0
2.65377090194312,0
2.62011450131478,0
2.58698666405531,0
2.55440795488896,0
2.52239965112589,0
2.49098374141623,0
2.46018292002851,0
2.43002057604457,0
2.40052077683156,0
2.37170824512628,0
2.34360832905159,0
2.31624696438009,0
2.28965062837106,0
2.26384628453435,0
2.23886131772381,0
2.21472345903501,0
2.19146070008111,0
2.16910119634839,0
2.14767315949145,0
2.12720473861826,0
2.1077238908358,0
2.08925824157762,0
2.07183493551007,0
2.05548047910945,0
2.04022057631032,0
2.02607995893548,0
2.01308221391974,0
2.00124960961895,0
1.99060292373944,0
1.98116127561589,0
1.97294196569489,0
1.96596032513375,0
1.96022957839127,0
1.95576072156079,0
1.95256241897666,0
1.95064092031312,0
1.95,0
1.95064092031312,0
1.95256241897666,0
1.95576072156079,0
1.96022957839127,0
1.96596032513375,0
1.97294196569489,0
1.98116127561589,0
1.99060292373944,0
2.00124960961895,0
2.01308221391974,0
2.02607995893548,0
2.04022057631032,0
2.05548047910945,0
2.07183493551007,0
2.08925824157762,0
2.1077238908358,0
2.12720473861826,0
2.14767315949145,0
2.16910119634839,0
2.19146070008111,0
2.21472345903501,0
2.23886131772381,0
2.26384628453435,0
2.28965062837106,0
2.31624696438009,0
2.34360832905159,0
2.37170824512628,0
2.40052077683156,0
2.43002057604457,0
2.46018292002851,0
2.49098374141623,0
2.52239965112589,0
2.55440795488896,0
2.58698666405531,0
2.62011450131478,0
2.65377090194312,0
2.68793601114312,0
2.7225906780124,0
2.75771644662754,0
2.79329554469268,0
2.75862284482674,0
2.7225906780124,0
2.68700576850888,0
2.65188612123522,0
2.61725046566048,0
2.5831182706179,0
2.54950975679639,0
2.51644590643232,0
2.48394846967484,0
2.45203996704785,0
2.42074368738204,0
2.39008368054342,0
2.36008474424119,0
2.33077240416133,0
2.30217288664427,0
2.27431308310883,0
2.24722050542442,0
2.22092323145128,0
2.19544984001001,0
2.17082933460924,0
2.14709105535839,0
2.1242645786248,0
2.10237960416286,0
2.08146582964986,0
2.06155281280883,0
2.04266982158155,0
2.02484567313166,0
2.00810856280232,0
1.99248588451713,0
1.97800404448525,0
1.96468827043885,0
1.95256241897666,0
1.94164878389476,0
1.93196790863617,0
1.92353840616713,0
1.91637678967368,0
1.91049731745428,0
1.90591185525459,0
1.90262975904404,0
1.90065778087482,0
1.9,0
1.90065778087482,0
1.90262975904404,0
1.90591185525459,0
1.91049731745428,0
1.91637678967368,0
1.92353840616713,0
1.93196790863617,0
1.94164878389476,0
1.95256241897666,0
1.96468827043885,0
1.97800404448525,0
1.99248588451713,0
2.00810856280232,0
2.02484567313166,0
2.04266982158155,0
2.06155281280883,0
2.08146582964986,0
2.10237960416286,0
2.1242645786248,0
2.14709105535839,0
2.17082933460924,0
2.19544984001001,0
2.22092323145128,0
2.24722050542442,0
2.27431308310883,0
2.30217288664427,0
2.33077240416133,0
2.36008474424119,0
2.39008368054342,0
2.42074368738204,0
2.45203996704785,0
2.48394846967484,0
2.51644590643232,0
2.54950975679639,0
2.5831182706179,0
2.61725046566048,0
2.65188612123522,0
2.68700576850888,0
2.7225906780124,0
2.75862284482674,0
2.72442654516506,0
2.68793601114312,0
2.65188612123522,0
2.61629509039023,0
2.58118189982806,0
2.54656631564937,0
2.51246890528022,0
2.47891105124811,0
2.445914961727,0
2.41350367722943,0
2.38170107276291,0
2.35053185470863,0
2.32002155162404,0
2.29019649811976,0
2.261083810919,0
2.23271135617661,0
2.20510770711999,0
2.1783020910792,0
2.15232432500309,0
2.12720473861826,0
2.10297408448131,0
2.07966343430854,0
2.0573040611441,0
2.03592730715023,0
2.01556443707464,0
1.99624647776771,0
1.97800404448525,0
1.96086715511276,0
1.94486503387767,0
1.93002590656188,0
1.91637678967368,0
1.90394327646598,0
1.89274932307477,0
1.88281703837627,0
1.87416648139913,0
1.86681547025945,0
1.86077940659284,0
1.85607111932706,0
1.85270073136489,0
1.85067555233217,0
1.85,0
1.85067555233217,0
1.85270073136489,0
1.85607111932706,0
1.86077940659284,0
1.86681547025945,0
1.87416648139913,0
1.88281703837627,0
1.89274932307477,0
1.90394327646598,0
1.91637678967368,0
1.93002590656188,0
1.94486503387767,0
1.96086715511276,0
1.97800404448525,0
1.99624647776771,0
2.01556443707464,0
2.03592730715023,0
2.0573040611441,0
2.07966343430854,0
2.10297408448131,0
2.12720473861826,0
2.15232432500309,0
2.1783020910792,0
2.20510770711999,0
2.23271135617661,0
2.261083810919,0
2.29019649811976,0
2.32002155162404,0
2.35053185470863,0
2.38170107276291,0
2.41350367722943,0
2.445914961727,0
2.47891105124811,0
2.51246890528022,0
2.54656631564937,0
2.58118189982806,0
2.61629509039023,0
2.65188612123522,0
2.68793601114312,0
2.72442654516506,0
2.69072480941474,0
2.65377090194312,0
2.61725046566048,0
2.58118189982806,0
2.54558441227157,0
2.51047804212664,0
2.47588368062799,0
2.44182308941496,0
2.40831891575846,0
2.37539470404394,0
2.343074902772,0
2.31138486626524,0
2.28035085019828,0
2.25,0
2.22036033111745,0
2.19146070008111,0
2.16333076527839,0
2.13600093632938,0
2.1095023109729,0
2.08386659841747,0
2.0591260281974,0
2.03531324370476,0
2.01246117974981,0
1.99060292373944,0
1.96977156035922,0
1.95,0
1.9313207915828,0
1.91376592090046,0
1.89736659610103,0
1.88215302247187,0
1.86815416922694,0
1.85539753152795,0
1.84390889145858,0
1.83371208208922,0
1.82482875908947,0
1.81727818453862,0
1.81107702762748,0
1.80623918681884,0
1.80277563773199,0
1.80069431053691,0
1.8,0
1.80069431053691,0
1.80277563773199,0
1.80623918681884,0
1.81107702762748,0
1.81727818453862,0
1.82482875908947,0
1.83371208208922,0
1.84390889145858,0
1.85539753152795,0
1.86815416922694,0
1.88215302247187,0
1.89736659610103,0
1.91376592090046,0
1.9313207915828,0
1.95,0
1.96977156035922,0
1.99060292373944,0
2.01246117974981,0
2.03531324370476,0
2.0591260281974,0
2.08386659841747,0
2.1095023109729,0
2.13600093632938,0
2.16333076527839,0
2.19146070008111,0
2.22036033111745,0
2.25,0
2.28035085019828,0
2.31138486626524,0
2.343074902772,0
2.37539470404394,0
2.40831891575846,0
2.44182308941496,0
2.47588368062799,0
2.51047804212664,0
2.54558441227157,0
2.58118189982806,0
2.61725046566048,0
2.65377090194312,0
2.69072480941474,0
2.65753645318366,0
2.62011450131478,0
2.5831182706179,0
2.54656631564937,0
2.51047804212664,0
2.47487373415292,0
2.43977457975117,0
2.40520269416114,0
2.37118114027588,0
2.33773394551219,0
2.30488611432322,0
2.2726636354727,0
2.2410934831015,0
2.21020361053003,0
2.18002293565916,0
2.15058131676066,0
2.12190951739229,0
2.09403915913719,0
2.06700266085944,0
2.04083316319586,0
2.01556443707464,0
1.99123077517399,0
1.96786686541544,0
1.94550764583437,0
1.92418814048939,0
1.90394327646598,0
1.88480768249708,0
1.86681547025945,0
1.85,0
1.83439363278441,0
1.82002747232013,0
1.80693109995927,0
1.79513230710162,0
1.78465682975747,0
1.77552809045647,0
1.76776695296637,0
1.76139149538085,0
1.75641680702503,0
1.75285481429581,0
1.75071414000116,0
1.75,0
1.75071414000116,0
1.75285481429581,0
1.75641680702503,0
1.76139149538085,0
1.76776695296637,0
1.77552809045647,0
1.78465682975747,0
1.79513230710162,0
1.80693109995927,0
1.82002747232013,0
1.83439363278441,0
1.85,0
1.86681547025945,0
1.88480768249708,0
1.90394327646598,0
1.92418814048939,0
1.94550764583437,0
1.96786686541544,0
1.99123077517399,0
2.01556443707464,0
2.04083316319586,0
2.06700266085944,0
2.09403915913719,0
2.12190951739229,0
2.15058131676066,0
2.18002293565916,0
2.21020361053003,0
2.2410934831015,0
2.2726636354727,0
2.30488611432322,0
2.33773394551219,0
2.37118114027588,0
2.40520269416114,0
2.43977457975117,0
2.47487373415292,0
2.51047804212664,0
2.54656631564937,0
2.5831182706179,0
2.62011450131478,0
2.65753645318366,0
2.62488094968134,0
2.58698666405531,0
2.54950975679639,0
2.51246890528022,0
2.47588368062799,0
2.43977457975117,0
2.40416305603426,0
2.36907154809643,0
2.33452350598575,0
2.30054341406547,0
2.26715680975093,0
2.23439029715043,0
2.20227155455452,0
2.17082933460924,0
2.14009345590327,0
2.11009478460092,0
2.08086520466848,0
2.05243757517738,0
2.02484567313166,0
1.99812412026881,0
1.9723082923316,0
1.94743420941504,0
1.92353840616713,0
1.90065778087482,0
1.87882942280559,0
1.8580904176062,0
1.83847763108502,0
1.82002747232013,0
1.80277563773199,0
1.78675683852056,0
1.77200451466693,0
1.7585505395069,0
1.7464249196573,0
1.73565549577098,0
1.72626765016321,0
1.71828402774396,0
1.71172427686237,0
1.7066048165876,0
1.70293863659264,0
1.70073513516949,0
1.7,0
1.70073513516949,0
1.70293863659264,0
1.7066048165876,0
1.71172427686237,0
1.71828402774396,0
1.72626765016321,0
1.73565549577098,0
1.7464249196573,0
1.7585505395069,0
1.77200451466693,0
1.78675683852056,0
1.80277563773199,0
1.82002747232013,0
1.83847763108502,0
1.8580904176062,0
1.87882942280559,0
1.90065778087482,0
1.92353840616713,0
1.94743420941504,0
1.9723082923316,0
1.99812412026881,0
2.02484567313166,0
2.05243757517738,0
2.08086520466848,0
2.11009478460092,0
2.14009345590327,0
2.17082933460924,0
2.20227155455452,0
2.23439029715043,0
2.26715680975093,0
2.30054341406547,0
2.33452350598575,0
2.36907154809643,0
2.40416305603426,0
2.43977457975117,0
2.47588368062799,0
2.51246890528022,0
2.54950975679639,0
2.58698666405531,0
2.62488094968134,0
2.59277843249283,0
2.55440795488896,0
2.51644590643232,0
2.47891105124811,0
2.44182308941496,0
2.40520269416114,0
2.36907154809643,0
2.33345237791561,0
2.29836898691224,0
2.26384628453435,0
2.22991031209778,0
2.19658826364888,0
2.16390850083824,0
2.13190056053278,0
2.10059515376,0
2.07002415444845,0
2.04022057631032,0
2.01121853611188,0
1.98305320150519,0
1.95576072156079,0
1.92937813815747,0
1.90394327646598,0
1.87949461292125,0
1.85607111932706,0
1.83371208208922,0
1.81245689603919,0
1.79234483289349,0
1.77341478509682,0
1.75570498660794,0
1.73925271309261,0
1.72409396495667,0
1.71026313764871,0
1.69779268463496,0
1.6867127793433,0
1.67705098312484,0
1.66883192682786,0
1.66207701385947,0
1.65680415257809,0
1.65302752548165,0
1.65075740192192,0
1.65,0
1.65075740192192,0
1.65302752548165,0
1.65680415257809,0
1.66207701385947,0
1.66883192682786,0
1.67705098312484,0
1.6867127793433,0
1.69779268463496,0
1.71026313764871,0
1.72409396495667,0
1.73925271309261,0
1.75570498660794,0
1.77341478509682,0
1.79234483289349,0
1.81245689603919,0
1.83371208208922,0
1.85607111932706,0
1.87949461292125,0
1.90394327646598,0
1.92937813815747,0
1.95576072156079,0
1.98305320150519,0
2.01121853611188,0
2.04022057631032,0
2.07002415444845,0
2.10059515376,0
2.13190056053278,0
2.16390850083824,0
2.19658826364888,0
2.22991031209778,0
2.26384628453435,0
2.29836898691224,0
2.33345237791561,0
2.36907154809643,0
2.40520269416114,0
2.44182308941496,0
2.47891105124811,0
2.51644590643232,0
2.55440795488896,0
2.59277843249283,0
2.56124969497314,0
2.52239965112589,0
2.48394846967484,0
2.445914961727,0
2.40831891575846,0
2.37118114027588,0
2.33452350598575,0
2.29836898691224,0
2.26274169979695,0
2.22766694099455,0
2.19317121994613,0
2.15928228816892,0
2.12602916254693,0
2.09344214154583,0
2.06155281280883,0
2.0303940504247,0
2,0
1.9704060495238,0
1.94164878389476,0
1.91376592090046,0
1.88679622641132,0
1.86077940659284,0
1.83575597506858,0
1.81176709319934,0
1.78885438199983,0
1.76705970470723,0
1.7464249196573,0
1.72699160391705,0
1.70880074906351,0
1.69189243156886,0
1.67630546142402,0
1.66207701385947,0
1.64924225024706,0
1.63783393541592,0
1.62788205960997,0
1.61941347407016,0
1.61245154965971,0
1.60701586799882,0
1.60312195418814,0
1.60078105935821,0
1.6,0
1.60078105935821,0
1.60312195418814,0
1.60701586799882,0
1.61245154965971,0
1.61941347407016,0
1.62788205960997,0
1.63783393541592,0
1.64924225024706,0
1.66207701385947,0
1.67630546142402,0
1.69189243156886,0
1.70880074906351,0
1.72699160391705,0
1.7464249196573,0
1.76705970470723,0
1.78885438199983,0
1.81176709319934,0
1.83575597506858,0
1.86077940659284,0
1.88679622641132,0
1.91376592090046,0
1.94164878389476,0
1.9704060495238,0
2,0
2.0303940504247,0
2.06155281280883,0
2.09344214154583,0
2.12602916254693,0
2.15928228816892,0
2.19317121994613,0
2.22766694099455,0
2.26274169979695,0
2.29836898691224,0
2.33452350598575,0
2.37118114027588,0
2.40831891575846,0
2.445914961727,0
2.48394846967484,0
2.52239965112589,0
2.56124969497314,0
2.530316185776,0
2.49098374141623,0
2.45203996704785,0
2.41350367722943,0
2.37539470404394,0
2.33773394551219,0
2.30054341406547,0
2.26384628453435,0
2.22766694099455,0
2.1920310216783,0
2.1569654610123,0
2.12249852767911,0
2.08865985742054,0
2.05548047910945,0
2.02299283241439,0
1.99123077517399,0
1.96022957839127,0
1.93002590656188,0
1.90065778087482,0
1.87216452268491,0
1.84458667456967,0
1.81796589626978,0
1.79234483289349,0
1.76776695296637,0
1.74427635425124,0
1.72191753577226,0
1.70073513516949,0
1.68077363139716,0
1.66207701385947,0
1.64468842033985,0
1.62864974749023,0
1.6140012391569,0
1.60078105935821,0
1.58902485820707,0
1.57876534038469,0
1.57003184681076,0
1.56284996080878,0
1.55724115023974,0
1.55322245670091,0
1.55080624192708,0
1.55,0
1.55080624192708,0
1.55322245670091,0
1.55724115023974,0
1.56284996080878,0
1.57003184681076,0
1.57876534038469,0
1.58902485820707,0
1.60078105935821,0
1.6140012391569,0
1.62864974749023,0
1.64468842033985,0
1.66207701385947,0
1.68077363139716,0
1.7007351351695,0
1.72191753577226,0
1.74427635425124,0
1.76776695296637,0
1.79234483289349,0
1.81796589626978,0
1.84458667456967,0
1.87216452268491,0
1.90065778087482,0
1.93002590656188,0
1.96022957839127,0
1.99123077517399,0
2.02299283241439,0
2.05548047910945,0
2.08865985742054,0
2.12249852767911,0
2.1569654610123,0
2.1920310216783,0
2.22766694099455,0
2.26384628453435,0
2.30054341406547,0
2.33773394551219,0
2.37539470404394,0
2.41350367722943,0
2.45203996704785,0
2.49098374141623,0
2.530316185776,0
2.5,0
2.46018292002851,0
2.42074368738204,0
2.38170107276291,0
2.343074902772,0
2.30488611432322,0
2.26715680975093,0
2.22991031209778,0
2.19317121994613,0
2.1569654610123,0
2.12132034355964,0
2.08626460450251,0
2.05182845286832,0
2.01804360706106,0
1.98494332412792,0
1.95256241897666,0
1.92093727122985,0
1.89010581714358,0
1.86010752377383,0
1.83098334236006,0
1.80277563773199,0
1.77552809045647,0
1.74928556845359,0
1.72409396495667,0
1.7,0
1.67705098312484,0
1.65529453572468,0
1.63477827242718,0
1.61554944214035,0
1.59765453086705,0
1.58113883008419,0
1.56604597633658,0
1.552417469626,0
1.54029218007494,0
1.52970585407784,0
1.52069063257455,0
1.51327459504216,0
1.50748134316813,0
1.50332963783729,0
1.50083310198036,0
1.5,0
1.50083310198036,0
1.50332963783729,0
1.50748134316813,0
1.51327459504216,0
1.52069063257455,0
1.52970585407784,0
1.54029218007494,0
1.552417469626,0
1.56604597633658,0
1.58113883008419,0
1.59765453086705,0
1.61554944214035,0
1.63477827242718,0
1.65529453572468,0
1.67705098312484,0
1.7,0
1.72409396495667,0
1.74928556845359,0
1.77552809045647,0
1.80277563773199,0
1.83098334236006,0
1.86010752377383,0
1.89010581714358,0
1.92093727122985,0
1.95256241897666,0
1.98494332412792,0
2.01804360706106,0
2.05182845286832,0
2.08626460450251,0
2.12132034355964,0
2.1569654610123,0
2.19317121994613,0
2.22991031209778,0
2.26715680975093,0
2.30488611432322,0
2.343074902772,0
2.38170107276291,0
2.42074368738204,0
2.46018292002851,0
2.5,0
2.47032386540713,0
2.43002057604457,0
2.39008368054342,0
2.35053185470863,0
2.31138486626524,0
2.2726636354727,0
2.23439029715043,0
2.19658826364888,0
2.15928228816892,0
2.12249852767911,0
2.08626460450251,0
2.05060966544099,0
2.01556443707464,0
1.98116127561589,0
1.94743420941504,0
1.91441897190766,0
1.88215302247187,0
1.85067555233217,0
1.82002747232013,0
1.79025137899682,0
1.76139149538085,0
1.73349358233597,0
1.7066048165876,0
1.68077363139716,0
1.65604951616792,0
1.63248277173145,0
1.61012421881046,0
1.58902485820707,0
1.56923548264752,0
1.55080624192708,0
1.5337861650178,0
1.5182226450689,0
1.50416089564913,0
1.49164338901763,0
1.48070928949608,0
1.47139389695622,0
1.46372811683044,0
1.45773797371133,0
1.45344418537486,0
1.45086181285469,0
1.45,0
1.45086181285469,0
1.45344418537486,0
1.45773797371133,0
1.46372811683044,0
1.47139389695622,0
1.48070928949608,0
1.49164338901763,0
1.50416089564913,0
1.5182226450689,0
1.5337861650178,0
1.55080624192708,0
1.56923548264752,0
1.58902485820707,0
1.61012421881046,0
1.63248277173145,0
1.65604951616792,0
1.68077363139716,0
1.7066048165876,0
1.73349358233597,0
1.76139149538085,0
1.79025137899682,0
1.82002747232013,0
1.85067555233217,0
1.88215302247187,0
1.91441897190766,0
1.94743420941504,0
1.98116127561589,0
2.01556443707464,0
2.05060966544099,0
2.08626460450251,0
2.12249852767911,0
2.15928228816892,0
2.19658826364888,0
2.23439029715043,0
2.2726636354727,0
2.31138486626524,0
2.35053185470863,0
2.39008368054342,0
2.43002057604457,0
2.47032386540713,0
2.44131112314674,0
2.40052077683156,0
2.36008474424119,0
2.32002155162404,0
2.28035085019828,0
2.2410934831015,0
2.20227155455452,0
2.16390850083824,0
2.12602916254693,0
2.08865985742054,0
2.05182845286832,0
2.01556443707464,0
1.97989898732233,0
1.94486503387767,0
1.91049731745428,0
1.87683243791235,0
1.84390889145858,0
1.81176709319934,0
1.78044938147649,0
1.75,0
1.72046505340853,0
1.69189243156886,0
1.66433169770932,0
1.63783393541592,0
1.61245154965971,0
1.58823801742686,0
1.56524758424985,0
1.54353490404331,0
1.52315462117278,0
1.50416089564913,0
1.48660687473185,0
1.47054411698527,0
1.4560219778561,0
1.44308696896618,0
1.43178210632764,0
1.42214626533279,0
1.41421356237309,0
1.40801278403287,0
1.40356688476182,0
1.40089257261219,0
1.4,0
1.40089257261219,0
1.40356688476182,0
1.40801278403287,0
1.41421356237309,0
1.42214626533279,0
1.43178210632764,0
1.44308696896618,0
1.4560219778561,0
1.47054411698527,0
1.48660687473185,0
1.50416089564913,0
1.52315462117278,0
1.54353490404331,0
1.56524758424985,0
1.58823801742686,0
1.61245154965971,0
1.63783393541592,0
1.66433169770932,0
1.69189243156886,0
1.72046505340853,0
1.75,0
1.78044938147649,0
1.81176709319934,0
1.84390889145858,0
1.87683243791235,0
1.91049731745428,0
1.94486503387767,0
1.97989898732233,0
2.01556443707464,0
2.05182845286832,0
2.08865985742054,0
2.12602916254693,0
2.16390850083824,0
2.20227155455452,0
2.2410934831015,0
2.28035085019828,0
2.32002155162404,0
2.36008474424119,0
2.40052077683156,0
2.44131112314674,0
2.41298570240273,0
2.37170824512628,0
2.33077240416133,0
2.29019649811976,0
2.25,0
2.21020361053003,0
2.17082933460924,0
2.13190056053278,0
2.09344214154583,0
2.05548047910945,0
2.01804360706106,0
1.98116127561589,0
1.94486503387767,0
1.90918830920368,0
1.87416648139913,0
1.83983694929741,0
1.80623918681884,0
1.77341478509682,0
1.7414074767268,0
1.71026313764871,0
1.68002976164114,0
1.65075740192192,0
1.6224980739588,0
1.59530561335438,0
1.56923548264752,0
1.54434452114805,0
1.52069063257455,0
1.49833240637717,0
1.47732867026942,0
1.45773797371133,0
1.4396180048888,0
1.42302494707577,0
1.40801278403287,0
1.39463256809814,0
1.38293166859393,0
1.3729530217746,0
1.36473440639562,0
1.35830777072061,0
1.35369863706809,0
1.35092560861063,0
1.35,0
1.35092560861063,0
1.35369863706809,0
1.35830777072061,0
1.36473440639562,0
1.3729530217746,0
1.38293166859393,0
1.39463256809814,0
1.40801278403287,0
1.42302494707577,0
1.4396180048888,0
1.45773797371133,0
1.47732867026942,0
1.49833240637717,0
1.52069063257456,0
1.54434452114805,0
1.56923548264752,0
1.59530561335438,0
1.6224980739588,0
1.65075740192192,0
1.68002976164114,0
1.71026313764871,0
1.7414074767268,0
1.77341478509682,0
1.80623918681884,0
1.83983694929741,0
1.87416648139913,0
1.90918830920368,0
1.94486503387767,0
1.9811612756159,0
2.01804360706106,0
2.05548047910945,0
2.09344214154583,0
2.13190056053278,0
2.17082933460924,0
2.21020361053003,0
2.25,0
2.29019649811976,0
2.33077240416133,0
2.37170824512628,0
2.41298570240273,0
2.38537208837531,0
2.34360832905159,0
2.30217288664427,0
2.261083810919,0
2.22036033111745,0
2.18002293565916,0
2.14009345590327,0
2.10059515376,0
2.06155281280883,0
2.02299283241439,0
1.98494332412792,0
1.94743420941504,0
1.91049731745428,0
1.87416648139913,0
1.83847763108502,0
1.80346887968714,0
1.76918060129541,0
1.73565549577098,0
1.70293863659264,0
1.67107749670684,0
1.64012194668567,0
1.61012421881046,0
1.58113883008419,0
1.55322245670091,0
1.52643375224737,0
1.50083310198036,0
1.47648230602334,0
1.45344418537486,0
1.43178210632764,0
1.41155942134931,0
1.39283882771841,0
1.37568164921976,0
1.36014705087354,0
1.34629120178363,0
1.33416640641263,0
1.32382022948737,0
1.31529464379659,0
1.30862523283024,0
1.30384048104053,0
1.30096118312577,0
1.3,0
1.30096118312577,0
1.30384048104053,0
1.30862523283024,0
1.31529464379659,0
1.32382022948737,0
1.33416640641263,0
1.34629120178363,0
1.36014705087354,0
1.37568164921976,0
1.39283882771841,0
1.41155942134931,0
1.43178210632764,0
1.45344418537486,0
1.47648230602334,0
1.50083310198036,0
1.52643375224737,0
1.55322245670091,0
1.58113883008419,0
1.61012421881046,0
1.64012194668567,0
1.67107749670684,0
1.70293863659264,0
1.73565549577098,0
1.76918060129541,0
1.80346887968714,0
1.83847763108502,0
1.87416648139913,0
1.91049731745428,0
1.94743420941504,0
1.98494332412792,0
2.02299283241439,0
2.06155281280883,0
2.10059515376,0
2.14009345590327,0
2.18002293565916,0
2.22036033111745,0
2.261083810919,0
2.30217288664427,0
2.34360832905159,0
2.38537208837531,0
2.35849528301415,0
2.31624696438009,0
2.27431308310883,0
2.23271135617661,0
2.19146070008111,0
2.15058131676066,0
2.11009478460092,0
2.07002415444845,0
2.0303940504247,0
1.99123077517399,0
1.95256241897666,0
1.91441897190766,0
1.87683243791235,0
1.83983694929741,0
1.80346887968714,0
1.76776695296637,0
1.73277234511635,0
1.6985287751463,0
1.66508258053467,0
1.63248277173145,0
1.60078105935821,0
1.57003184681076,0
1.54029218007494,0
1.5116216457831,0
1.48408220796558,0
1.45773797371133,0
1.43265487818944,0
1.40890028036054,0
1.3865424623862,0
1.36565002837477,0
1.34629120178363,0
1.32853302555864,0
1.31244047484067,0
1.29807549857472,0
1.28549601321824,0
1.2747548783982,0
1.26589889011722,0
1.25896783120142,0
1.25399362039845,0
1.25099960031968,0
1.25,0
1.25099960031968,0
1.25399362039845,0
1.25896783120142,0
1.26589889011722,0
1.2747548783982,0
1.28549601321824,0
1.29807549857472,0
1.31244047484067,0
1.32853302555864,0
1.34629120178363,0
1.36565002837477,0
1.3865424623862,0
1.40890028036054,0
1.43265487818944,0
1.45773797371133,0
1.48408220796558,0
1.5116216457831,0
1.54029218007494,0
1.57003184681076,0
1.60078105935821,0
1.63248277173145,0
1.66508258053467,0
1.6985287751463,0
1.73277234511635,0
1.76776695296637,0
1.80346887968714,0
1.83983694929741,0
1.87683243791235,0
1.91441897190766,0
1.95256241897666,0
1.99123077517399,0
2.0303940504247,0
2.07002415444845,0
2.11009478460092,0
2.15058131676066,0
2.19146070008111,0
2.23271135617661,0
2.27431308310883,0
2.31624696438009,0
2.35849528301415,0
2.33238075793812,0
2.28965062837106,0
2.24722050542442,0
2.20510770711999,0
2.16333076527839,0
2.12190951739229,0
2.08086520466848,0
2.04022057631032,0
2,0
1.96022957839127,0
1.92093727122985,0
1.88215302247187,0
1.84390889145858,0
1.80623918681884,0
1.76918060129541,0
1.73277234511635,0
1.69705627484771,0
1.66207701385947,0
1.62788205960997,0
1.5945218719102,0
1.56204993518133,0
1.5305227865014,0
1.5,0
1.47054411698527,0
1.4422205101856,0
1.41509716980849,0
1.38924439894498,0
1.36473440639562,0
1.34164078649987,0
1.32003787824441,0
1.3,0
1.28160056179763,0
1.26491106406735,0
1.25,0
1.2369316876853,0
1.22576506721313,0
1.21655250605964,0
1.20933866224478,0
1.20415945787923,0
1.20104121494643,0
1.2,0
1.20104121494643,0
1.20415945787923,0
1.20933866224478,0
1.21655250605964,0
1.22576506721313,0
1.2369316876853,0
1.25,0
1.26491106406735,0
1.28160056179763,0
1.3,0
1.32003787824441,0
1.34164078649987,0
1.36473440639562,0
1.38924439894498,0
1.41509716980849,0
1.4422205101856,0
1.47054411698527,0
1.5,0
1.5305227865014,0
1.56204993518133,0
1.5945218719102,0
1.62788205960997,0
1.66207701385947,0
1.69705627484771,0
1.73277234511635,0
1.76918060129541,0
1.80623918681884,0
1.84390889145858,0
1.88215302247187,0
1.92093727122985,0
1.96022957839127,0
2,0
2.04022057631032,0
2.08086520466848,0
2.12190951739229,0
2.16333076527839,0
2.20510770711999,0
2.24722050542442,0
2.28965062837106,0
2.33238075793812,0
2.30705439901187,0
2.26384628453435,0
2.22092323145128,0
2.1783020910792,0
2.13600093632938,0
2.09403915913719,0
2.05243757517738,0
2.01121853611188,0
1.9704060495238,0
1.93002590656188,0
1.89010581714358,0
1.85067555233217,0
1.81176709319934,0
1.77341478509682,0
1.73565549577098,0
1.6985287751463,0
1.66207701385947,0
1.62634559672906,0
1.59138304628395,0
1.55724115023974,0
1.52397506541282,0
1.49164338901763,0
1.46030818665102,0
1.43003496460751,0
1.40089257261219,0
1.3729530217746,0
1.34629120178363,0
1.32098448136229,0
1.29711217710728,0
1.2747548783982,0
1.25399362039845,0
1.23490890352285,0
1.21757956618859,0
1.20208152801713,0
1.18848643240047,0
1.17686022959398,0
1.16726175299288,0
1.15974135047432,0
1.15433963806152,0
1.15108644332213,0
1.15,0
1.15108644332213,0
1.15433963806152,0
1.15974135047432,0
1.16726175299288,0
1.17686022959398,0
1.18848643240047,0
1.20208152801713,0
1.21757956618859,0
1.23490890352285,0
1.25399362039845,0
1.2747548783982,0
1.29711217710728,0
1.32098448136229,0
1.34629120178363,0
1.3729530217746,0
1.40089257261219,0
1.43003496460751,0
1.46030818665102,0
1.49164338901763,0
1.52397506541282,0
1.55724115023974,0
1.59138304628395,0
1.62634559672906,0
1.66207701385947,0
1.6985287751463,0
1.73565549577098,0
1.77341478509682,0
1.81176709319934,0
1.85067555233217,0
1.89010581714358,0
1.93002590656188,0
1.9704060495238,0
2.01121853611188,0
2.05243757517738,0
2.09403915913719,0
2.13600093632938,0
2.1783020910792,0
2.22092323145128,0
2.26384628453435,0
2.30705439901187,0
2.28254244210267,0
2.23886131772381,0
2.19544984001001,0
2.15232432500309,0
2.1095023109729,0
2.06700266085944,0
2.02484567313166,0
1.98305320150519,0
1.94164878389476,0
1.90065778087482,0
1.86010752377383,0
1.82002747232013,0
1.78044938147649,0
1.7414074767268,0
1.70293863659264,0
1.66508258053467,0
1.62788205960997,0
1.59138304628395,0
1.5556349186104,0
1.52069063257455,0
1.48660687473185,0
1.45344418537486,0
1.42126704035519,0
1.39014387744578,0
1.36014705087354,0
1.33135269556943,0
1.30384048104053,0
1.27769323391806,0
1.25299640861417,0
1.22983738762488,0
1.20830459735946,0
1.18848643240047,0
1.17046999107196,2.55476035279367e-20
1.15433963806152,5.2973052622772e-19
1.14017542509914,4.46439687944599e-19
1.12805141726785,-1.73045002074208e-05
1.11803398874989,-0.000113216902933337
1.11018016555873,-0.000258828314143037
1.10453610171873,-0.000415454991325034
1.10113577727726,-0.000532739637738887
1.1,-0.0005758423132035
1.10113577727726,-0.000532739641265969
1.10453610171873,-0.000415454993769327
1.11018016555873,-0.000258828314305439
1.11803398874989,-0.000113216901378085
1.12805141726785,-1.73045003983983e-05
1.14017542509914,4.46317566921584e-19
1.15433963806152,5.29735984300437e-19
1.17046999107196,2.57348185891465e-20
1.18848643240047,0
1.20830459735946,0
1.22983738762488,0
1.25299640861417,0
1.27769323391806,0
1.30384048104053,0
1.33135269556943,0
1.36014705087354,0
1.39014387744578,0
1.42126704035519,0
1.45344418537486,0
1.48660687473185,0
1.52069063257456,0
1.5556349186104,0
1.59138304628396,0
1.62788205960997,0
1.66508258053467,0
1.70293863659264,0
1.7414074767268,0
1.78044938147649,0
1.82002747232013,0
1.86010752377383,0
1.90065778087482,0
1.94164878389476,0
1.98305320150519,0
2.02484567313166,0
2.06700266085944,0
2.1095023109729,0
2.15232432500309,0
2.19544984001002,0
2.23886131772381,0
2.28254244210267,0
2.2588713996153,0
2.21472345903501,0
2.17082933460924,0
2.12720473861826,0
2.08386659841747,0
2.04083316319586,0
1.99812412026881,0
1.95576072156079,0
1.91376592090046,0
1.87216452268491,0
1.83098334236006,0
1.79025137899682,0
1.75,0
1.71026313764871,0
1.67107749670684,0
1.63248277173145,0
1.5945218719102,0
1.55724115023974,0
1.52069063257455,0
1.48492424049175,0
1.45,0
1.41598022585063,0
1.38293166859393,0
1.35092560861063,0
1.32003787824441,0
1.29034879005639,0
1.2619429464124,0
1.23490890352285,0
1.20933866224478,0
1.18532695911297,0
1.1629703349613,0
1.14236596587959,0
1.12361025271221,-1.13130392267965e-05
1.10679718105893,-0.000182840370802546
1.09201648339208,-0.000100204246292791
1.07935165724615,-0.000826723519054742
1.0688779163216,-0.00188170796716955
1.06066017177982,-0.00268297991792496
1.05475115548645,-0.00331092953038651
1.05118980208143,-0.00370501059776882
1.05,-0.00383881191003071
1.05118980208143,-0.00370501064563082
1.05475115548645,-0.00331092953367237
1.06066017177982,-0.00268297991757205
1.0688779163216,-0.00188170796362839
1.07935165724615,-0.000826723429339101
1.09201648339208,-0.000100200823197839
1.10679718105893,-0.000182839362343852
1.12361025271221,-1.1531378692078e-05
1.14236596587959,0
1.1629703349613,0
1.18532695911297,0
1.20933866224478,0
1.23490890352285,0
1.2619429464124,0
1.29034879005639,0
1.32003787824441,0
1.35092560861063,0
1.38293166859393,0
1.41598022585063,0
1.45,0
1.48492424049175,0
1.52069063257455,0
1.55724115023974,0
1.5945218719102,0
1.63248277173145,0
1.67107749670684,0
1.71026313764871,0
1.75,0
1.79025137899682,0
1.83098334236006,0
1.87216452268491,0
1.91376592090046,0
1.95576072156079,0
1.99812412026881,0
2.04083316319586,0
2.08386659841747,0
2.12720473861826,0
2.17082933460924,0
2.21472345903501,0
2.2588713996153,0
2.23606797749979,0
2.19146070008111,0
2.14709105535839,0
2.10297408448131,0
2.0591260281974,0
2.01556443707464,0
1.9723082923316,0
1.92937813815747,0
1.88679622641132,0
1.84458667456967,0
1.80277563773199,0
1.76139149538085,0
1.72046505340853,0
1.68002976164114,0
1.64012194668567,0
1.60078105935821,0
1.56204993518133,0
1.52397506541282,0
1.48660687473185,0
1.45,0
1.4142135623731,0
1.37931142241337,0
1.34536240470737,0
1.31244047484067,0
1.28062484748657,0
1.25,0
1.22065556157337,0
1.19268604418766,0
1.16619037896906,0
1.14127122105133,0
1.11803398874989,-1.1615485497149e-05
1.09658560997307,-0.000260007984527872
1.0770329614269,-0.000719808283196565
1.05948100502085,-0.00228334642269767
1.04403065089105,-0.00128930494444016
1.03077640640442,-0.00140868408548825
1.01980390271856,-0.00270460607186456
1.01118742080783,-0.00356185439161093
1.00498756211209,-0.0042129556919253
1.00124921972504,-0.00461467602332687
1,-0.0047501109321635
1.00124921972504,-0.00461467606684155
1.00498756211209,-0.00421295569455836
1.01118742080783,-0.00356185439178226
1.01980390271856,-0.00270460606987401
1.03077640640442,-0.00140868371677262
1.04403065089106,-0.00128938434283788
1.05948100502085,-0.00228333045464553
1.0770329614269,-0.000716489994999644
1.09658560997307,-0.000259944795889735
1.11803398874989,-1.16276643105417e-05
1.14127122105133,0
1.16619037896906,0
1.19268604418766,0
1.22065556157337,0
1.25,0
1.28062484748657,0
1.31244047484067,0
1.34536240470737,0
1.37931142241337,0
1.4142135623731,0
1.45,0
1.48660687473185,0
1.52397506541282,0
1.56204993518133,0
1.60078105935821,0
1.64012194668567,0
1.68002976164114,0
1.72046505340853,0
1.76139149538085,0
1.80277563773199,0
1.84458667456967,0
1.88679622641132,0
1.92937813815747,0
1.9723082923316,0
2.01556443707464,0
2.0591260281974,0
2.10297408448131,0
2.14709105535839,0
2.19146070008111,0
2.23606797749979,0
2.21415898254845,0
2.16910119634839,0
2.1242645786248,0
2.07966343430854,0
2.03531324370476,0
1.99123077517399,0
1.94743420941504,0
1.90394327646598,0
1.86077940659284,0
1.81796589626978,0
1.77552809045647,0
1.73349358233597,0
1.69189243156886,0
1.65075740192192,0
1.61012421881046,0
1.57003184681076,0
1.5305227865014,0
1.49164338901763,0
1.45344418537486,0
1.41598022585063,0
1.37931142241337,0
1.34350288425444,0
1.30862523283024,0
1.2747548783982,0
1.24197423483742,0
1.21037184369102,0
1.18004237212059,0
1.15108644332213,0
1.12361025271221,0
1.09772492000501,-9.02455875699432e-05
1.07354552767919,-0.000981233067376357
1.05118980208143,-0.00273859828014961
1.03077640640442,-0.00122321386661074
1.01242283656583,-0.00312789457574738
0.996242942258564,-0.00189875281606939
0.982344135219425,0.00192237500188127
0.97082439194738,0.00112577028472972
0.961769203083567,0.000220562284585778
0.95524865872714,-0.000432200894569556
0.951314879522022,-0.000825921495941608
0.95,-0.000957520253892587
0.951314879522022,-0.000825920567829567
0.95524865872714,-0.000432200828946849
0.961769203083567,0.000220562271578824
0.97082439194738,0.00112577022126773
0.982344135219425,0.00192230259985487
0.996242942258564,-0.00190018357894034
1.01242283656583,-0.00312811043538503
1.03077640640442,-0.00114778438548155
1.05118980208143,-0.00273840875492615
1.07354552767919,-0.000982294639434788
1.09772492000501,-9.02547613541327e-05
1.12361025271221,0
1.15108644332213,0
1.18004237212059,0
1.21037184369102,0
1.24197423483742,0
1.2747548783982,0
1.30862523283024,0
1.34350288425444,0
1.37931142241337,0
1.41598022585063,0
1.45344418537486,0
1.49164338901763,0
1.5305227865014,0
1.57003184681076,0
1.61012421881046,0
1.65075740192192,0
1.69189243156886,0
1.73349358233597,0
1.77552809045647,0
1.81796589626978,0
1.86077940659284,0
1.90394327646598,0
1.94743420941504,0
1.99123077517399,0
2.03531324370476,0
2.07966343430854,0
2.1242645786248,0
2.16910119634839,0
2.21415898254845,0
2.19317121994613,0
2.14767315949145,0
2.10237960416286,0
2.0573040611441,0
2.01246117974981,0
1.96786686541544,0
1.92353840616713,0
1.87949461292125,0
1.83575597506858,0
1.79234483289349,0
1.74928556845359,0
1.7066048165876,0
1.66433169770932,0
1.6224980739588,0
1.58113883008419,0
1.54029218007494,0
1.5,0
1.46030818665102,0
1.42126704035519,0
1.38293166859393,0
1.34536240470737,0
1.30862523283024,0
1.27279220613579,0
1.23794184031399,0
1.20415945787923,0
1.171537451386,0
1.14017542509914,0
1.11018016555873,-4.18942230238086e-06
1.0816653826392,-0.00044912896433312
1.05475115548645,-0.0016618400351858
1.0295630140987,-0.00206189654231621
1.00623058987491,-0.00375511431003547
0.98488578017961,0.000405802092656129
0.965660395791398,0.000795728298029536
0.948683298050514,0.00205530094153259
0.93407708461347,0.00769524397936807
0.921954445729289,0.0098188207375121
0.912414379544733,0.00872485996936692
0.905538513813742,0.00808916361022809
0.901387818865997,0.00771608973258895
0.9,0.0075928853129275
0.901387818865997,0.00771609044811516
0.905538513813742,0.00808916363557442
0.912414379544733,0.00872485993228006
0.921954445729289,0.00981882141060108
0.93407708461347,0.00769516189045996
0.948683298050514,0.00205476690845962
0.965660395791398,0.000795726076824266
0.98488578017961,0.000415017957640545
1.00623058987491,-0.00375510994949333
1.0295630140987,-0.00206199183210656
1.05475115548645,-0.00166184166787133
1.0816653826392,-0.000449129224070991
1.11018016555873,-4.18926087863465e-06
1.14017542509914,0
1.171537451386,0
1.20415945787923,0
1.23794184031399,0
1.27279220613579,0
1.30862523283024,0
1.34536240470737,0
1.38293166859393,0
1.42126704035519,0
1.46030818665102,0
1.5,0
1.54029218007494,0
1.58113883008419,0
1.6224980739588,0
1.66433169770932,0
1.7066048165876,0
1.74928556845359,0
1.79234483289349,0
1.83575597506858,0
1.87949461292125,0
1.92353840616713,0
1.96786686541544,0
2.01246117974981,0
2.0573040611441,0
2.10237960416286,0
2.14767315949145,0
2.19317121994613,0
2.17313138121007,0
2.12720473861826,0
2.08146582964986,0
2.03592730715023,0
1.99060292373944,0
1.94550764583437,0
1.90065778087482,0
1.85607111932706,0
1.81176709319934,0
1.76776695296637,0
1.72409396495667,0
1.68077363139716,0
1.63783393541592,0
1.59530561335438,0
1.55322245670091,0
1.5116216457831,0
1.47054411698527,0
1.43003496460751,0
1.39014387744578,0
1.35092560861063,0
1.31244047484067,0
1.2747548783982,0
1.23794184031399,0
1.20208152801713,0
1.16726175299288,0
1.13357840487546,0
1.10113577727726,-5.04090891705151e-06
1.07004672795163,-0.00103498055064431
1.04043260233424,-0.00330048958660684
1.01242283656583,-0.00289360728810272
0.986154146165801,0.000809145991688985
0.961769203083567,5.83959285452415e-06
0.939414711402797,0.00473337067081978
0.919238815542512,0.00925087576070441
0.901387818865997,0.0108501492833114
0.886002257333467,0.0167562830170794
0.873212459828649,0.0228730076237246
0.863133825081603,0.0219585584671115
0.855862138431184,0.0213580572267336
0.85146931829632,0.0210189723811969
0.85,0.0209087324857221
0.85146931829632,0.0210189701327926
0.855862138431184,0.0213580572632175
0.863133825081603,0.0219585585027685
0.873212459828649,0.0228730097932891
0.886002257333467,0.0167562790621536
0.901387818865997,0.0108501234148266
0.919238815542512,0.00925051613323065
0.939414711402797,0.00473173440035047
0.961769203083567,5.84189423658683e-06
0.986154146165801,0.000809145116772532
1.01242283656583,-0.00289360725696944
1.04043260233424,-0.00330048808058071
1.07004672795164,-0.00103513730017525
1.10113577727726,-5.1124672478479e-06
1.13357840487546,0
1.16726175299288,0
1.20208152801713,0
1.23794184031399,0
1.2747548783982,0
1.31244047484067,0
1.35092560861063,0
1.39014387744578,0
1.43003496460751,0
1.47054411698527,0
1.5116216457831,0
1.55322245670091,0
1.59530561335438,0
1.63783393541592,0
1.68077363139716,0
1.72409396495667,0
1.76776695296637,0
1.81176709319934,0
1.85607111932706,0
1.90065778087482,0
1.94550764583437,0
1.99060292373944,0
2.03592730715023,0
2.08146582964986,0
2.12720473861826,0
2.17313138121007,0
2.1540659228538,0
2.1077238908358,0
2.06155281280883,0
2.01556443707464,0
1.96977156035922,0
1.92418814048939,0
1.87882942280559,0
1.83371208208922,0
1.78885438199983,0
1.74427635425124,0
1.7,0
1.65604951616792,0
1.61245154965971,0
1.56923548264752,0
1.52643375224737,0
1.48408220796558,0
1.4422205101856,0
1.40089257261219,0
1.36014705087354,0
1.32003787824441,0
1.28062484748657,0
1.24197423483742,0
1.20415945787923,0
1.16726175299288,0
1.13137084989848,0
1.09658560997307,-1.42433750760048e-06
1.06301458127346,-0.000423279281502897
1.03077640640441,-0.00285328194323437
1,-0.00452532480005802
0.97082439194738,-0.00147104758332416
0.94339811320566,0.00543602021387175
0.917877987534291,0.00836516074603805
0.894427190999916,0.0132422448457138
0.873212459828649,0.0209390052044101
0.854400374531753,0.0243329767932391
0.83815273071201,0.0300828233941638
0.824621125123532,0.0392350978575526
0.813941029804985,0.0399487302123777
0.806225774829855,0.0393956081985264
0.80156097709407,0.039103819002716
0.8,0.0390107716136335
0.80156097709407,0.0391038105284685
0.806225774829855,0.0393956070764248
0.813941029804985,0.0399487303636442
0.824621125123532,0.0392350984131461
0.83815273071201,0.0300828413100313
0.854400374531753,0.0243330022820819
0.873212459828649,0.0209386273629066
0.894427190999916,0.0132414659495409
0.917877987534291,0.00836517425062653
0.94339811320566,0.00543601707498455
0.97082439194738,-0.00147104724329349
1,-0.00452532446077526
1.03077640640442,-0.00285328516236116
1.06301458127346,-0.000423258596125704
1.09658560997307,-1.56282290763389e-06
1.13137084989848,0
1.16726175299288,0
1.20415945787923,0
1.24197423483742,0
1.28062484748657,0
1.32003787824441,0
1.36014705087354,0
1.40089257261219,0
1.4422205101856,0
1.48408220796558,0
1.52643375224737,0
1.56923548264752,0
1.61245154965971,0
1.65604951616792,0
1.7,0
1.74427635425124,0
1.78885438199983,0
1.83371208208922,0
1.87882942280559,0
1.92418814048939,0
1.96977156035922,0
2.01556443707464,0
2.06155281280883,0
2.1077238908358,0
2.1540659228538,0
2.13600093632938,0
2.08925824157762,0
2.04266982158155,0
1.99624647776771,0
1.95,0
1.90394327646598,0
1.8580904176062,0
1.81245689603919,0
1.76705970470723,0
1.72191753577226,0
1.67705098312484,0
1.63248277173145,0
1.58823801742686,0
1.54434452114805,0
1.50083310198036,0
1.45773797371133,0
1.41509716980849,0
1.3729530217746,0
1.33135269556943,0
1.29034879005639,0
1.25,0
1.21037184369102,0
1.171537451386,0
1.13357840487546,0
1.09658560997307,-1.42441217432782e-06
1.06066017177982,-0.000284364315076981
1.02591422643416,-0.000637720605264349
0.99247166206396,8.63935237926687e-05
0.960468635614927,-0.000829189987285072
0.930053761886914,0.00317782537350159
0.901387818865997,0.0117873462675301
0.874642784226795,0.0201724855909105
0.85,0.0263164853723661
0.827647267862342,0.0355951490588736
0.807774721070176,0.0421951169170013
0.790569415042095,0.0481507440350313
0.776208734813001,0.058701437035464
0.764852927038918,0.0627386484429128
0.756637297521078,0.0622327491120033
0.751664818918645,0.062000929908387
0.75,0.0619286879991156
0.751664818918645,0.0620009129192359
0.756637297521078,0.0622327461083754
0.764852927038918,0.062738648879668
0.776208734813001,0.0587014321027778
0.790569415042095,0.048150749857673
0.807774721070176,0.042195120263735
0.827647267862342,0.035595107212875
0.85,0.0263164534524688
0.874642784226795,0.0201724854893946
0.901387818865997,0.0117873368232256
0.930053761886914,0.00317745430174404
0.960468635614927,-0.000828978602369013
0.992471662063961,0.000100262471068354
1.02591422643416,-0.000637728384359252
1.06066017177982,-0.000284397452081612
1.09658560997307,-1.42449174760005e-06
1.13357840487546,0
1.171537451386,0
1.21037184369102,0
1.25,0
1.29034879005639,0
1.33135269556943,0
1.3729530217746,0
1.41509716980849,0
1.45773797371133,0
1.50083310198036,0
1.54434452114805,0
1.58823801742686,0
1.63248277173145,0
1.67705098312484,0
1.72191753577226,0
1.76705970470723,0
1.81245689603919,0
1.8580904176062,0
1.90394327646598,0
1.95,0
1.99624647776771,0
2.04266982158155,0
2.08925824157762,0
2.13600093632938,0
2.11896201004171,0
2.07183493551007,0
2.02484567313166,0
1.97800404448525,0
1.9313207915828,0
1.88480768249708,0
1.83847763108502,0
1.79234483289349,0
1.7464249196573,0
1.70073513516949,0
1.65529453572468,0
1.61012421881046,0
1.56524758424985,0
1.52069063257455,0
1.47648230602334,0
1.43265487818944,0
1.38924439894498,0
1.34629120178363,0
1.30384048104053,0
1.2619429464124,0
1.22065556157337,0
1.18004237212059,0
1.14017542509914,0
1.10113577727726,-5.02957128067376e-06
1.06301458127346,-0.000423059478675679
1.02591422643416,-0.000637686232243354
0.989949493661166,0.00114474352748377
0.95524865872714,0.00514883732527679
0.921954445729289,0.0072889235503709
0.890224690738243,0.0120086901913511
0.860232526704263,0.0211293101969733
0.832165848854662,0.0334476365466667
0.806225774829855,0.0434801467238341
0.782623792124926,0.0538858724713001
0.761577310586391,0.0638544073274088
0.743303437365925,0.0710156869073826
0.728010988928052,0.0819064714384557
0.715891053163818,0.0901133348874348
0.707106781186547,0.0899084772219511
0.70178344238091,0.0897473985924169
0.7,0.0896986216540461
0.70178344238091,0.08974737396098
0.707106781186547,0.0899084778466773
0.715891053163818,0.090113332093648
0.728010988928052,0.0819064582918556
0.743303437365925,0.0710156881381459
0.761577310586391,0.0638544181724405
0.782623792124926,0.0538859038769544
0.806225774829855,0.0434801841802325
0.832165848854662,0.0334476441438209
0.860232526704263,0.0211292961917753
0.890224690738243,0.0120085458932768
0.921954445729289,0.00728921581266849
0.95524865872714,0.00515116605124261
0.989949493661167,0.00114471744478736
1.02591422643416,-0.000637686733440225
1.06301458127347,-0.000423062043068083
1.10113577727726,-4.93787874891677e-06
1.14017542509914,0
1.18004237212059,0
1.22065556157337,0
1.2619429464124,0
1.30384048104053,0
1.34629120178363,0
1.38924439894498,0
1.43265487818944,0
1.47648230602334,0
1.52069063257455,0
1.56524758424985,0
1.61012421881046,0
1.65529453572468,0
1.7007351351695,0
1.7464249196573,0
1.79234483289349,0
1.83847763108502,0
1.88480768249708,0
1.9313207915828,0
1.97800404448525,0
2.02484567313166,0
2.07183493551007,0
2.11896201004171,0
2.10297408448131,0
2.05548047910945,0
2.00810856280232,0
1.96086715511276,0
1.91376592090046,0
1.86681547025945,0
1.82002747232013,0
1.77341478509682,0
1.72699160391705,0
1.68077363139716,0
1.63477827242718,0
1.58902485820707,0
1.54353490404331,0
1.49833240637717,0
1.45344418537486,0
1.40890028036054,0
1.36473440639562,0
1.32098448136229,0
1.27769323391806,0
1.23490890352285,0
1.19268604418766,0
1.15108644332213,0
1.11018016555873,-4.18131375834902e-06
1.07004672795163,-0.00103438524802426
1.03077640640441,-0.00285230147810527
0.99247166206396,8.63677223473356e-05
0.95524865872714,0.00514813727118671
0.919238815542512,0.0118970983150628
0.884590300647706,0.0185138410503632
0.85146931829632,0.0249986235377889
0.820060973342836,0.0344917475135337
0.790569415042095,0.0482671285717617
0.763216876123687,0.0632607674886426
0.73824115301167,0.0761684834266522
0.715891053163818,0.0888452276652376
0.696419413859206,0.0984584645345313
0.680073525436772,0.109492839062807
0.667083203206317,0.12140030253115
0.657647321898295,0.12247275104904
0.651920240520265,0.122389938018409
0.65,0.122365732481873
0.651920240520265,0.122389913510127
0.657647321898295,0.122472770475302
0.667083203206317,0.12140028520373
0.680073525436772,0.109492820521841
0.696419413859206,0.0984584681652381
0.715891053163818,0.0888452352023805
0.73824115301167,0.0761684991188239
0.763216876123687,0.0632607951348808
0.790569415042095,0.0482671375827709
0.820060973342836,0.0344917357456585
0.85146931829632,0.0249986378214124
0.884590300647707,0.0185137275398817
0.919238815542512,0.0118967160901634
0.95524865872714,0.00514814756479607
0.99247166206396,8.63685657561222e-05
1.03077640640442,-0.00285229689728511
1.07004672795163,-0.00103439226566164
1.11018016555873,-4.18144657034897e-06
1.15108644332213,0
1.19268604418766,0
1.23490890352285,0
1.27769323391806,0
1.32098448136229,0
1.36473440639562,0
1.40890028036054,0
1.45344418537486,0
1.49833240637717,0
1.54353490404331,0
1.58902485820707,0
1.63477827242718,0
1.68077363139716,0
1.72699160391705,0
1.77341478509682,0
1.82002747232013,0
1.86681547025945,0
1.91376592090046,0
1.96086715511276,0
2.00810856280232,0
2.05548047910945,0
2.10297408448131,0
2.08806130178211,0
2.04022057631032,0
1.99248588451713,0
1.94486503387767,0
1.89736659610103,0
1.85,0
1.80277563773199,0
1.75570498660794,0
1.70880074906351,0
1.66207701385947,0
1.61554944214035,0
1.56923548264752,0
1.52315462117278,0
1.47732867026942,0
1.43178210632764,0
1.3865424623862,0
1.34164078649987,0
1.29711217710728,0
1.25299640861417,0
1.20933866224478,0
1.16619037896906,0
1.12361025271221,0
1.0816653826392,-0.000449069115879404
1.04043260233424,-0.00330001914475231
1,-0.00452478769632898
0.960468635614927,-0.00082881289629657
0.921954445729289,0.00728867110236702
0.884590300647706,0.0185130699032084
0.848528137423857,0.0307906647953414
0.813941029804985,0.0414315835034776
0.781024967590665,0.0521597735893515
0.75,0.0662904185622672
0.721110255092798,0.0841411538185395
0.69462219947249,0.101780440441621
0.670820393249937,0.117227380900525
0.65,0.130053218687638
0.632455532033676,0.141798562783595
0.618465843842649,0.156104355977104
0.608276253029822,0.159999952889966
0.602079728939615,0.159997239301123
0.6,0.159995870548719
0.602079728939615,0.159997237316845
0.608276253029822,0.160000000000001
0.618465843842649,0.156104320989978
0.632455532033676,0.141798546820156
0.65,0.130053219721056
0.670820393249937,0.11722739974168
0.69462219947249,0.101780488072707
0.721110255092798,0.0841411913097142
0.75,0.0662904223677703
0.781024967590665,0.052159765568765
0.813941029804985,0.0414315790338355
0.848528137423857,0.0307906583477048
0.884590300647707,0.0185130670558621
0.921954445729289,0.00728867323458983
0.960468635614927,-0.000828811667371982
1,-0.00452478733511003
1.04043260233424,-0.00330001961157966
1.0816653826392,-0.000449068874999544
1.12361025271221,0
1.16619037896906,0
1.20933866224478,0
1.25299640861417,0
1.29711217710729,0
1.34164078649987,0
1.3865424623862,0
1.43178210632764,0
1.47732867026942,0
1.52315462117278,0
1.56923548264752,0
1.61554944214035,0
1.66207701385947,0
1.70880074906351,0
1.75570498660794,0
1.80277563773199,0
1.85,0
1.89736659610103,0
1.94486503387767,0
1.99248588451713,0
2.04022057631032,0
2.08806130178211,0
2.07424685126915,0
2.02607995893548,0
1.97800404448525,0
1.93002590656188,0
1.88215302247187,0
1.83439363278441,0
1.78675683852056,0
1.73925271309261,0
1.69189243156886,0
1.64468842033985,0
1.59765453086705,0
1.55080624192708,0
1.50416089564913,0
1.45773797371133,0
1.41155942134931,0
1.36565002837477,0
1.32003787824441,0
1.2747548783982,0
1.22983738762488,0
1.18532695911297,0
1.14127122105133,0
1.09772492000501,-9.02314060008571e-05
1.05475115548645,-0.00166161815738177
1.01242283656583,-0.00289274328457679
0.97082439194738,-0.00146968460771493
0.930053761886914,0.00317906644078168
0.890224690738243,0.0120093774806778
0.85146931829632,0.0249985368759891
0.813941029804985,0.0414309975561839
0.777817459305202,0.0588353931080802
0.743303437365925,0.0736192755172723
0.710633520177595,0.0885647259038511
0.680073525436772,0.107153339678159
0.651920240520265,0.128805424000127
0.626498204307083,0.148938738849268
0.604152298679728,0.165324377171959
0.585234995535981,0.178880254293174
0.570087712549569,0.194476983634284
0.559016994374947,0.202600588706163
0.552268050859363,0.202702830449001
0.55,0.202716430614733
0.552268050859363,0.202702910266598
0.559016994374947,0.20260059791459
0.570087712549569,0.194476966750023
0.585234995535981,0.17888025805993
0.604152298679728,0.165324423755584
0.626498204307083,0.148938831327333
0.651920240520265,0.128805483696943
0.680073525436772,0.107153370603802
0.710633520177595,0.0885647287427741
0.743303437365925,0.0736192710570791
0.777817459305202,0.0588353910300499
0.813941029804985,0.0414309946195866
0.85146931829632,0.0249985271726546
0.890224690738243,0.0120093612166204
0.930053761886914,0.0031790481289912
0.97082439194738,-0.00146969789166153
1.01242283656583,-0.00289274477821207
1.05475115548645,-0.00166161525368017
1.09772492000501,-9.02312876218219e-05
1.14127122105133,0
1.18532695911297,0
1.22983738762488,0
1.2747548783982,0
1.32003787824441,0
1.36565002837477,0
1.41155942134931,0
1.45773797371133,0
1.50416089564913,0
1.55080624192708,0
1.59765453086705,0
1.64468842033985,0
1.69189243156886,0
1.73925271309261,0
1.78675683852056,0
1.83439363278441,0
1.88215302247187,0
1.93002590656188,0
1.97800404448525,0
2.02607995893548,0
2.07424685126915,0
2.06155281280883,0
2.01308221391974,0
1.96468827043885,0
1.91637678967368,0
1.86815416922694,0
1.82002747232013,0
1.77200451466693,0
1.72409396495667,0
1.67630546142402,0
1.62864974749023,0
1.58113883008419,0
1.5337861650178,0
1.48660687473185,0
1.4396180048888,0
1.39283882771841,0
1.34629120178363,0
1.3,0
1.25399362039845,0
1.20830459735946,0
1.1629703349613,0
1.11803398874989,-1.15954127725031e-05
1.07354552767919,-0.000980507936503521
1.0295630140987,-0.00206060526114691
0.986154146165801,0.000809113316775606
0.94339811320566,0.00543626225635252
0.901387818865997,0.0117886438161738
0.860232526704263,0.0211308196072105
0.820060973342836,0.0344927432931578
0.781024967590665,0.0521599918281986
0.743303437365925,0.0736189672041401
0.707106781186548,0.0960966565824793
0.672681202353685,0.114975516807361
0.640312423743285,0.134057363761737
0.610327780786685,0.157001927724689
0.58309518948453,0.182384639612218
0.559016994374947,0.203993802248571
0.53851648071345,0.220575077347853
0.522015325445527,0.237292074838335
0.509901951359278,0.249791223321453
0.502493781056044,0.250389872986594
0.5,0.250417802489398
0.502493781056044,0.250390055520296
0.509901951359279,0.249791226161128
0.522015325445527,0.237292168272881
0.53851648071345,0.220575160443627
0.559016994374947,0.203994046003936
0.58309518948453,0.1823847954541
0.610327780786685,0.157001976565067
0.640312423743285,0.134057388125511
0.672681202353686,0.114975521120898
0.707106781186548,0.0960966537412942
0.743303437365925,0.0736189601514752
0.781024967590666,0.05215998089931
0.820060973342837,0.0344927366423243
0.860232526704263,0.0211308289034192
0.901387818865997,0.0117886724806947
0.943398113205661,0.00543629086683935
0.986154146165801,0.000809118120990928
1.0295630140987,-0.0020605991115645
1.07354552767919,-0.000980506850716483
1.11803398874989,-1.14798555507668e-05
1.1629703349613,0
1.20830459735946,0
1.25399362039845,0
1.3,0
1.34629120178363,0
1.39283882771841,0
1.4396180048888,0
1.48660687473185,0
1.5337861650178,0
1.58113883008419,0
1.62864974749023,0
1.67630546142402,0
1.72409396495667,0
1.77200451466694,0
1.82002747232013,0
1.86815416922694,0
1.91637678967368,0
1.96468827043885,0
2.01308221391974,0
2.06155281280883,0
2.05,0
2.00124960961895,0
1.95256241897666,0
1.90394327646598,0
1.85539753152795,0
1.80693109995927,0
1.7585505395069,0
1.71026313764871,0
1.66207701385947,0
1.6140012391569,0
1.56604597633658,0
1.5182226450689,0
1.47054411698527,0
1.42302494707577,0
1.37568164921976,0
1.32853302555864,0
1.28160056179763,0
1.23490890352285,0
1.18848643240047,0
1.14236596587959,0
1.09658560997307,-0.000259940698384831
1.05118980208143,-0.00273811709181284
1.00623058987491,-0.00375431443766948
0.961769203083567,6.65866490533304e-06
0.917877987534291,0.00836546731428447
0.874642784226795,0.02017257530598
0.832165848854662,0.033448680201542
0.790569415042095,0.0482687263103993
0.75,0.0662916634801204
0.710633520177595,0.0885652360639516
0.672681202353685,0.114975462465037
0.636396103067893,0.142635771944672
0.602079728939615,0.165415974522239
0.570087712549569,0.188545085724407
0.540832691319598,0.215947025354759
0.51478150704935,0.244999199621145
0.492442890089805,0.26644367268326
0.474341649025257,0.284562516308522
0.460977222864644,0.300925257337215
0.452769256906871,0.302996633934687
0.45,0.303042586408971
0.452769256906871,0.302996914145291
0.460977222864644,0.300925375744993
0.474341649025257,0.284562777599536
0.492442890089805,0.266443750230075
0.51478150704935,0.244999294724505
0.540832691319598,0.21594711000425
0.570087712549569,0.188545135004622
0.602079728939615,0.165415994906497
0.636396103067893,0.142635772786921
0.672681202353685,0.114975456853
0.710633520177595,0.0885652332041392
0.75,0.0662916758897858
0.790569415042095,0.0482687543473236
0.832165848854662,0.03344868796824
0.874642784226795,0.0201725162669463
0.917877987534291,0.00836539439531928
0.961769203083567,6.64050496631082e-06
1.00623058987491,-0.00375428791473865
1.05118980208143,-0.00273807058080574
1.09658560997307,-0.000259933386732113
1.14236596587959,0
1.18848643240047,0
1.23490890352285,0
1.28160056179763,0
1.32853302555864,0
1.37568164921976,0
1.42302494707577,0
1.47054411698527,0
1.5182226450689,0
1.56604597633658,0
1.6140012391569,0
1.66207701385947,0
1.71026313764871,0
1.7585505395069,0
1.80693109995927,0
1.85539753152795,0
1.90394327646598,0
1.95256241897666,0
2.00124960961895,0
2.05,0
2.03960780543711,0
1.99060292373944,0
1.94164878389476,0
1.89274932307477,0
1.84390889145858,0
1.79513230710162,0
1.7464249196573,0
1.69779268463496,0
1.64924225024706,0
1.60078105935821,0
1.552417469626,0
1.50416089564913,0
1.4560219778561,0
1.40801278403287,0
1.36014705087354,0
1.31244047484067,0
1.26491106406735,0
1.21757956618859,0
1.17046999107196,2.55378760338329e-20
1.12361025271221,-1.13088686484785e-05
1.0770329614269,-0.000719681090135578
1.03077640640442,-0.00122299175084365
0.98488578017961,0.000405930665261237
0.939414711402797,0.00473372000308912
0.894427190999916,0.0132424999346244
0.85,0.0263164023455846
0.806225774829855,0.0434799529445227
0.763216876123687,0.063261401723742
0.721110255092798,0.0841426544780274
0.680073525436772,0.107154687402164
0.640312423743285,0.134058026433971
0.602079728939615,0.165416065970905
0.565685424949238,0.198595360385747
0.531507290636732,0.224922657017939
0.5,0.252245621948841
0.47169905660283,0.284204786332514
0.447213595499958,0.315380722803312
0.427200187265876,0.336325956097376
0.412310562561766,0.35555062477988
0.403112887414927,0.36048277224011
0.4,0.36055417759191
0.403112887414927,0.360483216593573
0.412310562561766,0.355551023698003
0.427200187265876,0.336326312537091
0.447213595499958,0.315380772377605
0.47169905660283,0.284204857696734
0.5,0.252245682883132
0.531507290636732,0.224922696296052
0.565685424949238,0.198595368165794
0.602079728939615,0.165416065821074
0.640312423743285,0.134058035957708
0.680073525436772,0.107154720677997
0.721110255092798,0.0841426853294912
0.763216876123688,0.0632613507284932
0.806225774829855,0.0434798078619392
0.85,0.0263162593634673
0.894427190999916,0.0132424160765046
0.939414711402797,0.00473370902411966
0.984885780179611,0.00040595920880583
1.03077640640442,-0.00122299362948328
1.0770329614269,-0.000719680371708765
1.12361025271221,-1.13088140591303e-05
1.17046999107196,0
1.21757956618859,0
1.26491106406735,0
1.31244047484067,0
1.36014705087354,0
1.40801278403287,0
1.4560219778561,0
1.50416089564913,0
1.552417469626,0
1.60078105935821,0
1.64924225024706,0
1.69779268463496,0
1.7464249196573,0
1.79513230710162,0
1.84390889145858,0
1.89274932307477,0
1.94164878389476,0
1.99060292373944,0
2.03960780543711,0
2.0303940504247,0
1.98116127561589,0
1.93196790863617,0
1.88281703837627,0
1.83371208208922,0
1.78465682975747,0
1.73565549577098,0
1.6867127793433,0
1.63783393541592,0
1.58902485820707,0
1.54029218007494,0
1.49164338901763,0
1.44308696896618,0
1.39463256809814,0
1.34629120178363,0
1.29807549857472,0
1.25,0
1.20208152801713,0
1.15433963806152,5.29762445408379e-19
1.10679718105893,-0.000182847777249202
1.05948100502085,-0.00228338120554054
1.01242283656583,-0.00312793789687466
0.965660395791398,0.000795669181631254
0.919238815542512,0.00925078395895251
0.873212459828649,0.0209389286115782
0.827647267862342,0.0355950261361469
0.782623792124926,0.0538855672633162
0.73824115301167,0.0761681628808139
0.69462219947249,0.101780751432787
0.651920240520265,0.128806700224837
0.610327780786685,0.157003163113508
0.570087712549569,0.188545659245122
0.531507290636732,0.224922743083357
0.494974746830583,0.264640210839663
0.460977222864644,0.294501933034873
0.430116263352131,0.326423239150674
0.403112887414927,0.363043145876207
0.380788655293195,0.392584591456635
0.364005494464026,0.413681902585947
0.353553390593274,0.422816383449451
0.35,0.422927800485207
0.353553390593274,0.422816734183814
0.364005494464026,0.413682511519146
0.380788655293195,0.392584859539618
0.403112887414927,0.363043208132644
0.430116263352131,0.326423297098381
0.460977222864644,0.294501975010832
0.494974746830583,0.264640214297759
0.531507290636733,0.224922749041139
0.570087712549569,0.188545678696573
0.610327780786685,0.157003209154051
0.651920240520265,0.128806695539047
0.69462219947249,0.101780572489247
0.73824115301167,0.076167874367455
0.782623792124926,0.0538853022067257
0.827647267862342,0.0355948600786372
0.873212459828649,0.0209388718325605
0.919238815542512,0.00925078502117007
0.965660395791399,0.00079567104168476
1.01242283656583,-0.0031279374749889
1.05948100502085,-0.00228337741359271
1.10679718105893,-0.000182844833966275
1.15433963806152,0
1.20208152801713,0
1.25,0
1.29807549857472,0
1.34629120178363,0
1.39463256809814,0
1.44308696896618,0
1.49164338901763,0
1.54029218007494,0
1.58902485820707,0
1.63783393541592,0
1.6867127793433,0
1.73565549577098,0
1.78465682975747,0
1.83371208208923,0
1.88281703837627,0
1.93196790863617,0
1.9811612756159,0
2.0303940504247,0
2.02237484161567,0
1.97294196569489,0
1.92353840616713,0
1.87416648139913,0
1.82482875908947,0
1.77552809045647,0
1.72626765016321,0
1.67705098312484,0
1.62788205960997,0
1.57876534038469,0
1.52970585407784,0
1.48070928949608,0
1.43178210632764,0
1.38293166859393,0
1.33416640641263,0
1.28549601321824,0
1.2369316876853,0
1.18848643240047,0
1.14017542509914,4.46522859975466e-19
1.09201648339208,-0.000100236043253273
1.04403065089105,-0.001289722755904
0.996242942258564,-0.00189950150086755
0.948683298050514,0.00205448368589618
0.901387818865997,0.0108493549890443
0.854400374531753,0.0243322699487057
0.807774721070176,0.0421945604543673
0.761577310586391,0.0638540220002771
0.715891053163818,0.0888449268685097
0.670820393249937,0.117227156979456
0.626498204307083,0.14893891839305
0.58309518948453,0.182385634950899
0.540832691319598,0.215947891123911
0.5,0.252245816678615
0.460977222864644,0.294501939821951
0.424264068711928,0.339849960205334
0.390512483795333,0.374015245537096
0.360555127546399,0.410974122280053
0.335410196624968,0.451842435586356
0.316227766016838,0.475627504819531
0.304138126514911,0.489792024793466
0.3,0.490147778998726
0.304138126514911,0.489792322716782
0.316227766016838,0.475628619076049
0.335410196624968,0.451842983344158
0.360555127546399,0.410974178058121
0.390512483795333,0.374015286529367
0.424264068711929,0.339849957948436
0.460977222864644,0.294501940055994
0.5,0.252245828311482
0.540832691319598,0.215947941178668
0.58309518948453,0.182385587887584
0.626498204307084,0.148938665599974
0.670820393249937,0.117226897478761
0.715891053163818,0.0888448160744997
0.761577310586391,0.063854080024132
0.807774721070176,0.0421946858713796
0.854400374531753,0.0243323619014763
0.901387818865997,0.0108493894370562
0.948683298050514,0.00205447787850208
0.996242942258564,-0.00189952394831118
1.04403065089105,-0.00128973830268955
1.09201648339208,-0.000100237183478444
1.14017542509914,0
1.18848643240047,0
1.2369316876853,0
1.28549601321824,0
1.33416640641263,0
1.38293166859393,0
1.43178210632764,0
1.48070928949608,0
1.52970585407784,0
1.57876534038469,0
1.62788205960997,0
1.67705098312484,0
1.72626765016321,0
1.77552809045647,0
1.82482875908947,0
1.87416648139913,0
1.92353840616713,0
1.97294196569489,0
2.02237484161567,0
2.01556443707464,0
1.96596032513375,0
1.91637678967368,0
1.86681547025945,0
1.81727818453862,0
1.76776695296637,0
1.71828402774396,0
1.66883192682786,0
1.61941347407016,0
1.57003184681076,0
1.52069063257455,0
1.47139389695622,0
1.42214626533279,0
1.3729530217746,0
1.32382022948737,0
1.2747548783982,0
1.22576506721313,0
1.17686022959398,0
1.12805141726785,-1.73074760908175e-05
1.07935165724615,-0.000826793064126962
1.03077640640442,-0.00140876949187269
0.982344135219425,0.0019224215806517
0.93407708461347,0.00769511705491267
0.886002257333467,0.0167559733891439
0.83815273071201,0.0300824277105873
0.790569415042095,0.0481503630280121
0.743303437365925,0.0710153878560977
0.696419413859206,0.0984582814276496
0.65,0.130053155903629
0.604152298679728,0.165324409948595
0.559016994374947,0.203994000872757
0.51478150704935,0.244999883423506
0.47169905660283,0.284204917061961
0.430116263352131,0.326423063782027
0.390512483795333,0.37401487137016
0.353553390593274,0.425385616882678
0.320156211871642,0.463729563743056
0.291547594742265,0.508810264655086
0.269258240356725,0.541556283569316
0.254950975679639,0.560955017073507
0.25,0.562207606855067
0.254950975679639,0.560955190669333
0.269258240356725,0.541555870324978
0.291547594742265,0.508810881983758
0.320156211871643,0.463729605297925
0.353553390593274,0.425385620201673
0.390512483795333,0.374014863898889
0.430116263352131,0.326423065656809
0.471699056602831,0.284204929609139
0.51478150704935,0.244999852291872
0.559016994374947,0.203993850698256
0.604152298679729,0.165324470249329
0.65,0.130053452372389
0.696419413859206,0.0984586779006598
0.743303437365925,0.0710157500850738
0.790569415042095,0.0481506246479366
0.838152730712011,0.0300825732855942
0.886002257333468,0.0167560199277699
0.93407708461347,0.00769510301197015
0.982344135219425,0.00192239923920944
1.03077640640442,-0.00140876771400269
1.07935165724615,-0.000826792071074227
1.12805141726785,-1.73074553686449e-05
1.17686022959398,0
1.22576506721313,0
1.2747548783982,0
1.32382022948737,0
1.3729530217746,0
1.42214626533279,0
1.47139389695622,0
1.52069063257455,0
1.57003184681076,0
1.61941347407016,0
1.66883192682786,0
1.71828402774396,0
1.76776695296637,0
1.81727818453862,0
1.86681547025945,0
1.91637678967368,0
1.96596032513375,0
2.01556443707464,0
2.00997512422418,0
1.96022957839127,0
1.91049731745428,0
1.86077940659284,0
1.81107702762748,0
1.76139149538085,0
1.71172427686237,0
1.66207701385947,0
1.61245154965971,0
1.56284996080878,0
1.51327459504216,0
1.46372811683044,0
1.41421356237309,0
1.36473440639562,0
1.31529464379659,0
1.26589889011722,0
1.21655250605964,0
1.16726175299288,0
1.11803398874989,-0.000113216370763846
1.0688779163216,-0.00188170117849205
1.01980390271856,-0.00270459746522681
0.97082439194738,0.00112574112200726
0.921954445729289,0.0098187859229448
0.873212459828649,0.0228730812357856
0.824621125123532,0.0392352397992361
0.776208734813001,0.0587015768932681
0.728010988928052,0.081906594388169
0.680073525436772,0.109492949502178
0.632455532033676,0.141798677598623
0.585234995535981,0.178880391792209
0.53851648071345,0.220575250948263
0.492442890089805,0.266443849276426
0.447213595499958,0.315380818929716
0.403112887414927,0.363042870843223
0.360555127546399,0.410973668218409
0.320156211871642,0.463729138476396
0.282842712474619,0.519050026220694
0.25,0.565659148814321
0.223606797749979,0.609974505536919
0.206155281280883,0.635640235895969
0.2,0.639110390746392
0.206155281280883,0.635640661751269
0.223606797749979,0.609965149611505
0.25,0.565660266340474
0.282842712474619,0.519049957472474
0.320156211871642,0.463729131962657
0.360555127546399,0.410973667122145
0.403112887414928,0.36304287941189
0.447213595499958,0.315380819192977
0.492442890089805,0.266443959614502
0.53851648071345,0.220575600646366
0.585234995535981,0.178880977935368
0.632455532033676,0.141799298246698
0.680073525436772,0.109493480166747
0.728010988928052,0.0819069707900569
0.776208734813001,0.0587017822204309
0.824621125123532,0.0392353047805124
0.873212459828649,0.0228730804827824
0.921954445729289,0.00981878293305721
0.97082439194738,0.0011257421106855
1.01980390271856,-0.0027045975283785
1.0688779163216,-0.00188170122222922
1.11803398874989,-0.000113216371823989
1.16726175299288,0
1.21655250605964,0
1.26589889011722,0
1.31529464379659,0
1.36473440639562,0
1.4142135623731,0
1.46372811683044,0
1.51327459504216,0
1.56284996080878,0
1.61245154965971,0
1.66207701385947,0
1.71172427686237,0
1.76139149538085,0
1.81107702762748,0
1.86077940659284,0
1.91049731745428,0
1.96022957839127,0
2.00997512422418,0
2.00561711201316,0
1.95576072156079,0
1.90591185525459,0
1.85607111932706,0
1.80623918681884,0
1.75641680702503,0
1.7066048165876,0
1.65680415257809,0
1.60701586799882,0
1.55724115023974,0
1.50748134316813,0
1.45773797371133,0
1.40801278403287,0
1.35830777072061,0
1.30862523283024,0
1.25896783120142,0
1.20933866224478,0
1.15974135047432,0
1.11018016555873,-0.000258828439951834
1.06066017177982,-0.00268298068535338
1.01118742080783,-0.00356185522601607
0.961769203083567,0.000220562691274061
0.912414379544733,0.00872486098793104
0.863133825081603,0.0219585577239888
0.813941029804985,0.0399487260668061
0.764852927038918,0.0627386450100866
0.715891053163818,0.0901133864709013
0.667083203206317,0.121400445496647
0.618465843842649,0.156104560977554
0.570087712549569,0.194477183798116
0.522015325445527,0.237292202957746
0.474341649025257,0.28456258637737
0.427200187265876,0.336326007375762
0.380788655293195,0.392584645744224
0.335410196624968,0.451842169014935
0.291547594742265,0.508809751928988
0.25,0.565658884165534
0.212132034355964,0.624114653792698
0.180277563773199,0.67586105081303
0.158113883008419,0.713232073232683
0.15,0.720867347122555
0.158113883008419,0.713232823393807
0.180277563773199,0.675853091986211
0.212132034355964,0.624115539653506
0.25,0.565659974080999
0.291547594742265,0.508810340826785
0.335410196624969,0.451842607980343
0.380788655293195,0.392584701288166
0.427200187265877,0.33632624725045
0.474341649025257,0.28456300324938
0.522015325445527,0.23729274687601
0.570087712549569,0.194477731396245
0.618465843842649,0.156104931491702
0.667083203206317,0.121400606985201
0.715891053163818,0.0901134180794535
0.764852927038918,0.0627386421888858
0.813941029804986,0.0399487256136456
0.863133825081604,0.021958557926386
0.912414379544733,0.00872486102858563
0.961769203083567,0.000220562673031082
1.01118742080783,-0.00356185522573633
1.06066017177982,-0.0026829806853913
1.11018016555873,-0.000258828433404633
1.15974135047432,0
1.20933866224478,0
1.25896783120142,0
1.30862523283024,0
1.35830777072061,0
1.40801278403287,0
1.45773797371133,0
1.50748134316813,0
1.55724115023974,0
1.60701586799882,0
1.65680415257809,0
1.7066048165876,0
1.75641680702503,0
1.80623918681884,0
1.85607111932706,0
1.90591185525459,0
1.95576072156079,0
2.00561711201316,0
2.00249843945008,0
1.95256241897666,0
1.90262975904404,0
1.85270073136489,0
1.80277563773199,0
1.75285481429581,0
1.70293863659264,0
1.65302752548165,0
1.60312195418814,0
1.55322245670091,0
1.50332963783729,0
1.45344418537486,0
1.40356688476182,0
1.35369863706809,0
1.30384048104053,0
1.25399362039845,0
1.20415945787923,0
1.15433963806152,0
1.10453610171873,-0.000415455420139284
1.05475115548645,-0.00331093108894094
1.00498756211209,-0.00421295725039713
0.95524865872714,-0.0004322023056675
0.905538513813742,0.00808916245430228
0.855862138431184,0.0213580563899194
0.806225774829855,0.0393956076980884
0.756637297521078,0.0622327488928609
0.707106781186547,0.0899084771140308
0.657647321898295,0.122472751035941
0.608276253029822,0.15999995289016
0.559016994374947,0.202600597901887
0.509901951359278,0.249791251678478
0.460977222864644,0.300925279959179
0.412310562561766,0.355550602855161
0.364005494464026,0.413681862601288
0.316227766016838,0.475627465625274
0.269258240356725,0.54155615622381
0.223606797749979,0.609974183213942
0.180277563773199,0.675861135737153
0.141421356237309,0.738909265260657
0.111803398874989,0.792004497782365
0.0999999999999999,0.807546811359141
0.111803398874989,0.792004567073276
0.141421356237309,0.738910988109742
0.180277563773199,0.675853135844698
0.223606797749979,0.609964852409356
0.269258240356725,0.541555450974028
0.316227766016838,0.475628054857146
0.364005494464026,0.413682010422307
0.412310562561766,0.355550824589032
0.460977222864644,0.300925458438668
0.509901951359278,0.249791334217758
0.559016994374948,0.202600621913372
0.608276253029822,0.16
0.657647321898296,0.122472770771704
0.707106781186548,0.0899084784094202
0.756637297521078,0.0622327465919329
0.806225774829855,0.0393956070241201
0.855862138431185,0.021358056578844
0.905538513813742,0.00808916244306795
0.95524865872714,-0.000432202303998734
1.00498756211209,-0.00421295724962647
1.05475115548645,-0.00331093108804656
1.10453610171873,-0.000415455423310219
1.15433963806152,0
1.20415945787923,0
1.25399362039845,0
1.30384048104053,0
1.35369863706809,0
1.40356688476182,0
1.45344418537486,0
1.50332963783729,0
1.55322245670091,0
1.60312195418814,0
1.65302752548165,0
1.70293863659264,0
1.75285481429581,0
1.80277563773199,0
1.85270073136489,0
1.90262975904405,0
1.95256241897666,0
2.00249843945008,0
2.00062490237426,0
1.95064092031312,0
1.90065778087482,0
1.85067555233217,0
1.80069431053691,0
1.75071414000116,0
1.70073513516949,0
1.65075740192192,0
1.60078105935821,0
1.55080624192708,0
1.50083310198036,0
1.45086181285469,0
1.40089257261219,0
1.35092560861063,0
1.30096118312577,0
1.25099960031968,0
1.20104121494643,0
1.15108644332213,0
1.10113577727726,-0.000532739989583058
1.05118980208143,-0.00370501169141933
1.00124921972504,-0.00461467710161301
0.951314879522022,-0.000825922491774391
0.901387818865997,0.00771608886566068
0.85146931829632,0.0210189716703199
0.80156097709407,0.0391038184558311
0.751664818918645,0.0620009295177816
0.70178344238091,0.089747398341026
0.651920240520265,0.122389937889251
0.602079728939615,0.159997239294235
0.552268050859363,0.202702830622379
0.502493781056044,0.250389873341319
0.452769256906871,0.302996634409866
0.403112887414927,0.360482772702711
0.353553390593274,0.422816382548184
0.304138126514911,0.489792013703684
0.254950975679639,0.560954993742182
0.206155281280883,0.635640130135394
0.158113883008419,0.713231553994548
0.111803398874989,0.792003531186968
0.0707106781186545,0.863828488872046
0.0499999999999998,0.899678748423087
0.0707106781186548,0.863828564897478
0.111803398874989,0.792003621757373
0.158113883008419,0.713233361515887
0.206155281280883,0.635640798527576
0.254950975679639,0.560954984492225
0.304138126514911,0.48979200496619
0.353553390593274,0.422816384507859
0.403112887414928,0.360482872752005
0.452769256906871,0.302996634366214
0.502493781056044,0.250389873490045
0.552268050859363,0.202702831332665
0.602079728939615,0.159997239288999
0.651920240520265,0.122389937837768
0.70178344238091,0.0897473983339388
0.751664818918645,0.0620009295253758
0.80156097709407,0.039103818456942
0.85146931829632,0.0210189716704452
0.901387818865998,0.00771608886599252
0.951314879522023,-0.000825922492259999
1.00124921972504,-0.00461467710373438
1.05118980208143,-0.00370501169411664
1.10113577727726,-0.000532739990851924
1.15108644332213,0
1.20104121494643,0
1.25099960031968,0
1.30096118312577,0
1.35092560861063,0
1.40089257261219,0
1.45086181285469,0
1.50083310198036,0
1.55080624192708,0
1.60078105935821,0
1.65075740192192,0
1.7007351351695,0
1.75071414000116,0
1.80069431053691,0
1.85067555233217,0
1.90065778087482,0
1.95064092031312,0
2.00062490237426,0
2,0
1.95,0
1.9,0
1.85,0
1.8,0
1.75,0
1.7,0
1.65,0
1.6,0
1.55,0
1.5,0
1.45,0
1.4,0
1.35,0
1.3,0
1.25,0
1.2,0
1.15,0
1.1,-0.00057584231340053
1.05,-0.0038388119105524
1,-0.00475011093255548
0.95,-0.000957520254196626
0.9,0.00759288531265493
0.85,0.0209087324854515
0.8,0.0390107716133747
0.75,0.0619286879989023
0.7,0.0896986216539061
0.65,0.122365732481815
0.6,0.159995870548717
0.55,0.202716430614739
0.5,0.250417802489393
0.45,0.303042586408948
0.4,0.360554177591863
0.35,0.422927800485137
0.3,0.490147778998636
0.25,0.562207606854963
0.2,0.639110390746285
0.15,0.720867347122465
0.0999999999999999,0.807546811359624
0.0499999999999998,0.899678748423037
0,0.996804030761013
0.0500000000000003,0.899678575512212
0.1,0.807546620061594
0.15,0.720867355519686
0.2,0.639110403303709
0.25,0.562207593480037
0.3,0.490147809173
0.35,0.422927906107624
0.4,0.360554317740895
0.45,0.303042687936652
0.5,0.250417832983434
0.55,0.202716414492086
0.6,0.159995870593814
0.65,0.122365733280893
0.7,0.089698621842333
0.75,0.0619286879782791
0.8,0.0390107715985816
0.85,0.0209087324870729
0.9,0.00759288531280664
0.95,-0.000957520252498209
1,-0.00475011092734738
1.05,-0.0038388119090045
1.1,-0.000575842319184458
1.15,0
1.2,0
1.25,0
1.3,0
1.35,0
1.4,0
1.45,0
1.5,0
1.55,0
1.6,0
1.65,0
1.7,0
1.75,0
1.8,0
1.85,0
1.9,0
1.95,0
2,0
2.00062490237426,0
1.95064092031312,0
1.90065778087482,0
1.85067555233217,0
1.80069431053691,0
1.75071414000116,0
1.70073513516949,0
1.65075740192192,0
1.60078105935821,0
1.55080624192708,0
1.50083310198036,0
1.45086181285469,0
1.40089257261219,0
1.35092560861063,0
1.30096118312577,0
1.25099960031968,0
1.20104121494643,0
1.15108644332213,0
1.10113577727726,-0.000532739993845696
1.05118980208143,-0.0037050117420119
1.00124921972504,-0.00461467714666379
0.951314879522022,-0.000825921564320132
0.901387818865997,0.00771608958099203
0.85146931829632,0.021018969421813
0.80156097709407,0.03910380998114
0.751664818918645,0.0620009125276558
0.70178344238091,0.0897473737082194
0.651920240520265,0.12238991337966
0.602079728939615,0.159997237309834
0.552268050859363,0.202702910445389
0.502493781056044,0.250390055911584
0.452769256906871,0.30299691457863
0.403112887414927,0.360483216863169
0.353553390593274,0.422816733197578
0.304138126514911,0.489792312202553
0.254950975679639,0.560955168593245
0.206155281280883,0.635640555891025
0.158113883008419,0.713232301141402
0.111803398874989,0.792003601119582
0.0707106781186548,0.86382856812844
0.0500000000000003,0.899678575512196
0.0707106781186551,0.863828761484169
0.11180339887499,0.792003582003803
0.158113883008419,0.713232298958172
0.206155281280883,0.635640559122982
0.254950975679639,0.560955173876889
0.304138126514911,0.489792312362789
0.353553390593274,0.422816740947234
0.403112887414928,0.360483232615696
0.452769256906871,0.302996922148544
0.502493781056044,0.250390053424017
0.552268050859363,0.202702908752033
0.602079728939615,0.159997237318806
0.651920240520265,0.122389913392612
0.70178344238091,0.0897473737106226
0.751664818918645,0.0620009125267006
0.80156097709407,0.0391038099796659
0.85146931829632,0.0210189694217883
0.901387818865998,0.00771608958102319
0.951314879522023,-0.000825921564197147
1.00124921972504,-0.00461467714685424
1.05118980208143,-0.0037050117426222
1.10113577727726,-0.000532739993111235
1.15108644332213,0
1.20104121494643,0
1.25099960031968,0
1.30096118312577,0
1.35092560861063,0
1.40089257261219,0
1.45086181285469,0
1.50083310198036,0
1.55080624192708,0
1.60078105935821,0
1.65075740192192,0
1.7007351351695,0
1.75071414000116,0
1.80069431053691,0
1.85067555233217,0
1.90065778087482,0
1.95064092031312,0
2.00062490237426,0
2.00249843945008,0
1.95256241897666,0
1.90262975904404,0
1.85270073136489,0
1.80277563773199,0
1.75285481429581,0
1.70293863659264,0
1.65302752548165,0
1.60312195418814,0
1.55322245670091,0
1.50332963783729,0
1.45344418537486,0
1.40356688476182,0
1.35369863706809,0
1.30384048104053,0
1.25399362039845,0
1.20415945787923,0
1.15433963806152,0
1.10453610171873,-0.000415455424512023
1.05475115548645,-0.00331093109236258
1.00498756211209,-0.00421295725326594
0.95524865872714,-0.000432202240360837
0.905538513813742,0.0080891624793514
0.855862138431184,0.0213580564261381
0.806225774829855,0.0393956065757551
0.756637297521078,0.0622327458889655
0.707106781186547,0.089908477738639
0.657647321898295,0.122472770462212
0.608276253029822,0.160000000000001
0.559016994374947,0.202600607198324
0.509901951359279,0.249791255828582
0.460977222864644,0.300925403111375
0.412310562561766,0.35555101186281
0.364005494464026,0.413682486744376
0.316227766016838,0.47562859618854
0.269258240356725,0.541555758119737
0.223606797749979,0.609964852647332
0.180277563773199,0.675853201450598
0.141421356237309,0.7389109950011
0.111803398874989,0.792004592221625
0.1,0.80754662006185
0.11180339887499,0.792004551766675
0.14142135623731,0.738910965817724
0.180277563773199,0.675853152372766
0.223606797749979,0.609964861668096
0.269258240356725,0.541555823423361
0.316227766016838,0.475628702458888
0.364005494464026,0.413682634750007
0.412310562561766,0.3555511782483
0.460977222864645,0.300925534908435
0.509901951359279,0.249791318243737
0.559016994374948,0.202600619202925
0.608276253029822,0.16
0.657647321898296,0.122472770384539
0.707106781186548,0.0899084777127016
0.756637297521078,0.0622327459006598
0.806225774829855,0.0393956065768247
0.855862138431185,0.021358056424481
0.905538513813742,0.00808916247879169
0.95524865872714,-0.000432202241033084
1.00498756211209,-0.00421295725369436
1.05475115548645,-0.00331093109204949
1.10453610171873,-0.000415455425064685
1.15433963806152,0
1.20415945787923,0
1.25399362039845,0
1.30384048104053,0
1.35369863706809,0
1.40356688476182,0
1.45344418537486,0
1.50332963783729,0
1.55322245670091,0
1.60312195418814,0
1.65302752548165,0
1.70293863659264,0
1.75285481429581,0
1.802775637732,0
1.85270073136489,0
1.90262975904405,0
1.95256241897666,0
2.00249843945008,0
2.00561711201316,0
1.95576072156079,0
1.90591185525459,0
1.85607111932706,0
1.80623918681884,0
1.75641680702503,0
1.7066048165876,0
1.65680415257809,0
1.60701586799882,0
1.55724115023974,0
1.50748134316813,0
1.45773797371133,0
1.40801278403287,0
1.35830777072061,0
1.30862523283024,0
1.25896783120142,0
1.20933866224478,0
1.15974135047432,0
1.11018016555873,-0.000258828440024168
1.06066017177982,-0.00268298068454769
1.01118742080783,-0.00356185522603343
0.961769203083567,0.000220562678998171
0.912414379544733,0.00872486095176461
0.863133825081603,0.0219585577584996
0.813941029804985,0.0399487262183652
0.764852927038918,0.0627386454499852
0.715891053163818,0.0901133837858623
0.667083203206317,0.121400429621839
0.618465843842649,0.156104531689241
0.570087712549569,0.194477179076281
0.522015325445527,0.237292312819862
0.474341649025257,0.284562861967917
0.427200187265876,0.336326359372832
0.380788655293195,0.392584881403112
0.335410196624968,0.451842665526087
0.291547594742265,0.50881035113713
0.25,0.565660008735737
0.212132034355964,0.624115546569133
0.180277563773199,0.675853046060992
0.158113883008419,0.713233881719824
0.15,0.720867355519967
0.158113883008419,0.713232820421825
0.180277563773199,0.675853062560071
0.212132034355964,0.624115515615114
0.25,0.565659931131351
0.291547594742265,0.508810298111927
0.335410196624969,0.451842804928522
0.380788655293195,0.392585123036442
0.427200187265877,0.336326659227255
0.474341649025257,0.28456323416376
0.522015325445527,0.23729275298422
0.570087712549569,0.194477598916625
0.618465843842649,0.156104827451308
0.667083203206317,0.121400564344464
0.715891053163818,0.0901134113869861
0.764852927038918,0.0627386433649583
0.813941029804986,0.0399487259379134
0.863133825081604,0.021958557910786
0.912414379544733,0.00872486099273407
0.961769203083567,0.000220562654602284
1.01118742080783,-0.00356185522335148
1.06066017177982,-0.00268298068303849
1.11018016555873,-0.000258828440395926
1.15974135047432,0
1.20933866224478,0
1.25896783120142,0
1.30862523283024,0
1.35830777072061,0
1.40801278403287,0
1.45773797371133,0
1.50748134316813,0
1.55724115023974,0
1.60701586799882,0
1.65680415257809,0
1.7066048165876,0
1.75641680702503,0
1.80623918681884,0
1.85607111932706,0
1.90591185525459,0
1.95576072156079,0
2.00561711201316,0
2.00997512422418,0
1.96022957839127,0
1.91049731745428,0
1.86077940659284,0
1.81107702762748,0
1.76139149538085,0
1.71172427686237,0
1.66207701385947,0
1.61245154965971,0
1.56284996080878,0
1.51327459504216,0
1.46372811683044,0
1.41421356237309,0
1.36473440639562,0
1.31529464379659,0
1.26589889011722,0
1.21655250605964,0
1.16726175299288,0
1.11803398874989,-0.000113216368737621
1.0688779163216,-0.00188170117528322
1.01980390271856,-0.0027045974634882
0.97082439194738,0.00112574105819307
0.921954445729289,0.00981878660544591
0.873212459828649,0.0228730832953412
0.824621125123532,0.0392352401774834
0.776208734813001,0.0587015732170408
0.728010988928052,0.0819065863371362
0.680073525436772,0.109492941132984
0.632455532033676,0.141798673734488
0.585234995535981,0.178880397577984
0.53851648071345,0.22057529946057
0.492442890089805,0.266443834354561
0.447213595499958,0.315380771033476
0.403112887414927,0.363042945258784
0.360555127546399,0.410973762888053
0.320156211871643,0.463729203671223
0.282842712474619,0.519049958552629
0.25,0.565660236270829
0.223606797749979,0.609965176299334
0.206155281280883,0.635640900982671
0.2,0.639110403303845
0.206155281280883,0.635640664053719
0.223606797749979,0.609965172686907
0.25,0.565660202314827
0.282842712474619,0.519049943102178
0.320156211871643,0.463729130363191
0.360555127546399,0.410973655697462
0.403112887414928,0.363042861752292
0.447213595499958,0.315380933374354
0.492442890089805,0.266444130924794
0.53851648071345,0.220575645444551
0.585234995535982,0.178880870684697
0.632455532033676,0.141799156394288
0.680073525436773,0.10949338176312
0.728010988928052,0.081906942390292
0.776208734813001,0.0587018062863852
0.824621125123532,0.039235336921652
0.873212459828649,0.0228730918348888
0.921954445729289,0.00981878339911807
0.97082439194738,0.00112574227250299
1.01980390271856,-0.00270459755677558
1.0688779163216,-0.00188170125403992
1.11803398874989,-0.00011321637263935
1.16726175299288,0
1.21655250605964,0
1.26589889011722,0
1.31529464379659,0
1.36473440639562,0
1.4142135623731,0
1.46372811683044,0
1.51327459504216,0
1.56284996080878,0
1.61245154965971,0
1.66207701385947,0
1.71172427686237,0
1.76139149538085,0
1.81107702762748,0
1.86077940659284,0
1.91049731745428,0
1.96022957839127,0
2.00997512422418,0
2.01556443707464,0
1.96596032513375,0
1.91637678967368,0
1.86681547025945,0
1.81727818453862,0
1.76776695296637,0
1.71828402774396,0
1.66883192682786,0
1.61941347407016,0
1.57003184681076,0
1.52069063257455,0
1.47139389695622,0
1.42214626533279,0
1.3729530217746,0
1.32382022948737,0
1.2747548783982,0
1.22576506721313,0
1.17686022959398,0
1.12805141726785,-1.73074755952727e-05
1.07935165724615,-0.000826792980081442
1.03077640640442,-0.00140876912746226
0.982344135219425,0.00192234920066066
0.93407708461347,0.00769503459387313
0.886002257333467,0.0167559687152366
0.83815273071201,0.0300824466815651
0.790569415042095,0.0481503734354871
0.743303437365925,0.07101539356881
0.696419413859206,0.0984582751323577
0.65,0.130053101848907
0.604152298679728,0.165324320062409
0.559016994374947,0.203994025861659
0.51478150704935,0.244999830202076
0.47169905660283,0.284205019391203
0.430116263352131,0.326423183284805
0.390512483795333,0.374014961489169
0.353553390593274,0.425385627009048
0.320156211871642,0.463729558671336
0.291547594742265,0.508810820906106
0.269258240356725,0.541555599551945
0.254950975679639,0.56095500436484
0.25,0.562207593480146
0.254950975679639,0.560955195564007
0.269258240356725,0.541555950541415
0.291547594742265,0.508810818207698
0.320156211871643,0.463729537997152
0.353553390593274,0.425385642637399
0.390512483795333,0.374014974013412
0.430116263352131,0.326423151299886
0.471699056602831,0.284204967111041
0.51478150704935,0.244999941366423
0.559016994374947,0.203994029741109
0.604152298679729,0.165324562629318
0.65,0.130053437977477
0.696419413859206,0.0984586609620625
0.743303437365925,0.0710158172119755
0.790569415042095,0.0481508017476045
0.838152730712011,0.0300828296558775
0.886002257333468,0.0167562546042072
0.93407708461347,0.00769518548017827
0.982344135219425,0.00192236975624285
1.03077640640442,-0.00140876889918405
1.07935165724615,-0.00082679185793328
1.12805141726785,-1.73074316936519e-05
1.17686022959398,0
1.22576506721313,0
1.2747548783982,0
1.32382022948737,0
1.3729530217746,0
1.42214626533279,0
1.47139389695622,0
1.52069063257455,0
1.57003184681076,0
1.61941347407016,0
1.66883192682786,0
1.71828402774396,0
1.76776695296637,0
1.81727818453862,0
1.86681547025945,0
1.91637678967368,0
1.96596032513375,0
2.01556443707464,0
2.02237484161567,0
1.97294196569489,0
1.92353840616713,0
1.87416648139913,0
1.82482875908947,0
1.77552809045647,0
1.72626765016321,0
1.67705098312484,0
1.62788205960997,0
1.57876534038469,0
1.52970585407784,0
1.48070928949608,0
1.43178210632764,0
1.38293166859393,0
1.33416640641263,0
1.28549601321824,0
1.2369316876853,0
1.18848643240047,0
1.14017542509914,4.45807773784983e-19
1.09201648339208,-0.000100232683016221
1.04403065089106,-0.00128980203660347
0.996242942258564,-0.00190093246103995
0.948683298050514,0.00205394841235114
0.901387818865997,0.0108493294854828
0.854400374531753,0.0243322963925423
0.807774721070176,0.04219455323156
0.761577310586391,0.0638539738805238
0.715891053163818,0.0888447861833168
0.670820393249937,0.117226936847978
0.626498204307083,0.148938741559726
0.58309518948453,0.182385652806797
0.540832691319598,0.215948005954157
0.5,0.252245949402755
0.460977222864644,0.294502040760429
0.424264068711929,0.33984997782805
0.390512483795333,0.37401524274159
0.360555127546399,0.410974117933288
0.335410196624969,0.451842875596438
0.316227766016838,0.475628105318839
0.304138126514911,0.489792014705928
0.3,0.4901478091731
0.304138126514911,0.489792322734524
0.316227766016838,0.475628738392579
0.335410196624969,0.451843103224426
0.360555127546399,0.410974072452062
0.390512483795333,0.374015193831027
0.424264068711929,0.339849984317614
0.460977222864645,0.294502167773574
0.5,0.252246067439109
0.540832691319599,0.215948150477368
0.58309518948453,0.182385736906449
0.626498204307084,0.148938820887851
0.670820393249937,0.117227039718958
0.715891053163818,0.0888449279071773
0.761577310586391,0.0638542430842396
0.807774721070176,0.0421949973904997
0.854400374531754,0.0243328624313558
0.901387818865998,0.0108499488619567
0.948683298050514,0.00205455112670924
0.996242942258564,-0.00190048584602853
1.04403065089106,-0.00128970702065399
1.09201648339208,-0.000100234867997631
1.14017542509914,0
1.18848643240047,0
1.2369316876853,0
1.28549601321824,0
1.33416640641263,0
1.38293166859393,0
1.43178210632764,0
1.48070928949608,0
1.52970585407784,0
1.57876534038469,0
1.62788205960997,0
1.67705098312484,0
1.72626765016321,0
1.77552809045647,0
1.82482875908947,0
1.87416648139913,0
1.92353840616713,0
1.97294196569489,0
2.02237484161567,0
2.0303940504247,0
1.98116127561589,0
1.93196790863617,0
1.88281703837627,0
1.83371208208922,0
1.78465682975747,0
1.73565549577098,0
1.6867127793433,0
1.63783393541592,0
1.58902485820707,0
1.54029218007494,0
1.49164338901763,0
1.44308696896618,0
1.39463256809814,0
1.34629120178363,0
1.29807549857472,0
1.25,0
1.20208152801713,0
1.15433963806152,5.29740095327697e-19
1.10679718105893,-0.00018284161856127
1.05948100502085,-0.00228336479399777
1.01242283656583,-0.00312815463026842
0.965660395791398,0.000795667082401054
0.919238815542512,0.00925042835784634
0.873212459828649,0.0209385207717514
0.827647267862342,0.0355948763173508
0.782623792124926,0.053885404443122
0.73824115301167,0.0761679288949908
0.69462219947249,0.101780576409592
0.651920240520265,0.128806682180216
0.610327780786685,0.15700325460434
0.570087712549569,0.188545786018822
0.531507290636732,0.224922849256169
0.494974746830583,0.264640218900347
0.460977222864644,0.294501936623128
0.430116263352131,0.326423241144261
0.403112887414928,0.363043147114493
0.380788655293195,0.392584674430406
0.364005494464026,0.413682041594975
0.353553390593274,0.422816385268705
0.35,0.422927906107706
0.353553390593274,0.422816741756734
0.364005494464026,0.413682665721442
0.380788655293195,0.39258510070971
0.403112887414928,0.363043101278316
0.430116263352131,0.326423152312973
0.460977222864645,0.294501887664002
0.494974746830583,0.264640224307123
0.531507290636733,0.224923152718906
0.570087712549569,0.188546112623094
0.610327780786685,0.157003557106541
0.651920240520265,0.128806884595424
0.69462219947249,0.101780660991818
0.73824115301167,0.0761679549094915
0.782623792124927,0.0538854146281932
0.827647267862342,0.0355949605596165
0.873212459828649,0.0209388738105923
0.919238815542512,0.00925122331093854
0.965660395791399,0.000796726964518262
1.01242283656583,-0.00312725855404272
1.05948100502085,-0.00228296655561763
1.10679718105893,-0.000182820973183489
1.15433963806152,0
1.20208152801713,0
1.25,0
1.29807549857472,0
1.34629120178363,0
1.39463256809814,0
1.44308696896618,0
1.49164338901763,0
1.54029218007494,0
1.58902485820707,0
1.63783393541592,0
1.6867127793433,0
1.73565549577098,0
1.78465682975747,0
1.83371208208923,0
1.88281703837627,0
1.93196790863617,0
1.9811612756159,0
2.0303940504247,0
2.03960780543711,0
1.99060292373944,0
1.94164878389476,0
1.89274932307477,0
1.84390889145858,0
1.79513230710162,0
1.7464249196573,0
1.69779268463496,0
1.64924225024706,0
1.60078105935821,0
1.552417469626,0
1.50416089564913,0
1.4560219778561,0
1.40801278403287,0
1.36014705087354,0
1.31244047484067,0
1.26491106406735,0
1.21757956618859,0
1.17046999107196,2.57250259262997e-20
1.12361025271221,-1.15271972715167e-05
1.0770329614269,-0.000716362350566436
1.03077640640442,-0.00114753413227272
0.98488578017961,0.000415168565546816
0.939414711402797,0.00473207163021474
0.894427190999916,0.0132416432042507
0.85,0.0263162293174466
0.806225774829855,0.0434798188202159
0.763216876123687,0.0632613139038562
0.721110255092798,0.0841426881881911
0.680073525436772,0.107154782715386
0.640312423743285,0.134058131165594
0.602079728939615,0.165416150897352
0.565685424949238,0.198595378706202
0.531507290636733,0.224922658903141
0.5,0.252245627943975
0.471699056602831,0.284204788983973
0.447213595499958,0.315380771479226
0.427200187265877,0.336326201233691
0.412310562561766,0.355550826490991
0.403112887414928,0.360482872291086
0.4,0.36055431774095
0.403112887414928,0.360483232137893
0.412310562561766,0.355551190736571
0.427200187265877,0.336326620278459
0.447213595499958,0.315380933621168
0.471699056602831,0.28420470560925
0.5,0.252245548343396
0.531507290636733,0.224922616702249
0.565685424949239,0.198595477615872
0.602079728939615,0.165416554785898
0.640312423743285,0.134058573853596
0.680073525436773,0.107155148677992
0.721110255092798,0.0841429122747354
0.763216876123688,0.0632613938917189
0.806225774829855,0.0434798254439655
0.85,0.026316184497326
0.894427190999916,0.0132415332785324
0.939414711402797,0.00473190609042323
0.984885780179611,0.000415043411355106
1.03077640640442,-0.00114742659277638
1.0770329614269,-0.000716270967246215
1.12361025271221,-1.15258818098197e-05
1.17046999107196,0
1.21757956618859,0
1.26491106406735,0
1.31244047484067,0
1.36014705087354,0
1.40801278403287,0
1.4560219778561,0
1.50416089564913,0
1.552417469626,0
1.60078105935821,0
1.64924225024706,0
1.69779268463496,0
1.7464249196573,0
1.79513230710162,0
1.84390889145858,0
1.89274932307477,0
1.94164878389476,0
1.99060292373944,0
2.03960780543711,0
2.05,0
2.00124960961895,0
1.95256241897666,0
1.90394327646598,0
1.85539753152795,0
1.80693109995927,0
1.7585505395069,0
1.71026313764871,0
1.66207701385947,0
1.6140012391569,0
1.56604597633658,0
1.5182226450689,0
1.47054411698527,0
1.42302494707577,0
1.37568164921976,0
1.32853302555864,0
1.28160056179763,0
1.23490890352285,0
1.18848643240047,0
1.14236596587959,0
1.09658560997307,-0.000259900006510712
1.05118980208143,-0.00273809566661751
1.00623058987491,-0.00375430064686377
0.961769203083567,6.65822514061149e-06
0.917877987534291,0.00836542848019428
0.874642784226795,0.0201725132107319
0.832165848854662,0.0334486787350157
0.790569415042095,0.0482687808586686
0.75,0.0662917396179543
0.710633520177595,0.0885653148026354
0.672681202353686,0.114975525656837
0.636396103067893,0.142635786930477
0.602079728939615,0.165415973523429
0.570087712549569,0.188545089799023
0.540832691319598,0.215947028799937
0.51478150704935,0.244999191835926
0.492442890089805,0.266443846460956
0.474341649025257,0.284562891099938
0.460977222864644,0.300925418167507
0.452769256906871,0.302996633890329
0.45,0.303042687936683
0.452769256906871,0.302996921657214
0.460977222864645,0.300925506810456
0.474341649025257,0.284563156801146
0.492442890089805,0.26644405563846
0.51478150704935,0.244999325327026
0.540832691319599,0.215946993496373
0.570087712549569,0.188545053624938
0.602079728939615,0.16541596092746
0.636396103067893,0.142635925011005
0.672681202353686,0.11497594954118
0.710633520177595,0.088565777985988
0.75,0.066292104177677
0.790569415042095,0.0482689843461521
0.832165848854662,0.0334487284212841
0.874642784226795,0.0201724992141974
0.917877987534291,0.00836542216574598
0.961769203083567,6.65805607648139e-06
1.00623058987491,-0.00375429815037694
1.05118980208143,-0.00273802510813226
1.09658560997307,-0.00025989807462739
1.14236596587959,0
1.18848643240047,0
1.23490890352285,0
1.28160056179763,0
1.32853302555864,0
1.37568164921976,0
1.42302494707577,0
1.47054411698527,0
1.5182226450689,0
1.56604597633658,0
1.6140012391569,0
1.66207701385947,0
1.71026313764871,0
1.7585505395069,0
1.80693109995927,0
1.85539753152795,0
1.90394327646598,0
1.95256241897666,0
2.00124960961895,0
2.05,0
2.06155281280883,0
2.01308221391974,0
1.96468827043885,0
1.91637678967368,0
1.86815416922694,0
1.82002747232013,0
1.77200451466693,0
1.72409396495667,0
1.67630546142402,0
1.62864974749023,0
1.58113883008419,0
1.5337861650178,0
1.48660687473185,0
1.4396180048888,0
1.39283882771841,0
1.34629120178363,0
1.3,0
1.25399362039845,0
1.20830459735946,0
1.1629703349613,0
1.11803398874989,-1.16077089211822e-05
1.07354552767919,-0.000981592199597208
1.0295630140987,-0.00206069683878883
0.986154146165801,0.000809137894354279
0.94339811320566,0.00543628895384678
0.901387818865997,0.0117886693404439
0.860232526704263,0.0211308509147976
0.820060973342836,0.0344927870395871
0.781024967590665,0.0521600427219448
0.743303437365925,0.073619008872456
0.707106781186548,0.0960966657885286
0.672681202353685,0.114975514352788
0.640312423743285,0.134057364731192
0.610327780786685,0.157001932794439
0.58309518948453,0.182384626231346
0.559016994374947,0.203993831700583
0.53851648071345,0.220575415845326
0.522015325445527,0.237292538813264
0.509901951359278,0.249791297586891
0.502493781056044,0.250389873134066
0.5,0.250417832983446
0.502493781056044,0.250390053057658
0.509901951359279,0.249791288466301
0.522015325445527,0.237292609193596
0.53851648071345,0.220575517125366
0.559016994374947,0.203994050797001
0.58309518948453,0.182384721880431
0.610327780786685,0.157001921675426
0.640312423743285,0.134057357267618
0.672681202353686,0.114975520143136
0.707106781186548,0.0960967908142031
0.743303437365925,0.0736193736561529
0.781024967590666,0.0521604392137881
0.820060973342837,0.0344930751105125
0.860232526704263,0.0211309813909969
0.901387818865997,0.0117886709926179
0.943398113205661,0.00543625355802034
0.986154146165801,0.000809133265131794
1.0295630140987,-0.00206069016622521
1.07354552767919,-0.000981593226603903
1.11803398874989,-1.1608084648073e-05
1.1629703349613,0
1.20830459735946,0
1.25399362039845,0
1.3,0
1.34629120178363,0
1.39283882771841,0
1.4396180048888,0
1.48660687473185,0
1.5337861650178,0
1.58113883008419,0
1.62864974749023,0
1.67630546142402,0
1.72409396495667,0
1.77200451466694,0
1.82002747232013,0
1.86815416922694,0
1.91637678967368,0
1.96468827043885,0
2.01308221391974,0
2.06155281280883,0
2.07424685126915,0
2.02607995893548,0
1.97800404448525,0
1.93002590656188,0
1.88215302247187,0
1.83439363278441,0
1.78675683852056,0
1.73925271309261,0
1.69189243156886,0
1.64468842033985,0
1.59765453086705,0
1.55080624192708,0
1.50416089564913,0
1.45773797371133,0
1.41155942134931,0
1.36565002837477,0
1.32003787824441,0
1.2747548783982,0
1.22983738762488,0
1.18532695911297,0
1.14127122105133,0
1.09772492000501,-9.02383250674325e-05
1.05475115548645,-0.00166161008663196
1.01242283656583,-0.00289274737561464
0.97082439194738,-0.00146969081021256
0.930053761886914,0.00317870221865275
0.890224690738243,0.0120092565520272
0.85146931829632,0.0249985844779143
0.813941029804985,0.0414310202121431
0.777817459305202,0.0588353958758676
0.743303437365925,0.0736192724957863
0.710633520177595,0.0885647250894188
0.680073525436772,0.107153342218758
0.651920240520265,0.128805425958492
0.626498204307084,0.148938703791919
0.604152298679729,0.165324541004107
0.585234995535981,0.17888074232705
0.570087712549569,0.194477446642157
0.559016994374948,0.202600611273253
0.552268050859363,0.202702831157073
0.55,0.202716414492088
0.552268050859363,0.202702908572172
0.559016994374948,0.202600610067828
0.570087712549569,0.19447738406263
0.585234995535982,0.178880731683882
0.604152298679729,0.165324682813332
0.626498204307084,0.148938882984232
0.651920240520265,0.12880546530423
0.680073525436773,0.107153344752687
0.710633520177595,0.0885647355214461
0.743303437365925,0.0736192799497911
0.777817459305203,0.0588354648220017
0.813941029804986,0.0414312657747397
0.851469318296321,0.0249988328130689
0.890224690738243,0.0120095371427464
0.930053761886914,0.0031790540824684
0.97082439194738,-0.00146975675111393
1.01242283656583,-0.00289275112693621
1.05475115548645,-0.00166161531254506
1.09772492000501,-9.02395067669538e-05
1.14127122105133,0
1.18532695911297,0
1.22983738762488,0
1.2747548783982,0
1.32003787824441,0
1.36565002837477,0
1.41155942134931,0
1.45773797371133,0
1.50416089564913,0
1.55080624192708,0
1.59765453086705,0
1.64468842033985,0
1.69189243156886,0
1.73925271309261,0
1.78675683852056,0
1.83439363278441,0
1.88215302247187,0
1.93002590656188,0
1.97800404448525,0
2.02607995893548,0
2.07424685126915,0
2.08806130178211,0
2.04022057631032,0
1.99248588451713,0
1.94486503387767,0
1.89736659610103,0
1.85,0
1.80277563773199,0
1.75570498660794,0
1.70880074906351,0
1.66207701385947,0
1.61554944214035,0
1.56923548264752,0
1.52315462117278,0
1.47732867026942,0
1.43178210632764,0
1.3865424623862,0
1.34164078649987,0
1.29711217710728,0
1.25299640861417,0
1.20933866224478,0
1.16619037896906,0
1.12361025271221,0
1.0816653826392,-0.000449068771901901
1.04043260233424,-0.00330002335708497
1,-0.00452479180372501
0.960468635614927,-0.000828597914020259
0.921954445729289,0.00728897429188104
0.884590300647707,0.0185129636658362
0.848528137423857,0.0307906549168331
0.813941029804985,0.0414315813034243
0.781024967590666,0.052159772816739
0.75,0.066290417140085
0.721110255092798,0.084141161054305
0.69462219947249,0.101780428092535
0.670820393249937,0.117227366130248
0.65,0.130053512029742
0.632455532033676,0.141799078015668
0.618465843842649,0.156104675472573
0.608276253029822,0.16
0.602079728939615,0.159997239295893
0.6,0.159995870593814
0.602079728939615,0.159997237325813
0.608276253029822,0.16
0.618465843842649,0.156104614312856
0.632455532033676,0.141799005918245
0.65,0.130053535049184
0.670820393249937,0.117227509649401
0.69462219947249,0.101780509962591
0.721110255092798,0.0841411737391894
0.75,0.0662904304427915
0.781024967590666,0.0521597902592975
0.813941029804986,0.0414315805587173
0.848528137423857,0.0307906397745119
0.884590300647707,0.0185131648403668
0.921954445729289,0.00728885436359663
0.960468635614927,-0.000828740318827887
1,-0.00452483062787231
1.04043260233424,-0.00330006917260484
1.0816653826392,-0.000449079184731273
1.12361025271221,0
1.16619037896906,0
1.20933866224478,0
1.25299640861417,0
1.29711217710729,0
1.34164078649987,0
1.3865424623862,0
1.43178210632764,0
1.47732867026942,0
1.52315462117278,0
1.56923548264752,0
1.61554944214035,0
1.66207701385947,0
1.70880074906351,0
1.75570498660794,0
1.80277563773199,0
1.85,0
1.89736659610103,0
1.94486503387767,0
1.99248588451713,0
2.04022057631032,0
2.08806130178211,0
2.10297408448131,0
2.05548047910945,0
2.00810856280232,0
1.96086715511276,0
1.91376592090046,0
1.86681547025945,0
1.82002747232013,0
1.77341478509682,0
1.72699160391705,0
1.68077363139716,0
1.63477827242718,0
1.58902485820707,0
1.54353490404331,0
1.49833240637717,0
1.45344418537486,0
1.40890028036054,0
1.36473440639562,0
1.32098448136229,0
1.27769323391806,0
1.23490890352285,0
1.19268604418766,0
1.15108644332213,0
1.11018016555873,-4.18120857823732e-06
1.07004672795164,-0.00103454307951167
1.03077640640442,-0.00285230510104263
0.992471662063961,0.000100217422614573
0.95524865872714,0.00515045592587305
0.919238815542512,0.0118967105589169
0.884590300647707,0.0185138343307211
0.85146931829632,0.0249986238118533
0.820060973342837,0.0344917466522157
0.790569415042095,0.0482671261826786
0.763216876123688,0.0632607843763324
0.73824115301167,0.0761684531340352
0.715891053163818,0.0888452724948536
0.696419413859206,0.0984588112519098
0.680073525436772,0.109493294117495
0.667083203206317,0.121400446375453
0.657647321898296,0.122472770785499
0.651920240520265,0.122389937967016
0.65,0.122365733280898
0.651920240520265,0.122389913523268
0.657647321898296,0.122472770376507
0.667083203206317,0.121400419474502
0.680073525436773,0.109493214974978
0.696419413859206,0.0984587646112405
0.715891053163818,0.0888453375241339
0.73824115301167,0.0761685318195098
0.763216876123688,0.0632607980075112
0.790569415042095,0.04826713723589
0.820060973342837,0.0344917585636066
0.851469318296321,0.0249986399243932
0.884590300647707,0.0185138274737513
0.919238815542512,0.0118970003809684
0.95524865872714,0.0051482837849024
0.992471662063961,8.69884388684895e-05
1.03077640640442,-0.00285230209178841
1.07004672795164,-0.001034410434823
1.11018016555873,-4.18147616586189e-06
1.15108644332213,0
1.19268604418766,0
1.23490890352285,0
1.27769323391806,0
1.32098448136229,0
1.36473440639562,0
1.40890028036054,0
1.45344418537486,0
1.49833240637717,0
1.54353490404331,0
1.58902485820707,0
1.63477827242718,0
1.68077363139716,0
1.72699160391705,0
1.77341478509682,0
1.82002747232013,0
1.86681547025945,0
1.91376592090046,0
1.96086715511276,0
2.00810856280232,0
2.05548047910945,0
2.10297408448131,0
2.11896201004171,0
2.07183493551007,0
2.02484567313166,0
1.97800404448525,0
1.9313207915828,0
1.88480768249708,0
1.83847763108502,0
1.79234483289349,0
1.7464249196573,0
1.7007351351695,0
1.65529453572468,0
1.61012421881046,0
1.56524758424985,0
1.52069063257456,0
1.47648230602334,0
1.43265487818944,0
1.38924439894498,0
1.34629120178363,0
1.30384048104053,0
1.2619429464124,0
1.22065556157337,0
1.18004237212059,0
1.14017542509914,0
1.10113577727726,-5.10184833287358e-06
1.06301458127346,-0.000423038903042475
1.02591422643416,-0.000637693935199891
0.989949493661167,0.00114471826972955
0.95524865872714,0.00514884887493575
0.921954445729289,0.00728892379654685
0.890224690738243,0.0120086901024963
0.860232526704263,0.0211293084467902
0.832165848854662,0.0334476357401884
0.806225774829855,0.0434801694272078
0.782623792124926,0.0538858331422584
0.761577310586391,0.063854516728571
0.743303437365925,0.071016006250844
0.728010988928052,0.0819068100812997
0.715891053163818,0.0901133642714859
0.707106781186548,0.089908478517903
0.70178344238091,0.0897473985853438
0.7,0.0896986218423999
0.70178344238091,0.0897473739634461
0.707106781186548,0.0899084778037995
0.715891053163818,0.0901133602466264
0.728010988928052,0.0819067555057859
0.743303437365925,0.0710159513686051
0.761577310586391,0.0638545201684753
0.782623792124927,0.0538859186842287
0.806225774829855,0.0434802046235817
0.832165848854662,0.0334476371110374
0.860232526704263,0.02112930918474
0.890224690738243,0.0120086780970043
0.921954445729289,0.00728898125125574
0.95524865872714,0.00514905530777766
0.989949493661167,0.00114474552652703
1.02591422643416,-0.000637684949531154
1.06301458127347,-0.000423044459577619
1.10113577727726,-5.1017061969235e-06
1.14017542509914,0
1.18004237212059,0
1.22065556157337,0
1.2619429464124,0
1.30384048104053,0
1.34629120178363,0
1.38924439894498,0
1.43265487818944,0
1.47648230602334,0
1.52069063257456,0
1.56524758424985,0
1.61012421881046,0
1.65529453572468,0
1.7007351351695,0
1.7464249196573,0
1.79234483289349,0
1.83847763108502,0
1.88480768249708,0
1.9313207915828,0
1.97800404448525,0
2.02484567313166,0
2.07183493551007,0
2.11896201004171,0
2.13600093632938,0
2.08925824157762,0
2.04266982158155,0
1.99624647776771,0
1.95,0
1.90394327646598,0
1.8580904176062,0
1.81245689603919,0
1.76705970470723,0
1.72191753577226,0
1.67705098312484,0
1.63248277173145,0
1.58823801742686,0
1.54434452114805,0
1.50083310198036,0
1.45773797371133,0
1.41509716980849,0
1.3729530217746,0
1.33135269556943,0
1.29034879005639,0
1.25,0
1.21037184369102,0
1.171537451386,0
1.13357840487546,0
1.09658560997307,-1.56283024905423e-06
1.06066017177982,-0.000284397334617739
1.02591422643416,-0.000637721095171608
0.99247166206396,8.63999153549007e-05
0.960468635614927,-0.000829189582149317
0.930053761886914,0.00317782527201994
0.901387818865997,0.0117873436644872
0.874642784226795,0.0201724887476084
0.85,0.0263165047224886
0.827647267862342,0.0355951120483063
0.807774721070176,0.0421952457151359
0.790569415042095,0.0481509877378561
0.776208734813001,0.0587016332418883
0.764852927038918,0.0627386458250989
0.756637297521078,0.0622327468103362
0.751664818918645,0.0620009299159881
0.75,0.0619286879784503
0.751664818918645,0.0620009129182665
0.756637297521078,0.0622327461152493
0.764852927038918,0.0627386467196206
0.776208734813001,0.0587016101722056
0.790569415042095,0.0481509621728524
0.807774721070176,0.0421952281777287
0.827647267862342,0.0355950960156234
0.85,0.026316474912657
0.874642784226795,0.0201724775750368
0.901387818865997,0.0117873430613236
0.930053761886914,0.0031777879442099
0.960468635614927,-0.000829162193918837
0.992471662063961,8.70377058688593e-05
1.02591422643416,-0.000637719855635847
1.06066017177982,-0.00028435799692357
1.09658560997307,-1.6411358466729e-06
1.13357840487546,0
1.171537451386,0
1.21037184369102,0
1.25,0
1.29034879005639,0
1.33135269556943,0
1.3729530217746,0
1.41509716980849,0
1.45773797371133,0
1.50083310198036,0
1.54434452114805,0
1.58823801742686,0
1.63248277173145,0
1.67705098312484,0
1.72191753577226,0
1.76705970470723,0
1.81245689603919,0
1.8580904176062,0
1.90394327646598,0
1.95,0
1.99624647776771,0
2.04266982158155,0
2.08925824157762,0
2.13600093632938,0
2.1540659228538,0
2.1077238908358,0
2.06155281280883,0
2.01556443707464,0
1.96977156035922,0
1.92418814048939,0
1.87882942280559,0
1.83371208208922,0
1.78885438199983,0
1.74427635425124,0
1.7,0
1.65604951616792,0
1.61245154965971,0
1.56923548264752,0
1.52643375224737,0
1.48408220796558,0
1.4422205101856,0
1.40089257261219,0
1.36014705087354,0
1.32003787824441,0
1.28062484748657,0
1.24197423483742,0
1.20415945787923,0
1.16726175299288,0
1.13137084989848,0
1.09658560997307,-1.42453303664621e-06
1.06301458127347,-0.000423279608061607
1.03077640640442,-0.00285326756435382
1,-0.00452532448135438
0.97082439194738,-0.00147104821496716
0.943398113205661,0.00543601749106167
0.917877987534291,0.00836516461076909
0.894427190999916,0.0132422562861759
0.873212459828649,0.0209389819535723
0.854400374531753,0.0243330703632985
0.838152730712011,0.0300829715513413
0.824621125123532,0.0392351657447522
0.813941029804986,0.0399487297494262
0.806225774829855,0.0393956075244436
0.80156097709407,0.0391038190037793
0.8,0.0390107715988463
0.80156097709407,0.0391038105269362
0.806225774829855,0.0393956070777277
0.813941029804986,0.0399487298946289
0.824621125123532,0.0392351626916498
0.838152730712011,0.030082980660523
0.854400374531754,0.0243330881035789
0.873212459828649,0.0209386036219638
0.894427190999916,0.0132414801224981
0.917877987534291,0.0083651744749345
0.943398113205661,0.00543601856209396
0.97082439194738,-0.00147105657124569
1,-0.00452532804415673
1.03077640640442,-0.00285327767445205
1.06301458127347,-0.000423263940552017
1.09658560997307,-1.64132660395962e-06
1.13137084989848,0
1.16726175299288,0
1.20415945787923,0
1.24197423483742,0
1.28062484748657,0
1.32003787824441,0
1.36014705087354,0
1.40089257261219,0
1.4422205101856,0
1.48408220796558,0
1.52643375224738,0
1.56923548264752,0
1.61245154965971,0
1.65604951616792,0
1.7,0
1.74427635425124,0
1.78885438199983,0
1.83371208208923,0
1.87882942280559,0
1.92418814048939,0
1.96977156035922,0
2.01556443707464,0
2.06155281280883,0
2.1077238908358,0
2.1540659228538,0
2.17313138121007,0
2.12720473861826,0
2.08146582964986,0
2.03592730715023,0
1.99060292373944,0
1.94550764583437,0
1.90065778087482,0
1.85607111932706,0
1.81176709319934,0
1.76776695296637,0
1.72409396495667,0
1.68077363139716,0
1.63783393541592,0
1.59530561335438,0
1.55322245670091,0
1.5116216457831,0
1.47054411698527,0
1.43003496460751,0
1.39014387744578,0
1.35092560861063,0
1.31244047484067,0
1.2747548783982,0
1.23794184031399,0
1.20208152801713,0
1.16726175299288,0
1.13357840487546,0
1.10113577727726,-4.94915615646568e-06
1.07004672795163,-0.00103498447186323
1.04043260233424,-0.00330048941790212
1.01242283656583,-0.00289360872613063
0.986154146165801,0.000809144214688399
0.961769203083567,5.84040255647775e-06
0.939414711402797,0.00473337359898576
0.919238815542512,0.00925087038662397
0.901387818865997,0.0108501899080507
0.886002257333468,0.0167563386598031
0.873212459828649,0.022873008947553
0.863133825081604,0.0219585586561259
0.855862138431185,0.0213580574154963
0.85146931829632,0.0210189723812258
0.85,0.0209087324873881
0.85146931829632,0.0210189701326517
0.855862138431185,0.0213580572622637
0.863133825081604,0.0219585586073867
0.873212459828649,0.0228730114690448
0.886002257333468,0.0167563345777117
0.901387818865998,0.0108501637716816
0.919238815542512,0.00925050349026071
0.939414711402797,0.00473173620178028
0.961769203083567,5.85123804161243e-06
0.986154146165801,0.000809145277361872
1.01242283656583,-0.00289360412421956
1.04043260233424,-0.00330049316467755
1.07004672795164,-0.00103499314850433
1.10113577727726,-5.11234691698889e-06
1.13357840487546,0
1.16726175299288,0
1.20208152801713,0
1.237941840314,0
1.2747548783982,0
1.31244047484067,0
1.35092560861063,0
1.39014387744578,0
1.43003496460751,0
1.47054411698527,0
1.5116216457831,0
1.55322245670091,0
1.59530561335438,0
1.63783393541592,0
1.68077363139716,0
1.72409396495667,0
1.76776695296637,0
1.81176709319934,0
1.85607111932706,0
1.90065778087482,0
1.94550764583437,0
1.99060292373944,0
2.03592730715023,0
2.08146582964986,0
2.12720473861826,0
2.17313138121007,0
2.19317121994613,0
2.14767315949145,0
2.10237960416286,0
2.0573040611441,0
2.01246117974981,0
1.96786686541544,0
1.92353840616713,0
1.87949461292125,0
1.83575597506858,0
1.79234483289349,0
1.74928556845359,0
1.7066048165876,0
1.66433169770932,0
1.6224980739588,0
1.58113883008419,0
1.54029218007494,0
1.5,0
1.46030818665102,0
1.42126704035519,0
1.38293166859393,0
1.34536240470737,0
1.30862523283024,0
1.27279220613579,0
1.23794184031399,0
1.20415945787923,0
1.171537451386,0
1.14017542509914,0
1.11018016555873,-4.18956737107069e-06
1.0816653826392,-0.000449129305537635
1.05475115548645,-0.0016618417016132
1.0295630140987,-0.00206189866623064
1.00623058987491,-0.00375511556249293
0.984885780179611,0.00040580069433049
0.965660395791399,0.000795730056489837
0.948683298050514,0.00205530006055593
0.93407708461347,0.00769523431380166
0.921954445729289,0.00981881760581279
0.912414379544733,0.00872486001105457
0.905538513813742,0.00808916359879488
0.901387818865998,0.00771608973349386
0.9,0.00759288531314587
0.901387818865998,0.00771609044802839
0.905538513813742,0.00808916363518211
0.912414379544733,0.00872485998487826
0.921954445729289,0.00981881847651973
0.93407708461347,0.00769515263817877
0.948683298050514,0.0020547664536686
0.965660395791399,0.000795732756837555
0.984885780179611,0.000415001745859485
1.00623058987491,-0.00375512112449851
1.0295630140987,-0.00206199202617035
1.05475115548645,-0.00166184129059576
1.0816653826392,-0.000449129985410085
1.11018016555873,-4.18935848346724e-06
1.14017542509914,0
1.171537451386,0
1.20415945787923,0
1.237941840314,0
1.27279220613579,0
1.30862523283024,0
1.34536240470737,0
1.38293166859393,0
1.42126704035519,0
1.46030818665102,0
1.5,0
1.54029218007494,0
1.58113883008419,0
1.6224980739588,0
1.66433169770932,0
1.7066048165876,0
1.74928556845359,0
1.79234483289349,0
1.83575597506858,0
1.87949461292125,0
1.92353840616713,0
1.96786686541544,0
2.01246117974981,0
2.0573040611441,0
2.10237960416286,0
2.14767315949145,0
2.19317121994613,0
2.21415898254845,0
2.16910119634839,0
2.1242645786248,0
2.07966343430854,0
2.03531324370476,0
1.99123077517399,0
1.94743420941504,0
1.90394327646598,0
1.86077940659284,0
1.81796589626978,0
1.77552809045647,0
1.73349358233597,0
1.69189243156886,0
1.65075740192192,0
1.61012421881046,0
1.57003184681076,0
1.5305227865014,0
1.49164338901763,0
1.45344418537486,0
1.41598022585063,0
1.37931142241337,0
1.34350288425444,0
1.30862523283024,0
1.2747548783982,0
1.24197423483742,0
1.21037184369102,0
1.18004237212059,0
1.15108644332213,0
1.12361025271221,0
1.09772492000501,-9.02462060817611e-05
1.07354552767919,-0.000981242327727014
1.05118980208143,-0.00273857297473095
1.03077640640442,-0.00122321274907989
1.01242283656583,-0.0031278944038597
0.996242942258564,-0.001898775916137
0.982344135219425,0.00192235163180904
0.97082439194738,0.00112577129327487
0.961769203083567,0.0002205622659462
0.95524865872714,-0.000432200893109045
0.951314879522023,-0.000825921495861377
0.95,-0.000957520252134848
0.951314879522023,-0.000825920567781405
0.95524865872714,-0.000432200829817556
0.961769203083567,0.000220562261210645
0.97082439194738,0.00112577115868007
0.982344135219425,0.00192228096254267
0.996242942258564,-0.00190020514701403
1.01242283656583,-0.00312811167536375
1.03077640640442,-0.00114779370052354
1.05118980208143,-0.00273854708748292
1.07354552767919,-0.000982318013392262
1.09772492000501,-9.02542888767412e-05
1.12361025271221,0
1.15108644332213,0
1.18004237212059,0
1.21037184369102,0
1.24197423483742,0
1.2747548783982,0
1.30862523283024,0
1.34350288425444,0
1.37931142241337,0
1.41598022585063,0
1.45344418537486,0
1.49164338901763,0
1.5305227865014,0
1.57003184681076,0
1.61012421881046,0
1.65075740192192,0
1.69189243156886,0
1.73349358233597,0
1.77552809045647,0
1.81796589626978,0
1.86077940659284,0
1.90394327646598,0
1.94743420941504,0
1.99123077517399,0
2.03531324370476,0
2.07966343430854,0
2.1242645786248,0
2.16910119634839,0
2.21415898254845,0
2.23606797749979,0
2.19146070008111,0
2.14709105535839,0
2.10297408448131,0
2.0591260281974,0
2.01556443707464,0
1.9723082923316,0
1.92937813815747,0
1.88679622641132,0
1.84458667456967,0
1.80277563773199,0
1.76139149538085,0
1.72046505340853,0
1.68002976164114,0
1.64012194668567,0
1.60078105935821,0
1.56204993518133,0
1.52397506541282,0
1.48660687473185,0
1.45,0
1.4142135623731,0
1.37931142241337,0
1.34536240470737,0
1.31244047484067,0
1.28062484748657,0
1.25,0
1.22065556157337,0
1.19268604418766,0
1.16619037896906,0
1.14127122105133,0
1.11803398874989,-1.15000445589389e-05
1.09658560997307,-0.000260008431215149
1.0770329614269,-0.000719806664063779
1.05948100502085,-0.00228334334549959
1.04403065089105,-0.00128932099180328
1.03077640640442,-0.00140868228020223
1.01980390271856,-0.00270460613650235
1.01118742080783,-0.00356185439151976
1.00498756211209,-0.00421295569133141
1.00124921972504,-0.00461467602398944
1,-0.00475011092685862
1.00124921972504,-0.00461467606703073
1.00498756211209,-0.00421295569492049
1.01118742080783,-0.00356185438998676
1.01980390271856,-0.00270460612993782
1.03077640640442,-0.00140868203208553
1.04403065089106,-0.00128940076757753
1.05948100502085,-0.0022833562197399
1.0770329614269,-0.000716490099524482
1.09658560997307,-0.000259968052801345
1.11803398874989,-1.1628002318177e-05
1.14127122105133,0
1.16619037896906,0
1.19268604418766,0
1.22065556157337,0
1.25,0
1.28062484748657,0
1.31244047484067,0
1.34536240470737,0
1.37931142241337,0
1.4142135623731,0
1.45,0
1.48660687473185,0
1.52397506541282,0
1.56204993518133,0
1.60078105935821,0
1.64012194668567,0
1.68002976164114,0
1.72046505340853,0
1.76139149538085,0
1.80277563773199,0
1.84458667456967,0
1.88679622641132,0
1.92937813815747,0
1.9723082923316,0
2.01556443707464,0
2.0591260281974,0
2.10297408448131,0
2.14709105535839,0
2.19146070008111,0
2.23606797749979,0
2.2588713996153,0
2.21472345903501,0
2.17082933460924,0
2.12720473861826,0
2.08386659841747,0
2.04083316319586,0
1.99812412026881,0
1.95576072156079,0
1.91376592090046,0
1.87216452268491,0
1.83098334236006,0
1.79025137899682,0
1.75,0
1.71026313764871,0
1.67107749670684,0
1.63248277173145,0
1.5945218719102,0
1.55724115023974,0
1.52069063257456,0
1.48492424049175,0
1.45,0
1.41598022585063,0
1.38293166859393,0
1.35092560861063,0
1.32003787824441,0
1.29034879005639,0
1.2619429464124,0
1.23490890352285,0
1.20933866224478,0
1.18532695911297,0
1.1629703349613,0
1.14236596587959,0
1.12361025271221,-1.131299151348e-05
1.10679718105893,-0.000182837487052923
1.09201648339208,-0.000100205387730483
1.07935165724615,-0.000826722512125328
1.0688779163216,-0.00188170801284775
1.06066017177982,-0.00268297991820814
1.05475115548645,-0.00331092952966254
1.05118980208143,-0.00370501059788628
1.05,-0.00383881190814401
1.05118980208143,-0.00370501064602968
1.05475115548645,-0.0033109295332323
1.06066017177982,-0.00268297991673272
1.0688779163216,-0.00188170800519175
1.07935165724615,-0.000826722500767559
1.09201648339208,-0.000100201880315164
1.10679718105893,-0.00018284137988661
1.12361025271221,-1.15313464419998e-05
1.14236596587959,0
1.1629703349613,0
1.18532695911297,0
1.20933866224478,0
1.23490890352285,0
1.2619429464124,0
1.29034879005639,0
1.32003787824441,0
1.35092560861063,0
1.38293166859393,0
1.41598022585063,0
1.45,0
1.48492424049175,0
1.52069063257456,0
1.55724115023974,0
1.5945218719102,0
1.63248277173145,0
1.67107749670684,0
1.71026313764871,0
1.75,0
1.79025137899682,0
1.83098334236006,0
1.87216452268491,0
1.91376592090046,0
1.9557607215608,0
1.99812412026881,0
2.04083316319586,0
2.08386659841747,0
2.12720473861826,0
2.17082933460924,0
2.21472345903501,0
2.2588713996153,0
2.28254244210267,0
2.23886131772381,0
2.19544984001001,0
2.15232432500309,0
2.1095023109729,0
2.06700266085944,0
2.02484567313166,0
1.98305320150519,0
1.94164878389476,0
1.90065778087482,0
1.86010752377383,0
1.82002747232013,0
1.78044938147649,0
1.7414074767268,0
1.70293863659264,0
1.66508258053467,0
1.62788205960997,0
1.59138304628395,0
1.5556349186104,0
1.52069063257455,0
1.48660687473185,0
1.45344418537486,0
1.42126704035519,0
1.39014387744578,0
1.36014705087354,0
1.33135269556943,0
1.30384048104053,0
1.27769323391806,0
1.25299640861417,0
1.22983738762488,0
1.20830459735946,0
1.18848643240047,0
1.17046999107196,0
1.15433963806152,0
1.14017542509914,0
1.12805141726785,-1.7304480626346e-05
1.11803398874989,-0.000113216904193299
1.11018016555873,-0.000258828307628327
1.10453610171873,-0.000415454992052758
1.10113577727726,-0.000532739638308814
1.1,-0.000575842318901672
1.10113577727726,-0.000532739640508293
1.10453610171873,-0.000415454994283029
1.11018016555873,-0.00025882831464538
1.11803398874989,-0.000113216903190287
1.12805141726785,-1.73044818053571e-05
1.14017542509914,0
1.15433963806152,0
1.17046999107196,0
1.18848643240047,0
1.20830459735946,0
1.22983738762488,0
1.25299640861417,0
1.27769323391806,0
1.30384048104053,0
1.33135269556943,0
1.36014705087354,0
1.39014387744578,0
1.42126704035519,0
1.45344418537486,0
1.48660687473185,0
1.52069063257456,0
1.5556349186104,0
1.59138304628396,0
1.62788205960997,0
1.66508258053467,0
1.70293863659264,0
1.7414074767268,0
1.78044938147649,0
1.82002747232013,0
1.86010752377383,0
1.90065778087482,0
1.94164878389476,0
1.98305320150519,0
2.02484567313166,0
2.06700266085944,0
2.1095023109729,0
2.15232432500309,0
2.19544984001002,0
2.23886131772381,0
2.28254244210267,0
2.30705439901187,0
2.26384628453435,0
2.22092323145128,0
2.1783020910792,0
2.13600093632938,0
2.09403915913719,0
2.05243757517738,0
2.01121853611188,0
1.9704060495238,0
1.93002590656188,0
1.89010581714358,0
1.85067555233217,0
1.81176709319934,0
1.77341478509682,0
1.73565549577098,0
1.6985287751463,0
1.66207701385947,0
1.62634559672906,0
1.59138304628396,0
1.55724115023974,0
1.52397506541282,0
1.49164338901763,0
1.46030818665102,0
1.43003496460751,0
1.40089257261219,0
1.3729530217746,0
1.34629120178363,0
1.32098448136229,0
1.29711217710729,0
1.2747548783982,0
1.25399362039845,0
1.23490890352285,0
1.21757956618859,0
1.20208152801713,0
1.18848643240047,0
1.17686022959398,0
1.16726175299288,0
1.15974135047432,0
1.15433963806152,0
1.15108644332213,0
1.15,0
1.15108644332213,0
1.15433963806152,0
1.15974135047432,0
1.16726175299288,0
1.17686022959398,0
1.18848643240047,0
1.20208152801713,0
1.21757956618859,0
1.23490890352285,0
1.25399362039845,0
1.2747548783982,0
1.29711217710729,0
1.32098448136229,0
1.34629120178363,0
1.3729530217746,0
1.40089257261219,0
1.43003496460751,0
1.46030818665102,0
1.49164338901763,0
1.52397506541282,0
1.55724115023974,0
1.59138304628396,0
1.62634559672906,0
1.66207701385947,0
1.6985287751463,0
1.73565549577098,0
1.77341478509682,0
1.81176709319934,0
1.85067555233218,0
1.89010581714358,0
1.93002590656188,0
1.9704060495238,0
2.01121853611188,0
2.05243757517738,0
2.09403915913719,0
2.13600093632938,0
2.1783020910792,0
2.22092323145128,0
2.26384628453435,0
2.30705439901187,0
2.33238075793812,0
2.28965062837106,0
2.24722050542442,0
2.20510770711999,0
2.16333076527839,0
2.12190951739229,0
2.08086520466848,0
2.04022057631032,0
2,0
1.96022957839127,0
1.92093727122985,0
1.88215302247187,0
1.84390889145858,0
1.80623918681884,0
1.76918060129541,0
1.73277234511635,0
1.69705627484771,0
1.66207701385947,0
1.62788205960997,0
1.5945218719102,0
1.56204993518133,0
1.5305227865014,0
1.5,0
1.47054411698527,0
1.4422205101856,0
1.41509716980849,0
1.38924439894498,0
1.36473440639562,0
1.34164078649987,0
1.32003787824441,0
1.3,0
1.28160056179763,0
1.26491106406735,0
1.25,0
1.2369316876853,0
1.22576506721313,0
1.21655250605964,0
1.20933866224478,0
1.20415945787923,0
1.20104121494643,0
1.2,0
1.20104121494643,0
1.20415945787923,0
1.20933866224478,0
1.21655250605964,0
1.22576506721313,0
1.2369316876853,0
1.25,0
1.26491106406735,0
1.28160056179763,0
1.3,0
1.32003787824441,0
1.34164078649987,0
1.36473440639562,0
1.38924439894498,0
1.41509716980849,0
1.4422205101856,0
1.47054411698527,0
1.5,0
1.5305227865014,0
1.56204993518133,0
1.5945218719102,0
1.62788205960997,0
1.66207701385947,0
1.69705627484771,0
1.73277234511635,0
1.76918060129541,0
1.80623918681884,0
1.84390889145858,0
1.88215302247187,0
1.92093727122985,0
1.96022957839127,0
2,0
2.04022057631032,0
2.08086520466848,0
2.12190951739229,0
2.16333076527839,0
2.20510770711999,0
2.24722050542442,0
2.28965062837106,0
2.33238075793812,0
2.35849528301415,0
2.31624696438009,0
2.27431308310883,0
2.23271135617661,0
2.19146070008111,0
2.15058131676066,0
2.11009478460092,0
2.07002415444845,0
2.0303940504247,0
1.99123077517399,0
1.95256241897666,0
1.91441897190766,0
1.87683243791235,0
1.83983694929741,0
1.80346887968714,0
1.76776695296637,0
1.73277234511635,0
1.6985287751463,0
1.66508258053467,0
1.63248277173145,0
1.60078105935821,0
1.57003184681076,0
1.54029218007494,0
1.5116216457831,0
1.48408220796558,0
1.45773797371133,0
1.43265487818944,0
1.40890028036054,0
1.3865424623862,0
1.36565002837477,0
1.34629120178363,0
1.32853302555864,0
1.31244047484067,0
1.29807549857472,0
1.28549601321824,0
1.2747548783982,0
1.26589889011722,0
1.25896783120142,0
1.25399362039845,0
1.25099960031968,0
1.25,0
1.25099960031968,0
1.25399362039845,0
1.25896783120142,0
1.26589889011722,0
1.2747548783982,0
1.28549601321824,0
1.29807549857472,0
1.31244047484067,0
1.32853302555864,0
1.34629120178363,0
1.36565002837477,0
1.3865424623862,0
1.40890028036054,0
1.43265487818944,0
1.45773797371133,0
1.48408220796558,0
1.5116216457831,0
1.54029218007494,0
1.57003184681076,0
1.60078105935821,0
1.63248277173145,0
1.66508258053467,0
1.6985287751463,0
1.73277234511635,0
1.76776695296637,0
1.80346887968714,0
1.83983694929741,0
1.87683243791235,0
1.91441897190766,0
1.95256241897666,0
1.99123077517399,0
2.0303940504247,0
2.07002415444845,0
2.11009478460092,0
2.15058131676066,0
2.19146070008111,0
2.23271135617661,0
2.27431308310883,0
2.31624696438009,0
2.35849528301415,0
2.38537208837531,0
2.34360832905159,0
2.30217288664427,0
2.261083810919,0
2.22036033111745,0
2.18002293565916,0
2.14009345590327,0
2.10059515376,0
2.06155281280883,0
2.02299283241439,0
1.98494332412792,0
1.94743420941504,0
1.91049731745428,0
1.87416648139913,0
1.83847763108502,0
1.80346887968714,0
1.76918060129541,0
1.73565549577098,0
1.70293863659264,0
1.67107749670684,0
1.64012194668567,0
1.61012421881046,0
1.58113883008419,0
1.55322245670091,0
1.52643375224737,0
1.50083310198036,0
1.47648230602334,0
1.45344418537486,0
1.43178210632764,0
1.41155942134931,0
1.39283882771841,0
1.37568164921976,0
1.36014705087354,0
1.34629120178363,0
1.33416640641263,0
1.32382022948737,0
1.31529464379659,0
1.30862523283024,0
1.30384048104053,0
1.30096118312577,0
1.3,0
1.30096118312577,0
1.30384048104053,0
1.30862523283024,0
1.31529464379659,0
1.32382022948737,0
1.33416640641263,0
1.34629120178363,0
1.36014705087354,0
1.37568164921976,0
1.39283882771841,0
1.41155942134931,0
1.43178210632764,0
1.45344418537486,0
1.47648230602334,0
1.50083310198036,0
1.52643375224738,0
1.55322245670091,0
1.58113883008419,0
1.61012421881046,0
1.64012194668567,0
1.67107749670684,0
1.70293863659264,0
1.73565549577098,0
1.76918060129541,0
1.80346887968714,0
1.83847763108502,0
1.87416648139913,0
1.91049731745428,0
1.94743420941504,0
1.98494332412792,0
2.02299283241439,0
2.06155281280883,0
2.10059515376,0
2.14009345590327,0
2.18002293565916,0
2.22036033111745,0
2.261083810919,0
2.30217288664427,0
2.34360832905159,0
2.38537208837531,0
2.41298570240273,0
2.37170824512628,0
2.33077240416133,0
2.29019649811976,0
2.25,0
2.21020361053003,0
2.17082933460924,0
2.13190056053278,0
2.09344214154583,0
2.05548047910945,0
2.01804360706106,0
1.98116127561589,0
1.94486503387767,0
1.90918830920368,0
1.87416648139913,0
1.83983694929741,0
1.80623918681884,0
1.77341478509682,0
1.7414074767268,0
1.71026313764871,0
1.68002976164114,0
1.65075740192192,0
1.6224980739588,0
1.59530561335438,0
1.56923548264752,0
1.54434452114805,0
1.52069063257455,0
1.49833240637717,0
1.47732867026942,0
1.45773797371133,0
1.4396180048888,0
1.42302494707577,0
1.40801278403287,0
1.39463256809814,0
1.38293166859393,0
1.3729530217746,0
1.36473440639562,0
1.35830777072061,0
1.35369863706809,0
1.35092560861063,0
1.35,0
1.35092560861063,0
1.35369863706809,0
1.35830777072061,0
1.36473440639562,0
1.3729530217746,0
1.38293166859393,0
1.39463256809814,0
1.40801278403287,0
1.42302494707577,0
1.4396180048888,0
1.45773797371133,0
1.47732867026942,0
1.49833240637717,0
1.52069063257456,0
1.54434452114805,0
1.56923548264752,0
1.59530561335438,0
1.6224980739588,0
1.65075740192192,0
1.68002976164114,0
1.71026313764871,0
1.7414074767268,0
1.77341478509682,0
1.80623918681884,0
1.83983694929741,0
1.87416648139913,0
1.90918830920368,0
1.94486503387767,0
1.9811612756159,0
2.01804360706106,0
2.05548047910945,0
2.09344214154583,0
2.13190056053278,0
2.17082933460924,0
2.21020361053003,0
2.25,0
2.29019649811976,0
2.33077240416133,0
2.37170824512628,0
2.41298570240273,0
2.44131112314674,0
2.40052077683156,0
2.36008474424119,0
2.32002155162404,0
2.28035085019828,0
2.2410934831015,0
2.20227155455452,0
2.16390850083824,0
2.12602916254693,0
2.08865985742054,0
2.05182845286832,0
2.01556443707464,0
1.97989898732233,0
1.94486503387767,0
1.91049731745428,0
1.87683243791235,0
1.84390889145858,0
1.81176709319934,0
1.78044938147649,0
1.75,0
1.72046505340853,0
1.69189243156886,0
1.66433169770932,0
1.63783393541592,0
1.61245154965971,0
1.58823801742686,0
1.56524758424985,0
1.54353490404331,0
1.52315462117278,0
1.50416089564913,0
1.48660687473185,0
1.47054411698527,0
1.4560219778561,0
1.44308696896618,0
1.43178210632764,0
1.42214626533279,0
1.4142135623731,0
1.40801278403287,0
1.40356688476182,0
1.40089257261219,0
1.4,0
1.40089257261219,0
1.40356688476182,0
1.40801278403287,0
1.4142135623731,0
1.42214626533279,0
1.43178210632764,0
1.44308696896618,0
1.4560219778561,0
1.47054411698527,0
1.48660687473185,0
1.50416089564913,0
1.52315462117278,0
1.54353490404331,0
1.56524758424985,0
1.58823801742686,0
1.61245154965971,0
1.63783393541592,0
1.66433169770932,0
1.69189243156886,0
1.72046505340853,0
1.75,0
1.78044938147649,0
1.81176709319934,0
1.84390889145858,0
1.87683243791235,0
1.91049731745428,0
1.94486503387767,0
1.97989898732233,0
2.01556443707464,0
2.05182845286832,0
2.08865985742054,0
2.12602916254693,0
2.16390850083824,0
2.20227155455452,0
2.2410934831015,0
2.28035085019828,0
2.32002155162404,0
2.36008474424119,0
2.40052077683156,0
2.44131112314674,0
2.47032386540713,0
2.43002057604457,0
2.39008368054342,0
2.35053185470863,0
2.31138486626524,0
2.2726636354727,0
2.23439029715043,0
2.19658826364888,0
2.15928228816892,0
2.12249852767911,0
2.08626460450251,0
2.05060966544099,0
2.01556443707464,0
1.9811612756159,0
1.94743420941504,0
1.91441897190766,0
1.88215302247187,0
1.85067555233217,0
1.82002747232013,0
1.79025137899682,0
1.76139149538085,0
1.73349358233597,0
1.7066048165876,0
1.68077363139716,0
1.65604951616792,0
1.63248277173145,0
1.61012421881046,0
1.58902485820707,0
1.56923548264752,0
1.55080624192708,0
1.5337861650178,0
1.5182226450689,0
1.50416089564913,0
1.49164338901763,0
1.48070928949608,0
1.47139389695622,0
1.46372811683044,0
1.45773797371133,0
1.45344418537486,0
1.45086181285469,0
1.45,0
1.45086181285469,0
1.45344418537486,0
1.45773797371133,0
1.46372811683044,0
1.47139389695622,0
1.48070928949608,0
1.49164338901763,0
1.50416089564913,0
1.5182226450689,0
1.5337861650178,0
1.55080624192708,0
1.56923548264752,0
1.58902485820707,0
1.61012421881046,0
1.63248277173145,0
1.65604951616792,0
1.68077363139716,0
1.7066048165876,0
1.73349358233597,0
1.76139149538085,0
1.79025137899682,0
1.82002747232013,0
1.85067555233218,0
1.88215302247187,0
1.91441897190766,0
1.94743420941504,0
1.9811612756159,0
2.01556443707464,0
2.05060966544099,0
2.08626460450251,0
2.12249852767911,0
2.15928228816892,0
2.19658826364888,0
2.23439029715043,0
2.2726636354727,0
2.31138486626524,0
2.35053185470863,0
2.39008368054342,0
2.43002057604457,0
2.47032386540713,0
2.5,0
2.46018292002851,0
2.42074368738204,0
2.38170107276291,0
2.343074902772,0
2.30488611432322,0
2.26715680975093,0
2.22991031209778,0
2.19317121994613,0
2.1569654610123,0
2.12132034355964,0
2.08626460450251,0
2.05182845286832,0
2.01804360706106,0
1.98494332412792,0
1.95256241897666,0
1.92093727122985,0
1.89010581714358,0
1.86010752377383,0
1.83098334236006,0
1.80277563773199,0
1.77552809045647,0
1.74928556845359,0
1.72409396495667,0
1.7,0
1.67705098312484,0
1.65529453572468,0
1.63477827242718,0
1.61554944214035,0
1.59765453086705,0
1.58113883008419,0
1.56604597633658,0
1.552417469626,0
1.54029218007494,0
1.52970585407784,0
1.52069063257455,0
1.51327459504216,0
1.50748134316813,0
1.50332963783729,0
1.50083310198036,0
1.5,0
1.50083310198036,0
1.50332963783729,0
1.50748134316813,0
1.51327459504216,0
1.52069063257455,0
1.52970585407784,0
1.54029218007494,0
1.552417469626,0
1.56604597633658,0
1.58113883008419,0
1.59765453086705,0
1.61554944214035,0
1.63477827242718,0
1.65529453572468,0
1.67705098312484,0
1.7,0
1.72409396495667,0
1.74928556845359,0
1.77552809045647,0
1.80277563773199,0
1.83098334236006,0
1.86010752377383,0
1.89010581714358,0
1.92093727122985,0
1.95256241897666,0
1.98494332412792,0
2.01804360706106,0
2.05182845286832,0
2.08626460450251,0
2.12132034355964,0
2.1569654610123,0
2.19317121994613,0
2.22991031209778,0
2.26715680975093,0
2.30488611432322,0
2.343074902772,0
2.38170107276291,0
2.42074368738204,0
2.46018292002851,0
2.5,0
2.530316185776,0
2.49098374141623,0
2.45203996704785,0
2.41350367722943,0
2.37539470404394,0
2.33773394551219,0
2.30054341406547,0
2.26384628453435,0
2.22766694099455,0
2.1920310216783,0
2.1569654610123,0
2.12249852767911,0
2.08865985742054,0
2.05548047910945,0
2.02299283241439,0
1.99123077517399,0
1.96022957839127,0
1.93002590656188,0
1.90065778087482,0
1.87216452268491,0
1.84458667456967,0
1.81796589626978,0
1.79234483289349,0
1.76776695296637,0
1.74427635425124,0
1.72191753577226,0
1.7007351351695,0
1.68077363139716,0
1.66207701385947,0
1.64468842033985,0
1.62864974749023,0
1.6140012391569,0
1.60078105935821,0
1.58902485820707,0
1.57876534038469,0
1.57003184681076,0
1.56284996080878,0
1.55724115023974,0
1.55322245670091,0
1.55080624192708,0
1.55,0
1.55080624192708,0
1.55322245670091,0
1.55724115023974,0
1.56284996080878,0
1.57003184681076,0
1.57876534038469,0
1.58902485820707,0
1.60078105935821,0
1.6140012391569,0
1.62864974749023,0
1.64468842033985,0
1.66207701385947,0
1.68077363139716,0
1.7007351351695,0
1.72191753577226,0
1.74427635425124,0
1.76776695296637,0
1.79234483289349,0
1.81796589626978,0
1.84458667456967,0
1.87216452268491,0
1.90065778087482,0
1.93002590656188,0
1.96022957839127,0
1.99123077517399,0
2.02299283241439,0
2.05548047910945,0
2.08865985742054,0
2.12249852767911,0
2.1569654610123,0
2.1920310216783,0
2.22766694099455,0
2.26384628453435,0
2.30054341406547,0
2.33773394551219,0
2.37539470404394,0
2.41350367722943,0
2.45203996704785,0
2.49098374141623,0
2.530316185776,0
2.56124969497314,0
2.52239965112589,0
2.48394846967484,0
2.445914961727,0
2.40831891575846,0
2.37118114027588,0
2.33452350598575,0
2.29836898691224,0
2.26274169979695,0
2.22766694099455,0
2.19317121994613,0
2.15928228816892,0
2.12602916254693,0
2.09344214154583,0
2.06155281280883,0
2.0303940504247,0
2,0
1.9704060495238,0
1.94164878389476,0
1.91376592090046,0
1.88679622641132,0
1.86077940659284,0
1.83575597506858,0
1.81176709319934,0
1.78885438199983,0
1.76705970470723,0
1.7464249196573,0
1.72699160391705,0
1.70880074906351,0
1.69189243156886,0
1.67630546142402,0
1.66207701385947,0
1.64924225024706,0
1.63783393541592,0
1.62788205960997,0
1.61941347407016,0
1.61245154965971,0
1.60701586799882,0
1.60312195418814,0
1.60078105935821,0
1.6,0
1.60078105935821,0
1.60312195418814,0
1.60701586799882,0
1.61245154965971,0
1.61941347407016,0
1.62788205960997,0
1.63783393541592,0
1.64924225024706,0
1.66207701385947,0
1.67630546142402,0
1.69189243156886,0
1.70880074906351,0
1.72699160391705,0
1.7464249196573,0
1.76705970470723,0
1.78885438199983,0
1.81176709319934,0
1.83575597506858,0
1.86077940659284,0
1.88679622641132,0
1.91376592090046,0
1.94164878389476,0
1.9704060495238,0
2,0
2.0303940504247,0
2.06155281280883,0
2.09344214154583,0
2.12602916254693,0
2.15928228816892,0
2.19317121994613,0
2.22766694099455,0
2.26274169979695,0
2.29836898691224,0
2.33452350598575,0
2.37118114027588,0
2.40831891575846,0
2.445914961727,0
2.48394846967484,0
2.52239965112589,0
2.56124969497314,0
2.59277843249283,0
2.55440795488896,0
2.51644590643232,0
2.47891105124811,0
2.44182308941496,0
2.40520269416114,0
2.36907154809643,0
2.33345237791561,0
2.29836898691224,0
2.26384628453435,0
2.22991031209778,0
2.19658826364888,0
2.16390850083824,0
2.13190056053278,0
2.10059515376,0
2.07002415444845,0
2.04022057631032,0
2.01121853611188,0
1.98305320150519,0
1.95576072156079,0
1.92937813815747,0
1.90394327646598,0
1.87949461292125,0
1.85607111932706,0
1.83371208208922,0
1.81245689603919,0
1.79234483289349,0
1.77341478509682,0
1.75570498660794,0
1.73925271309261,0
1.72409396495667,0
1.71026313764871,0
1.69779268463496,0
1.6867127793433,0
1.67705098312484,0
1.66883192682786,0
1.66207701385947,0
1.65680415257809,0
1.65302752548165,0
1.65075740192192,0
1.65,0
1.65075740192192,0
1.65302752548165,0
1.65680415257809,0
1.66207701385947,0
1.66883192682786,0
1.67705098312484,0
1.6867127793433,0
1.69779268463496,0
1.71026313764871,0
1.72409396495667,0
1.73925271309261,0
1.75570498660794,0
1.77341478509682,0
1.79234483289349,0
1.81245689603919,0
1.83371208208923,0
1.85607111932706,0
1.87949461292125,0
1.90394327646598,0
1.92937813815747,0
1.9557607215608,0
1.98305320150519,0
2.01121853611188,0
2.04022057631032,0
2.07002415444845,0
2.10059515376,0
2.13190056053278,0
2.16390850083824,0
2.19658826364888,0
2.22991031209778,0
2.26384628453435,0
2.29836898691224,0
2.33345237791561,0
2.36907154809643,0
2.40520269416114,0
2.44182308941496,0
2.47891105124811,0
2.51644590643232,0
2.55440795488896,0
2.59277843249283,0
2.62488094968134,0
2.58698666405531,0
2.54950975679639,0
2.51246890528022,0
2.47588368062799,0
2.43977457975117,0
2.40416305603426,0
2.36907154809643,0
2.33452350598575,0
2.30054341406547,0
2.26715680975093,0
2.23439029715043,0
2.20227155455452,0
2.17082933460924,0
2.14009345590327,0
2.11009478460092,0
2.08086520466848,0
2.05243757517738,0
2.02484567313166,0
1.99812412026881,0
1.9723082923316,0
1.94743420941504,0
1.92353840616713,0
1.90065778087482,0
1.87882942280559,0
1.8580904176062,0
1.83847763108502,0
1.82002747232013,0
1.80277563773199,0
1.78675683852056,0
1.77200451466694,0
1.7585505395069,0
1.7464249196573,0
1.73565549577098,0
1.72626765016321,0
1.71828402774396,0
1.71172427686237,0
1.7066048165876,0
1.70293863659264,0
1.7007351351695,0
1.7,0
1.7007351351695,0
1.70293863659264,0
1.7066048165876,0
1.71172427686237,0
1.71828402774396,0
1.72626765016321,0
1.73565549577098,0
1.7464249196573,0
1.7585505395069,0
1.77200451466694,0
1.78675683852056,0
1.80277563773199,0
1.82002747232013,0
1.83847763108502,0
1.8580904176062,0
1.87882942280559,0
1.90065778087482,0
1.92353840616713,0
1.94743420941504,0
1.9723082923316,0
1.99812412026881,0
2.02484567313166,0
2.05243757517738,0
2.08086520466848,0
2.11009478460092,0
2.14009345590327,0
2.17082933460924,0
2.20227155455452,0
2.23439029715043,0
2.26715680975093,0
2.30054341406547,0
2.33452350598575,0
2.36907154809643,0
2.40416305603426,0
2.43977457975117,0
2.47588368062799,0
2.51246890528022,0
2.54950975679639,0
2.58698666405531,0
2.62488094968134,0
2.65753645318366,0
2.62011450131478,0
2.5831182706179,0
2.54656631564937,0
2.51047804212664,0
2.47487373415292,0
2.43977457975117,0
2.40520269416114,0
2.37118114027588,0
2.33773394551219,0
2.30488611432322,0
2.2726636354727,0
2.2410934831015,0
2.21020361053003,0
2.18002293565916,0
2.15058131676066,0
2.12190951739229,0
2.09403915913719,0
2.06700266085944,0
2.04083316319586,0
2.01556443707464,0
1.99123077517399,0
1.96786686541544,0
1.94550764583437,0
1.92418814048939,0
1.90394327646598,0
1.88480768249708,0
1.86681547025945,0
1.85,0
1.83439363278441,0
1.82002747232013,0
1.80693109995927,0
1.79513230710162,0
1.78465682975747,0
1.77552809045647,0
1.76776695296637,0
1.76139149538085,0
1.75641680702503,0
1.75285481429581,0
1.75071414000116,0
1.75,0
1.75071414000116,0
1.75285481429581,0
1.75641680702503,0
1.76139149538085,0
1.76776695296637,0
1.77552809045647,0
1.78465682975747,0
1.79513230710162,0
1.80693109995927,0
1.82002747232013,0
1.83439363278441,0
1.85,0
1.86681547025945,0
1.88480768249708,0
1.90394327646598,0
1.92418814048939,0
1.94550764583437,0
1.96786686541544,0
1.99123077517399,0
2.01556443707464,0
2.04083316319586,0
2.06700266085944,0
2.09403915913719,0
2.12190951739229,0
2.15058131676066,0
2.18002293565916,0
2.21020361053003,0
2.2410934831015,0
2.2726636354727,0
2.30488611432322,0
2.33773394551219,0
2.37118114027588,0
2.40520269416114,0
2.43977457975117,0
2.47487373415292,0
2.51047804212664,0
2.54656631564937,0
2.5831182706179,0
2.62011450131478,0
2.65753645318366,0
2.69072480941474,0
2.65377090194312,0
2.61725046566048,0
2.58118189982806,0
2.54558441227157,0
2.51047804212664,0
2.47588368062799,0
2.44182308941496,0
2.40831891575846,0
2.37539470404394,0
2.343074902772,0
2.31138486626524,0
2.28035085019828,0
2.25,0
2.22036033111745,0
2.19146070008111,0
2.16333076527839,0
2.13600093632938,0
2.1095023109729,0
2.08386659841747,0
2.0591260281974,0
2.03531324370476,0
2.01246117974981,0
1.99060292373944,0
1.96977156035922,0
1.95,0
1.9313207915828,0
1.91376592090046,0
1.89736659610103,0
1.88215302247187,0
1.86815416922694,0
1.85539753152795,0
1.84390889145858,0
1.83371208208923,0
1.82482875908947,0
1.81727818453862,0
1.81107702762748,0
1.80623918681884,0
1.80277563773199,0
1.80069431053691,0
1.8,0
1.80069431053691,0
1.802775637732,0
1.80623918681884,0
1.81107702762748,0
1.81727818453862,0
1.82482875908947,0
1.83371208208923,0
1.84390889145858,0
1.85539753152795,0
1.86815416922694,0
1.88215302247187,0
1.89736659610103,0
1.91376592090046,0
1.9313207915828,0
1.95,0
1.96977156035922,0
1.99060292373944,0
2.01246117974981,0
2.03531324370476,0
2.0591260281974,0
2.08386659841747,0
2.1095023109729,0
2.13600093632938,0
2.16333076527839,0
2.19146070008111,0
2.22036033111745,0
2.25,0
2.28035085019828,0
2.31138486626524,0
2.343074902772,0
2.37539470404394,0
2.40831891575846,0
2.44182308941496,0
2.47588368062799,0
2.51047804212664,0
2.54558441227157,0
2.58118189982806,0
2.61725046566048,0
2.65377090194312,0
2.69072480941474,0
2.72442654516506,0
2.68793601114312,0
2.65188612123522,0
2.61629509039023,0
2.58118189982806,0
2.54656631564937,0
2.51246890528022,0
2.47891105124811,0
2.445914961727,0
2.41350367722943,0
2.38170107276291,0
2.35053185470863,0
2.32002155162404,0
2.29019649811976,0
2.261083810919,0
2.23271135617661,0
2.20510770711999,0
2.1783020910792,0
2.15232432500309,0
2.12720473861826,0
2.10297408448131,0
2.07966343430854,0
2.0573040611441,0
2.03592730715023,0
2.01556443707464,0
1.99624647776771,0
1.97800404448525,0
1.96086715511276,0
1.94486503387767,0
1.93002590656188,0
1.91637678967368,0
1.90394327646598,0
1.89274932307477,0
1.88281703837627,0
1.87416648139913,0
1.86681547025945,0
1.86077940659284,0
1.85607111932706,0
1.85270073136489,0
1.85067555233217,0
1.85,0
1.85067555233217,0
1.85270073136489,0
1.85607111932706,0
1.86077940659284,0
1.86681547025945,0
1.87416648139913,0
1.88281703837627,0
1.89274932307477,0
1.90394327646598,0
1.91637678967368,0
1.93002590656188,0
1.94486503387767,0
1.96086715511276,0
1.97800404448525,0
1.99624647776771,0
2.01556443707464,0
2.03592730715023,0
2.0573040611441,0
2.07966343430854,0
2.10297408448131,0
2.12720473861826,0
2.15232432500309,0
2.1783020910792,0
2.20510770711999,0
2.23271135617661,0
2.261083810919,0
2.29019649811976,0
2.32002155162404,0
2.35053185470863,0
2.38170107276291,0
2.41350367722943,0
2.445914961727,0
2.47891105124811,0
2.51246890528022,0
2.54656631564937,0
2.58118189982806,0
2.61629509039023,0
2.65188612123522,0
2.68793601114312,0
2.72442654516506,0
2.75862284482674,0
2.7225906780124,0
2.68700576850888,0
2.65188612123522,0
2.61725046566048,0
2.5831182706179,0
2.54950975679639,0
2.51644590643232,0
2.48394846967484,0
2.45203996704785,0
2.42074368738204,0
2.39008368054342,0
2.36008474424119,0
2.33077240416133,0
2.30217288664427,0
2.27431308310883,0
2.24722050542442,0
2.22092323145128,0
2.19544984001002,0
2.17082933460924,0
2.14709105535839,0
2.1242645786248,0
2.10237960416286,0
2.08146582964986,0
2.06155281280883,0
2.04266982158155,0
2.02484567313166,0
2.00810856280232,0
1.99248588451713,0
1.97800404448525,0
1.96468827043885,0
1.95256241897666,0
1.94164878389476,0
1.93196790863617,0
1.92353840616713,0
1.91637678967368,0
1.91049731745428,0
1.90591185525459,0
1.90262975904405,0
1.90065778087482,0
1.9,0
1.90065778087482,0
1.90262975904405,0
1.90591185525459,0
1.91049731745428,0
1.91637678967368,0
1.92353840616713,0
1.93196790863617,0
1.94164878389476,0
1.95256241897666,0
1.96468827043885,0
1.97800404448525,0
1.99248588451713,0
2.00810856280232,0
2.02484567313166,0
2.04266982158155,0
2.06155281280883,0
2.08146582964986,0
2.10237960416286,0
2.1242645786248,0
2.14709105535839,0
2.17082933460924,0
2.19544984001002,0
2.22092323145128,0
2.24722050542442,0
2.27431308310883,0
2.30217288664427,0
2.33077240416133,0
2.36008474424119,0
2.39008368054342,0
2.42074368738204,0
2.45203996704785,0
2.48394846967484,0
2.51644590643232,0
2.54950975679639,0
2.5831182706179,0
2.61725046566048,0
2.65188612123522,0
2.68700576850888,0
2.7225906780124,0
2.75862284482674,0
2.79329554469268,0
2.75771644662754,0
2.7225906780124,0
2.68793601114312,0
2.65377090194312,0
2.62011450131478,0
2.58698666405531,0
2.55440795488896,0
2.52239965112589,0
2.49098374141623,0
2.46018292002851,0
2.43002057604457,0
2.40052077683156,0
2.37170824512628,0
2.34360832905159,0
2.31624696438009,0
2.28965062837106,0
2.26384628453435,0
2.23886131772381,0
2.21472345903501,0
2.19146070008111,0
2.16910119634839,0
2.14767315949145,0
2.12720473861826,0
2.1077238908358,0
2.08925824157762,0
2.07183493551007,0
2.05548047910945,0
2.04022057631032,0
2.02607995893548,0
2.01308221391974,0
2.00124960961895,0
1.99060292373944,0
1.9811612756159,0
1.97294196569489,0
1.96596032513375,0
1.96022957839127,0
1.95576072156079,0
1.95256241897666,0
1.95064092031312,0
1.95,0
1.95064092031312,0
1.95256241897666,0
1.95576072156079,0
1.96022957839127,0
1.96596032513375,0
1.97294196569489,0
1.9811612756159,0
1.99060292373944,0
2.00124960961895,0
2.01308221391974,0
2.02607995893548,0
2.04022057631032,0
2.05548047910945,0
2.07183493551007,0
2.08925824157762,0
2.1077238908358,0
2.12720473861826,0
2.14767315949145,0
2.16910119634839,0
2.19146070008111,0
2.21472345903501,0
2.23886131772381,0
2.26384628453435,0
2.28965062837106,0
2.31624696438009,0
2.34360832905159,0
2.37170824512628,0
2.40052077683156,0
2.43002057604457,0
2.46018292002851,0
2.49098374141623,0
2.52239965112589,0
2.55440795488896,0
2.58698666405531,0
2.62011450131478,0
2.65377090194312,0
2.68793601114312,0
2.7225906780124,0
2.75771644662754,0
2.79329554469268,0
2.82842712474619,0
2.79329554469268,0
2.75862284482674,0
2.72442654516506,0
2.69072480941474,0
2.65753645318366,0
2.62488094968134,0
2.59277843249283,0
2.56124969497314,0
2.530316185776,0
2.5,0
2.47032386540713,0
2.44131112314674,0
2.41298570240273,0
2.38537208837531,0
2.35849528301415,0
2.33238075793812,0
2.30705439901187,0
2.28254244210267,0
2.2588713996153,0
2.23606797749979,0
2.21415898254845,0
2.19317121994613,0
2.17313138121007,0
2.1540659228538,0
2.13600093632938,0
2.11896201004171,0
2.10297408448131,0
2.08806130178211,0
2.07424685126915,0
2.06155281280883,0
2.05,0
2.03960780543711,0
2.0303940504247,0
2.02237484161567,0
2.01556443707464,0
2.00997512422418,0
2.00561711201316,0
2.00249843945008,0
2.00062490237426,0
2,0
2.00062490237426,0
2.00249843945008,0
2.00561711201316,0
2.00997512422418,0
2.01556443707464,0
2.02237484161567,0
2.0303940504247,0
2.03960780543711,0
2.05,0
2.06155281280883,0
2.07424685126915,0
2.08806130178211,0
2.10297408448131,0
2.11896201004171,0
2.13600093632938,0
2.1540659228538,0
2.17313138121007,0
2.19317121994613,0
2.21415898254845,0
2.23606797749979,0
2.2588713996153,0
2.28254244210267,0
2.30705439901187,0
2.33238075793812,0
2.35849528301415,0
2.38537208837531,0
2.41298570240273,0
2.44131112314674,0
2.47032386540713,0
2.5,0
2.530316185776,0
2.56124969497314,0
2.59277843249283,0
2.62488094968134,0
2.65753645318366,0
2.69072480941474,0
2.72442654516506,0
2.75862284482674,0
2.79329554469268,0
2.82842712474619,0


==> grafici1d/exa81kink.txt <==
0,1
0.00202020202020202,0.995963677175798
0.00404040404040404,0.991935516784002
0.00606060606060606,0.98791551882461
0.00808080808080808,0.983903683297623
0.0101010101010101,0.979900010203041
0.0121212121212121,0.975904499540863
0.0141414141414141,0.971917151311091
0.0161616161616162,0.967937965513723
0.0181818181818182,0.96396694214876
0.0202020202020202,0.960004081216202
0.0222222222222222,0.956049382716049
0.0242424242424242,0.952102846648301
0.0262626262626263,0.948164473012958
0.0282828282828283,0.944234261810019
0.0303030303030303,0.940312213039486
0.0323232323232323,0.936398326701357
0.0343434343434343,0.932492602795633
0.0363636363636364,0.928595041322314
0.0383838383838384,0.9247056422814
0.0404040404040404,0.92082440567289
0.0424242424242424,0.916951331496786
0.0444444444444444,0.913086419753086
0.0464646464646465,0.909229670441792
0.0484848484848485,0.905381083562902
0.0505050505050505,0.901540659116417
0.0525252525252525,0.897708397102337
0.0545454545454545,0.893884297520661
0.0565656565656566,0.890068360371391
0.0585858585858586,0.886260585654525
0.0606060606060606,0.882460973370064
0.0626262626262626,0.878669523518008
0.0646464646464646,0.874886236098357
0.0666666666666667,0.871111111111111
0.0686868686868687,0.86734414855627
0.0707070707070707,0.863585348433833
0.0727272727272727,0.859834710743802
0.0747474747474748,0.856092235486175
0.0767676767676768,0.852357922660953
0.0787878787878788,0.848631772268136
0.0808080808080808,0.844913784307724
0.0828282828282828,0.841203958779716
0.0848484848484849,0.837502295684114
0.0868686868686869,0.833808795020916
0.0888888888888889,0.830123456790123
0.0909090909090909,0.826446280991735
0.0929292929292929,0.822777267625752
0.094949494949495,0.819116416692174
0.096969696969697,0.815463728191001
0.098989898989899,0.811819202122232
0.101010101010101,0.808182838485869
0.103030303030303,0.80455463728191
0.105050505050505,0.800934598510356
0.107070707070707,0.797322722171207
0.109090909090909,0.793719008264463
0.111111111111111,0.790123456790123
0.113131313131313,0.786536067748189
0.115151515151515,0.782956841138659
0.117171717171717,0.779385776961535
0.119191919191919,0.775822875216815
0.121212121212121,0.772268135904499
0.123232323232323,0.768721559024589
0.125252525252525,0.765183144577084
0.127272727272727,0.761652892561983
0.129292929292929,0.758130802979288
0.131313131313131,0.754616875828997
0.133333333333333,0.751111111111111
0.135353535353535,0.74761350882563
0.137373737373737,0.744124068972554
0.139393939393939,0.740642791551882
0.141414141414141,0.737169676563616
0.143434343434343,0.733704724007754
0.145454545454545,0.730247933884297
0.147474747474747,0.726799306193246
0.14949494949495,0.723358840934598
0.151515151515152,0.719926538108356
0.153535353535354,0.716502397714519
0.155555555555556,0.713086419753086
0.157575757575758,0.709678604224059
0.15959595959596,0.706278951127436
0.161616161616162,0.702887460463218
0.163636363636364,0.699504132231405
0.165656565656566,0.696128966431997
0.167676767676768,0.692761963064993
0.16969696969697,0.689403122130395
0.171717171717172,0.686052443628201
0.173737373737374,0.682709927558412
0.175757575757576,0.679375573921028
0.177777777777778,0.676049382716049
0.17979797979798,0.672731353943475
0.181818181818182,0.669421487603306
0.183838383838384,0.666119783695541
0.185858585858586,0.662826242220181
0.187878787878788,0.659540863177227
0.18989898989899,0.656263646566677
0.191919191919192,0.652994592388532
0.193939393939394,0.649733700642791
0.195959595959596,0.646480971329456
0.197979797979798,0.643236404448526
0.2,0.64


==> grafici1d/exa81mid.txt <==
0.4,0.36
0.402020202020202,0.35757983879196
0.404040404040404,0.355167840016325
0.406060606060606,0.352764003673095
0.408080808080808,0.350368329762269
0.41010101010101,0.347980818283849
0.412121212121212,0.345601469237833
0.414141414141414,0.343230282624222
0.416161616161616,0.340867258443016
0.418181818181818,0.338512396694215
0.42020202020202,0.336165697377819
0.422222222222222,0.333827160493827
0.424242424242424,0.331496786042241
0.426262626262626,0.329174574023059
0.428282828282828,0.326860524436282
0.43030303030303,0.32455463728191
0.432323232323232,0.322256912559943
0.434343434343434,0.319967350270381
0.436363636363636,0.317685950413223
0.438383838383838,0.315412712988471
0.44040404040404,0.313147637996123
0.442424242424242,0.31089072543618
0.444444444444444,0.308641975308642
0.446464646464646,0.306401387613509
0.448484848484848,0.304168962350781
0.450505050505051,0.301944699520457
0.452525252525253,0.299728599122538
0.454545454545455,0.297520661157025
0.456565656565657,0.295320885623916
0.458585858585859,0.293129272523212
0.460606060606061,0.290945821854913
0.462626262626263,0.288770533619018
0.464646464646465,0.286603407815529
0.466666666666667,0.284444444444444
0.468686868686869,0.282293643505765
0.470707070707071,0.28015100499949
0.472727272727273,0.27801652892562
0.474747474747475,0.275890215284155
0.476767676767677,0.273772064075094
0.478787878787879,0.271662075298439
0.480808080808081,0.269560248954188
0.482828282828283,0.267466585042343
0.484848484848485,0.265381083562902
0.486868686868687,0.263303744515866
0.488888888888889,0.261234567901235
0.490909090909091,0.259173553719008
0.492929292929293,0.257120701969187
0.494949494949495,0.25507601265177
0.496969696969697,0.253039485766758
0.498989898989899,0.251011121314152
0.501010101010101,0.24899091929395
0.503030303030303,0.246978879706152
0.505050505050505,0.24497500255076
0.507070707070707,0.242979287827773
0.509090909090909,0.24099173553719
0.511111111111111,0.239012345679012
0.513131313131313,0.237041118253239
0.515151515151515,0.235078053259871
0.517171717171717,0.233123150698908
0.519191919191919,0.23117641057035
0.521212121212121,0.229237832874196
0.523232323232323,0.227307417610448
0.525252525252525,0.225385164779104
0.527272727272727,0.223471074380165
0.529292929292929,0.221565146413631
0.531313131313131,0.219667380879502
0.533333333333333,0.217777777777778
0.535353535353535,0.215896337108458
0.537373737373737,0.214023058871544
0.539393939393939,0.212157943067034
0.541414141414141,0.210300989694929
0.543434343434343,0.208452198755229
0.545454545454545,0.206611570247934
0.547474747474747,0.204779104173044
0.549494949494949,0.202954800530558
0.551515151515152,0.201138659320478
0.553535353535354,0.199330680542802
0.555555555555556,0.197530864197531
0.557575757575758,0.195739210284665
0.55959595959596,0.193955718804204
0.561616161616162,0.192180389756147
0.563636363636364,0.190413223140496
0.565656565656566,0.188654218957249
0.567676767676768,0.186903377206408
0.56969696969697,0.185160697887971
0.571717171717172,0.183426181001939
0.573737373737374,0.181699826548311
0.575757575757576,0.179981634527089
0.577777777777778,0.178271604938272
0.57979797979798,0.176569737781859
0.581818181818182,0.174876033057851
0.583838383838384,0.173190490766248
0.585858585858586,0.17151311090705
0.587878787878788,0.169843893480257
0.58989898989899,0.168182838485869
0.591919191919192,0.166529945923885
0.593939393939394,0.164885215794307
0.595959595959596,0.163248648097133
0.597979797979798,0.161620242832364
0.6,0.16


==> grafici1d/exa81tail.txt <==
0.9,0.01
0.902020202020202,0.00960004081216202
0.904040404040404,0.0092082440567289
0.906060606060606,0.00882460973370063
0.908080808080808,0.00844913784307722
0.91010101010101,0.00808182838485869
0.912121212121212,0.007722681359045
0.914141414141414,0.00737169676563616
0.916161616161616,0.00702887460463218
0.918181818181818,0.00669421487603305
0.92020202020202,0.00636771757983879
0.922222222222222,0.00604938271604937
0.924242424242424,0.00573921028466482
0.926262626262626,0.00543720028568512
0.928282828282828,0.0051433527191103
0.93030303030303,0.00485766758494031
0.932323232323232,0.00458014488317519
0.934343434343434,0.00431078461381491
0.936363636363636,0.0040495867768595
0.938383838383838,0.00379655137230894
0.94040404040404,0.00355167840016324
0.942424242424242,0.0033149678604224
0.944444444444445,0.00308641975308641
0.946464646464646,0.00286603407815529
0.948484848484848,0.00265381083562902
0.950505050505051,0.0024497500255076
0.952525252525253,0.00225385164779104
0.954545454545455,0.00206611570247933
0.956565656565657,0.00188654218957249
0.958585858585859,0.0017151311090705
0.960606060606061,0.00155188246097336
0.962626262626263,0.00139679624528109
0.964646464646465,0.00124987246199367
0.966666666666667,0.00111111111111111
0.968686868686869,0.000980512192633403
0.970707070707071,0.000858075706560553
0.972727272727273,0.000743801652892559
0.974747474747475,0.000637690031629423
0.976767676767677,0.000539740842771142
0.978787878787879,0.000449954086317719
0.980808080808081,0.000368329762269152
0.982828282828283,0.000294867870625446
0.984848484848485,0.000229568411386593
0.986868686868687,0.000172431384552596
0.988888888888889,0.000123456790123456
0.990909090909091,8.26446280991726e-05
0.992929292929293,4.9994898479746e-05
0.994949494949495,2.55076012651762e-05
0.996969696969697,9.18273645546317e-06
0.998989898989899,1.02030405060687e-06
1.0010101010101,0
1.0030303030303,0
1.00505050505051,0
1.00707070707071,0
1.00909090909091,0
1.01111111111111,0
1.01313131313131,0
1.01515151515152,0
1.01717171717172,0
1.01919191919192,0
1.02121212121212,0
1.02323232323232,0
1.02525252525253,0
1.02727272727273,0
1.02929292929293,0
1.03131313131313,0
1.03333333333333,0
1.03535353535354,0
1.03737373737374,0
1.03939393939394,0
1.04141414141414,0
1.04343434343434,0
1.04545454545455,0
1.04747474747475,0
1.04949494949495,0
1.05151515151515,0
1.05353535353535,0
1.05555555555556,0
1.05757575757576,0
1.05959595959596,0
1.06161616161616,0
1.06363636363636,0
1.06565656565657,0
1.06767676767677,0
1.06969696969697,0
1.07171717171717,0
1.07373737373737,0
1.07575757575758,0
1.07777777777778,0
1.07979797979798,0
1.08181818181818,0
1.08383838383838,0
1.08585858585859,0
1.08787878787879,0
1.08989898989899,0
1.09191919191919,0
1.09393939393939,0
1.0959595959596,0
1.0979797979798,0
1.1,0


==> grafici1d/weno161kink.txt <==
0.2,0.639990371164067
0.190394327646598,0.658570010741906
0.182002747232013,0.671672526062332
0.176776695296637,0.679831474257099
0.175,0.680909706524011
0.176776695296637,0.679831505383024
0.182002747232013,0.67167233237995
0.190394327646598,0.658570046604158
0.195256241897666,0.651686949866226
0.180277563773199,0.675023875855215
0.167705098312484,0.695063828246009
0.158113883008419,0.711446395091279
0.152069063257455,0.721287905060262
0.15,0.7231798117829
0.152069063257455,0.721287855576736
0.158113883008419,0.711446192565735
0.167705098312484,0.695063907550216
0.180277563773199,0.675023696456981
0.195256241897666,0.651686920197066
0.195256241897666,0.651731246568418
0.176776695296637,0.682689815439271
0.160078105935821,0.709233392402629
0.145773797371132,0.731784222011296
0.134629120178362,0.751305830978444
0.127475487839819,0.763739770220966
0.125,0.766744671481792
0.12747548783982,0.763739702251394
0.134629120178363,0.751305835221403
0.145773797371132,0.731784240310955
0.160078105935821,0.709233330255546
0.176776695296637,0.682689759665352
0.195256241897666,0.651731689729655
0.180277563773199,0.675089243511413
0.160078105935821,0.709314795591919
0.141421356237309,0.741663205442143
0.125,0.768379803611592
0.111803398874989,0.790809929577665
0.103077640640441,0.806602017972176
0.0999999999999999,0.811582460531044
0.103077640640441,0.806601377552065
0.111803398874989,0.790814850271584
0.125,0.768379466492583
0.14142135623731,0.741663237551196
0.160078105935821,0.709315155490519
0.1802775637732,0.675088237293657
0.190394327646598,0.65858954933232
0.167705098312484,0.695062411723452
0.145773797371132,0.731801479590983
0.125,0.768428924124078
0.106066017177982,0.802871287478945
0.0901387818865996,0.829741019764647
0.0790569415042094,0.849987623989573
0.0749999999999999,0.857630972212496
0.0790569415042094,0.849987472112652
0.0901387818865997,0.829740960851261
0.106066017177982,0.802871402029168
0.125,0.768429060586283
0.145773797371133,0.731801583116579
0.167705098312484,0.695062930443743
0.190394327646598,0.658590893721999
0.182002747232013,0.67170267879919
0.158113883008419,0.711421003909036
0.134629120178362,0.751277682228018
0.111803398874989,0.79082080229516
0.0901387818865996,0.829775764806199
0.0707106781186546,0.866307432722249
0.0559016994374946,0.892639957580841
0.0499999999999999,0.904586689943681
0.0559016994374947,0.892639970648714
0.0707106781186548,0.866307453721451
0.0901387818865998,0.829775822855906
0.11180339887499,0.790820773386978
0.134629120178363,0.751277578401422
0.158113883008419,0.711420963900927
0.182002747232013,0.671702571705352
0.176776695296637,0.679839627853102
0.152069063257455,0.721270344037132
0.127475487839819,0.763683800522359
0.103077640640441,0.806520575597433
0.0790569415042094,0.849913390031488
0.0559016994374946,0.892626647541708
0.0353553390593272,0.931967307727644
0.0249999999999999,0.951832603888466
0.0353553390593274,0.931967607512225
0.0559016994374948,0.892626710089381
0.0790569415042096,0.849913346570721
0.103077640640442,0.806520483269201
0.12747548783982,0.76368375169839
0.152069063257456,0.721270333047648
0.176776695296637,0.679839595165734
0.2,0.639990371134218
0.175,0.680909707047409
0.15,0.723179812546592
0.125,0.766744672250951
0.0999999999999999,0.811582461184494
0.0749999999999999,0.857630973611946
0.0499999999999999,0.904586691811195
0.0249999999999999,0.951832483788482
1.57009245868378e-16,0.997820408833629
0.0250000000000001,0.951832480735488
0.0500000000000001,0.904586691897537
0.0750000000000001,0.857630973697732
0.1,0.811582461737391
0.125,0.766744672705743
0.15,0.723179813031157
0.175,0.680909707168273
0.176776695296637,0.679839665491601
0.152069063257455,0.721270391582699
0.12747548783982,0.763683723956306
0.103077640640441,0.806519562658683
0.0790569415042094,0.849912980332904
0.0559016994374947,0.892626433289786
0.0353553390593274,0.931967610692388
0.0250000000000001,0.951832603786795
0.0353553390593275,0.931967622978686
0.0559016994374949,0.892626686845452
0.0790569415042096,0.849913331230964
0.103077640640442,0.806519574959012
0.12747548783982,0.763683769827241
0.152069063257456,0.721270350317251
0.176776695296637,0.679839618302567
0.182002747232013,0.671702595191149
0.158113883008419,0.711420893139428
0.134629120178363,0.751277536275715
0.111803398874989,0.79083273604995
0.0901387818865997,0.829775467358229
0.0707106781186548,0.866307478825287
0.0559016994374948,0.892640033217285
0.0500000000000001,0.904586689962462
0.0559016994374949,0.892639991023418
0.0707106781186549,0.866307412940724
0.0901387818865999,0.829775460335685
0.11180339887499,0.790832986060682
0.134629120178363,0.751277770268466
0.158113883008419,0.711420914123425
0.182002747232013,0.671702580523263
0.190394327646598,0.658590756131349
0.167705098312484,0.695062660850917
0.145773797371132,0.731801295140411
0.125,0.768428277774215
0.106066017177982,0.802871376875153
0.0901387818865998,0.829741158586914
0.0790569415042096,0.849987509579771
0.0750000000000001,0.857630972242521
0.0790569415042096,0.849987626732139
0.0901387818865999,0.829740920393398
0.106066017177982,0.802871428826005
0.125,0.768428282422272
0.145773797371133,0.731801294046676
0.167705098312484,0.695062694113709
0.190394327646598,0.658590791349076
0.180277563773199,0.675088042758654
0.160078105935821,0.709315044847782
0.14142135623731,0.741663286201714
0.125,0.768379972252598
0.11180339887499,0.790809889381432
0.103077640640442,0.806601927842655
0.1,0.811582460012788
0.103077640640442,0.806601410224752
0.11180339887499,0.790815029937326
0.125,0.768379384860923
0.14142135623731,0.741663263653971
0.160078105935821,0.70931507235794
0.1802775637732,0.675088058319213
0.195256241897666,0.651731627350337
0.176776695296637,0.682689869002213
0.160078105935821,0.709233642092958
0.145773797371133,0.731784291565409
0.134629120178363,0.751305750311589
0.12747548783982,0.763739698669037
0.125,0.766744671431346
0.12747548783982,0.763739657134561
0.134629120178363,0.751305860640674
0.145773797371133,0.731784198367732
0.160078105935821,0.709233305968759
0.176776695296637,0.68268975975251
0.195256241897667,0.651731636977388
0.195256241897666,0.651687281378136
0.1802775637732,0.675024195333845
0.167705098312484,0.695063771963759
0.158113883008419,0.711446269254085
0.152069063257456,0.721287869575195
0.15,0.723179811666582
0.152069063257456,0.721287838411281
0.158113883008419,0.711446167700794
0.167705098312484,0.695063891938071
0.1802775637732,0.675023647741658
0.195256241897667,0.651686888765947
0.190394327646598,0.65856990782013
0.182002747232013,0.671672397938322
0.176776695296637,0.679831467003052
0.175,0.680909706388513
0.176776695296637,0.679831467659837
0.182002747232013,0.671672319109979
0.190394327646598,0.658570030278803


==> grafici1d/weno161mid.txt <==
0.6,0.159996854998398
0.594243216200236,0.167369527489386
0.588430114796991,0.172386812366842
0.583630876496438,0.177796623464829
0.57987067523716,0.180643614685835
0.57716981903076,0.180630561717027
0.575543221661067,0.180606164342365
0.575,0.180599234433114
0.575543221661067,0.180606164219463
0.57716981903076,0.180630562098659
0.57987067523716,0.180643616625851
0.583630876496438,0.177796982303166
0.588430114796991,0.172386674714629
0.594243216200236,0.167369480576027
0.594243216200236,0.169742841006976
0.585234995535981,0.176764976706369
0.57716981903076,0.182850708354214
0.570087712549569,0.187836773095703
0.564025708633924,0.192997552737791
0.559016994374947,0.198604400003995
0.555090082779363,0.202541254851455
0.552268050859363,0.202556108978722
0.550567888638631,0.202505803602979
0.55,0.202491810393842
0.550567888638631,0.202505861848911
0.552268050859363,0.202556110327226
0.555090082779363,0.202541076258182
0.559016994374947,0.198604179742134
0.564025708633924,0.19299747522027
0.570087712549569,0.187836751325559
0.57716981903076,0.18285073165032
0.585234995535981,0.176764994356378
0.594243216200236,0.169742876997075
0.592663479556485,0.171910741979874
0.58148516748065,0.180905735261352
0.571182982939793,0.189119648434576
0.561805126356106,0.19688059399544
0.553398590529466,0.203906599006627
0.546008241696039,0.20949739288651
0.539675828623073,0.214884390984873
0.534438958160799,0.22063595356819
0.53033008588991,0.225476375202321
0.527375577743225,0.225745362246751
0.525594901040716,0.225669983442043
0.525,0.22564908818113
0.525594901040716,0.225669983900907
0.527375577743225,0.225745353691675
0.53033008588991,0.225476642886677
0.534438958160799,0.220635821756441
0.539675828623073,0.214884473914867
0.546008241696039,0.209497340505341
0.553398590529466,0.203906519399241
0.561805126356106,0.19688052390415
0.571182982939793,0.189119662402367
0.58148516748065,0.180905790623871
0.592663479556485,0.171910746397111
0.596343022093828,0.168465067607839
0.58309518948453,0.1792656634222
0.570635610525666,0.190002975522886
0.559016994374947,0.20033563590331
0.548292804986533,0.209540109231218
0.53851648071345,0.218040370355646
0.529740502510427,0.225886460133378
0.522015325445527,0.23228907631335
0.515388203202207,0.237987081154168
0.509901951359278,0.243898998715099
0.505593710403917,0.249374857549519
0.502493781056044,0.250184925232323
0.50062460986252,0.25008679980499
0.5,0.250059728591691
0.50062460986252,0.250086800364026
0.502493781056044,0.250184911739204
0.505593710403917,0.24937449329652
0.509901951359278,0.243898957299754
0.515388203202207,0.237987179137383
0.522015325445527,0.232288926026375
0.529740502510427,0.225886247153499
0.53851648071345,0.218040244715293
0.548292804986533,0.209540106922133
0.559016994374947,0.200335650330195
0.570635610525666,0.190002972997225
0.58309518948453,0.179265687734064
0.596343022093828,0.168465105743302
0.590021186060297,0.172923736149507
0.575543221661067,0.185196609420785
0.561805126356106,0.19708825787114
0.548862460002504,0.208684865134218
0.536772763839597,0.220198355641737
0.525594901040716,0.230848648399792
0.515388203202207,0.240190146495609
0.506211418282915,0.248790496437563
0.498121471129282,0.256137661046089
0.491172067609712,0.262243014597323
0.48541219597369,0.268369463672371
0.480884601541784,0.274289351665073
0.47762432936357,0.275865069922375
0.475657439761011,0.275749746829363
0.475,0.275717334938322
0.475657439761011,0.275749746555479
0.47762432936357,0.275865207527387
0.480884601541784,0.274287826788802
0.48541219597369,0.268369320353196
0.491172067609712,0.262243063356804
0.498121471129282,0.256137402385757
0.506211418282915,0.24879019137038
0.515388203202208,0.240190001751714
0.525594901040716,0.230848645507202
0.536772763839597,0.220198351483478
0.548862460002504,0.208684896779441
0.561805126356106,0.197088315034349
0.575543221661067,0.185196646934878
0.590021186060297,0.172923745370877
0.585768725692999,0.17717141223622
0.570087712549569,0.189233820608006
0.555090082779363,0.202196179711968
0.540832691319598,0.215408043061546
0.527375577743225,0.22802625693783
0.51478150704935,0.240413355605367
0.503115294937453,0.252574282172256
0.492442890089805,0.263258703360186
0.482830197895699,0.272651042073748
0.474341649025257,0.280951258282129
0.467038542306735,0.287634493161413
0.460977222864644,0.294021928213574
0.456207189772366,0.300284260378943
0.452769256906871,0.302774579620141
0.450693909432999,0.302654843320521
0.45,0.302618175185253
0.450693909432999,0.302654841539423
0.452769256906871,0.302774639053487
0.456207189772366,0.30028211829888
0.460977222864644,0.294021842015547
0.467038542306735,0.287634475473934
0.474341649025257,0.280950871228296
0.482830197895699,0.272650700127882
0.492442890089805,0.263258579868969
0.503115294937453,0.252574282640358
0.51478150704935,0.240413418758162
0.527375577743225,0.228026348544226
0.540832691319598,0.215408098810022
0.555090082779363,0.20219619385308
0.570087712549569,0.189233813757219
0.585768725692999,0.177171412838774
0.583630876496438,0.180695705030208
0.566789202437732,0.194054734894143
0.550567888638631,0.206707618660266
0.535023363975817,0.219677905041297
0.52021630116712,0.233838526557116
0.506211418282915,0.248282645988433
0.4930770730829,0.261837204588718
0.480884601541784,0.274760924740445
0.469707355701398,0.287013482936325
0.459619407771256,0.297458884745733
0.450693909432999,0.306634809401538
0.443001128666734,0.314127859099105
0.436606229914324,0.320852715982551
0.431566912540802,0.327406938528481
0.427931069215592,0.330901673904761
0.42573465914816,0.330799553022312
0.425,0.3307597392369
0.42573465914816,0.330799549355657
0.427931069215592,0.330901564493969
0.431566912540802,0.327405089458543
0.436606229914325,0.320852831119628
0.443001128666734,0.314127721346894
0.450693909432999,0.306634314824188
0.459619407771256,0.297458542731075
0.469707355701398,0.287013414879992
0.480884601541784,0.274760939355776
0.4930770730829,0.261837244902481
0.506211418282915,0.248282670137322
0.52021630116712,0.233838522470209
0.535023363975817,0.219677887501686
0.550567888638631,0.206707608654639
0.566789202437732,0.194054751880309
0.583630876496438,0.180695744479028
0.583630876496438,0.180672950524614
0.565685424949238,0.195999051022585
0.548292804986533,0.211111961888818
0.531507290636732,0.225139220852058
0.515388203202207,0.238435760108209
0.5,0.252225717398577
0.48541219597369,0.26741091428196
0.47169905660283,0.282973665458197
0.458938993767145,0.297598565645938
0.447213595499958,0.311132697701407
0.436606229914324,0.323116035657479
0.427200187265876,0.333211759994483
0.419076365356005,0.341659514676973
0.412310562561766,0.348835639113608
0.406970514902493,0.355684710397431
0.403112887414927,0.360209097233966
0.400780488547035,0.360182316331496
0.400780488547035,0.360182310959506
0.403112887414927,0.360208749128195
0.406970514902493,0.355683670886517
0.412310562561766,0.34883586584401
0.419076365356005,0.341659193144513
0.427200187265876,0.333211222214911
0.436606229914324,0.323115762694715
0.447213595499958,0.311132679396429
0.458938993767145,0.297598579063529
0.47169905660283,0.282973681762803
0.48541219597369,0.267410916448093
0.5,0.252225801479844
0.515388203202208,0.238435742826578
0.531507290636733,0.225139227804545
0.548292804986533,0.211112004254615
0.565685424949238,0.195999084580201
0.583630876496438,0.180672968846893
0.585768725692999,0.177159669155111
0.566789202437732,0.194078692233372
0.548292804986533,0.211090365624681
0.53033008588991,0.227738327122976
0.51295711321708,0.244003199151689
0.49623583103198,0.258885999293796
0.480234317807464,0.273108806772605
0.465026880943457,0.288079691859002
0.450693909432999,0.304358782073125
0.437321392113397,0.320738179745949
0.425,0.335701612511978
0.413823633931171,0.349363119627749
0.403887360535088,0.36070249012812
0.403887360535088,0.360701970463572
0.413823633931171,0.349362979475494
0.425,0.335701540664774
0.437321392113397,0.32073820421553
0.450693909432999,0.304358907303036
0.465026880943457,0.288079843867224
0.480234317807464,0.273108906507846
0.49623583103198,0.258886062178977
0.51295711321708,0.244003249614496
0.530330085889911,0.227738363121036
0.548292804986533,0.211090386819582
0.566789202437732,0.194078704504036
0.585768725692999,0.177159672849738
0.590021186060297,0.172872584590889
0.570087712549569,0.189182238387622
0.550567888638631,0.206734582465681
0.531507290636732,0.225175839378555
0.51295711321708,0.243987177553258
0.494974746830583,0.26189456434551
0.47762432936357,0.279339819967782
0.460977222864644,0.295104273488118
0.445112345369121,0.310311845070953
0.430116263352131,0.326607408598777
0.416082924427331,0.343962991099112
0.403112887414927,0.360711984140124
0.403112887414927,0.36071203326818
0.416082924427331,0.343963196775276
0.430116263352131,0.326607650624495
0.445112345369121,0.31031200909255
0.460977222864644,0.295104371349447
0.47762432936357,0.279339874223138
0.494974746830583,0.261894599243711
0.51295711321708,0.243987195297319
0.531507290636733,0.225175858111927
0.550567888638631,0.206734595233943
0.570087712549569,0.189182240841125
0.590021186060297,0.172872582484993
0.596343022093828,0.168518553498623
0.575543221661067,0.185179260862182
0.555090082779363,0.202153561868863
0.535023363975817,0.219652404666939
0.515388203202207,0.238464614956337
0.49623583103198,0.258909956256813
0.47762432936357,0.279332505850898
0.459619407771256,0.298581851604861
0.442295150323853,0.317144517058883
0.42573465914816,0.333814262864801
0.410030486671418,0.350059066218166
0.410030486671418,0.350059327799814
0.42573465914816,0.333814415228187
0.442295150323853,0.317144574306254
0.459619407771256,0.298581876376154
0.47762432936357,0.279332524708076
0.49623583103198,0.258909976036494
0.515388203202208,0.238464633518048
0.535023363975818,0.219652416227304
0.555090082779363,0.20215355908149
0.575543221661067,0.185179264972028
0.596343022093828,0.168518597375098
0.58309518948453,0.179336537775278
0.561805126356106,0.197139284116792
0.540832691319598,0.215384062616405
0.52021630116712,0.233796161402973
0.5,0.252266775861526
0.480234317807464,0.273140949575445
0.460977222864644,0.295138952771583
0.442295150323853,0.317163944906712
0.424264068711928,0.337914795467502
0.406970514902493,0.357541132129634
0.406970514902493,0.357541221621952
0.424264068711929,0.337914811732991
0.442295150323853,0.317163982306679
0.460977222864644,0.295138990710139
0.480234317807464,0.273140973871297
0.5,0.252266792796613
0.52021630116712,0.233796164757572
0.540832691319598,0.215384050165315
0.561805126356106,0.197139318610644
0.58309518948453,0.179336644133671
0.592663479556485,0.171960069006635
0.570635610525666,0.190074267192728
0.548862460002504,0.208769794984894
0.527375577743225,0.22807542035202
0.506211418282915,0.248223966074889
0.48541219597369,0.267443436413873
0.465026880943457,0.288136978421179
0.445112345369121,0.310338577218338
0.42573465914816,0.333870487302822
0.406970514902493,0.357566671969161
0.406970514902493,0.357566730437332
0.42573465914816,0.33387057874096
0.445112345369121,0.310338633600487
0.465026880943457,0.288137006040991
0.48541219597369,0.267443436417861
0.506211418282915,0.248223957764657
0.527375577743225,0.22807540134345
0.548862460002504,0.208769878230814
0.570635610525666,0.190074407662416
0.592663479556485,0.171960210422805
0.58148516748065,0.180958817817224
0.559016994374947,0.200404519101775
0.536772763839597,0.220289969033587
0.51478150704935,0.240493946887884
0.4930770730829,0.261837607807664
0.47169905660283,0.282991671676691
0.450693909432999,0.304399263597344
0.430116263352131,0.326665695253644
0.410030486671418,0.350078907523237
0.410030486671418,0.350079058333383
0.430116263352131,0.326665764834244
0.450693909432999,0.304399274149355
0.47169905660283,0.282991664131214
0.493077073082901,0.261837598810618
0.51478150704935,0.240493959626835
0.536772763839597,0.220290081283077
0.559016994374947,0.200404631526183
0.58148516748065,0.180958927152696
0.594243216200236,0.169823349754
0.571182982939793,0.189201791383962
0.548292804986533,0.209638400279878
0.525594901040716,0.230963536896619
0.503115294937453,0.2527045296364
0.480884601541784,0.274834960745428
0.458938993767145,0.297648755447641
0.437321392113397,0.320773794475708
0.416082924427331,0.343999045824258
0.416082924427331,0.343999085821261
0.437321392113398,0.320773758831006
0.458938993767146,0.297648740286918
0.480884601541784,0.274834984760466
0.503115294937453,0.252704602316563
0.525594901040716,0.230963642490743
0.548292804986533,0.20963851397226
0.571182982939793,0.189201902679962
0.594243216200236,0.169823405547386
0.585234995535981,0.176827320249946
0.561805126356106,0.196976684330577
0.53851648071345,0.218173149864739
0.515388203202207,0.240358629593471
0.492442890089805,0.2634531499718
0.469707355701398,0.287198220699852
0.447213595499958,0.311260069300747
0.425,0.33577790239471
0.403112887414927,0.3607440472174
0.403112887414928,0.360744001291844
0.425,0.335777882520409
0.447213595499958,0.311260112715209
0.469707355701398,0.287198314622525
0.492442890089805,0.263453274299617
0.515388203202208,0.240358750974092
0.53851648071345,0.21817325321623
0.561805126356106,0.196976730538745
0.585234995535981,0.176827267504437
0.57716981903076,0.182861778813835
0.553398590529466,0.20395882351073
0.529740502510427,0.226002032483394
0.506211418282915,0.248967155088818
0.482830197895699,0.272886427072263
0.459619407771256,0.297753772208528
0.436606229914324,0.32342093376014
0.413823633931171,0.34960280501958
0.413823633931171,0.349602891900095
0.436606229914325,0.323421077423806
0.459619407771256,0.297753925750552
0.482830197895699,0.272886557635515
0.506211418282915,0.248967240106039
0.529740502510427,0.226002046375124
0.553398590529466,0.203958754911411
0.57716981903076,0.182861683630343
0.594243216200236,0.167361393112417
0.570087712549569,0.187820856333017
0.546008241696039,0.209491094585261
0.522015325445527,0.232315561342195
0.498121471129282,0.256214327769412
0.474341649025257,0.281111183992898
0.450693909432999,0.306898247340216
0.427200187265876,0.333573685942459
0.403887360535088,0.361142624317934
0.403887360535088,0.361142784227273
0.427200187265877,0.333573831970251
0.450693909432999,0.306898343728131
0.474341649025257,0.281111195486631
0.498121471129282,0.256214267825351
0.522015325445528,0.232315470647123
0.546008241696039,0.209491025899519
0.570087712549569,0.187820811748915
0.594243216200236,0.167361378622491
0.588430114796991,0.172371734674327
0.564025708633924,0.192969469688044
0.539675828623073,0.214861692282503
0.515388203202207,0.237990344677188
0.491172067609712,0.26228768247424
0.467038542306735,0.287722272138103
0.443001128666734,0.314266599797089
0.419076365356005,0.341864995288596
0.419076365356005,0.341865029067268
0.443001128666734,0.314266603578396
0.467038542306735,0.287722237913144
0.491172067609713,0.262287679380404
0.515388203202208,0.237990428736996
0.539675828623073,0.214861805760187
0.564025708633924,0.192969438290348
0.588430114796991,0.172371654247101
0.583630876496438,0.177787872449746
0.559016994374947,0.19858707141835
0.534438958160799,0.220624121012993
0.509901951359278,0.243909272666647
0.48541219597369,0.268416822796885
0.460977222864644,0.294104619217874
0.436606229914324,0.320964541512448
0.412310562561766,0.348974906671016
0.412310562561766,0.348975026025613
0.436606229914325,0.320964545852221
0.460977222864644,0.294104660901046
0.48541219597369,0.268417342565276
0.509901951359279,0.243909800553715
0.534438958160799,0.220623998711776
0.559016994374948,0.198586850510238
0.583630876496438,0.177788201386279
0.57987067523716,0.180642931788801
0.555090082779363,0.202541349894315
0.53033008588991,0.225479048683342
0.505593710403917,0.249392863750826
0.480884601541784,0.274336119890561
0.456207189772366,0.300365639027811
0.431566912540802,0.327515157412696
0.406970514902493,0.355808442940512
0.406970514902493,0.355808015866047
0.431566912540802,0.327514933062136
0.456207189772367,0.300367639003482
0.480884601541784,0.274341489909055
0.505593710403917,0.249397693606076
0.530330085889911,0.225478519484353
0.555090082779363,0.202540960426432
0.57987067523716,0.180642958875621
0.57716981903076,0.180630560556336
0.552268050859363,0.202556105251844
0.527375577743225,0.22574533701651
0.502493781056044,0.250184880524664
0.47762432936357,0.275865300513402
0.452769256906871,0.302776036960396
0.427931069215592,0.330904932382303
0.403112887414927,0.360227558687286
0.403112887414928,0.36022745382343
0.427931069215592,0.330904929380008
0.452769256906871,0.3027760759496
0.47762432936357,0.275865267487046
0.502493781056045,0.250184796954442
0.527375577743225,0.225745336838208
0.552268050859363,0.20255613368314
0.57716981903076,0.180630717057146
0.575543221661067,0.18060616038098
0.550567888638631,0.202505796099254
0.525594901040716,0.225669973144599
0.50062460986252,0.250086787751309
0.475657439761011,0.275749734131311
0.450693909432999,0.302654830607749
0.42573465914816,0.330799539622515
0.400780488547035,0.360182301796276
0.400780488547035,0.36018230102499
0.42573465914816,0.330799539402814
0.450693909432999,0.302654830843758
0.475657439761011,0.275749734574091
0.50062460986252,0.250086788106912
0.525594901040716,0.225669972408786
0.550567888638631,0.202505850433971
0.575543221661067,0.180606174564441
0.6,0.159996854986949
0.575,0.180599234329916
0.55,0.202491810186952
0.525,0.225649087873865
0.5,0.250059728195938
0.475,0.275717334473385
0.45,0.302618174663033
0.425,0.330759738629666
0.4,0.360140566532881
0.425,0.330759737171221
0.45,0.302618177843489
0.475,0.275717336771731
0.5,0.250059728221666
0.525,0.225649087367332
0.55,0.202491807842535
0.575,0.180599241705125
0.575543221661067,0.180606160259736
0.550567888638631,0.202505854332146
0.525594901040716,0.225669973593406
0.50062460986252,0.250086788314034
0.475657439761011,0.275749733979005
0.450693909432999,0.302654828959107
0.42573465914816,0.330799536007764
0.400780488547035,0.360182296366791
0.400780488547035,0.360182300806654
0.42573465914816,0.330799539040816
0.450693909432999,0.302654830418294
0.475657439761011,0.275749734197704
0.50062460986252,0.250086787834605
0.525594901040716,0.225669973135482
0.550567888638631,0.202505793894906
0.575543221661067,0.180606166590467
0.57716981903076,0.180630560917082
0.552268050859363,0.202556105377606
0.527375577743225,0.225745332371814
0.502493781056044,0.250184868628216
0.47762432936357,0.275865384648989
0.452769256906871,0.302776074238506
0.427931069215592,0.330904864027596
0.403112887414927,0.360227331101182
0.403112887414928,0.360227328467767
0.427931069215592,0.330904868187079
0.452769256906871,0.302776028709128
0.47762432936357,0.275865301457248
0.502493781056045,0.250184867076149
0.527375577743225,0.225745330667948
0.552268050859363,0.202556128625073
0.57716981903076,0.180630656283364
0.57987067523716,0.180642940516943
0.555090082779363,0.202541234634682
0.53033008588991,0.225479067443783
0.505593710403917,0.249392442347721
0.480884601541784,0.274334865076386
0.456207189772366,0.300363818204255
0.431566912540802,0.327513548630835
0.406970514902493,0.35580755620298
0.406970514902493,0.355807531104813
0.431566912540802,0.327513533223822
0.456207189772367,0.300363824390586
0.480884601541784,0.274334903585004
0.505593710403917,0.249392508420514
0.530330085889911,0.225479120437848
0.555090082779363,0.202541205995785
0.57987067523716,0.180642941241445
0.583630876496438,0.177788390302687
0.559016994374947,0.198586797165814
0.534438958160799,0.220623993939154
0.509901951359278,0.243909265013883
0.48541219597369,0.268416723358851
0.460977222864644,0.294104563848677
0.436606229914325,0.320964655654255
0.412310562561766,0.348975174574525
0.412310562561766,0.348975182184399
0.436606229914325,0.320964648447445
0.460977222864644,0.29410455064641
0.48541219597369,0.268416711520602
0.509901951359279,0.243909256764252
0.534438958160799,0.220623991580068
0.559016994374948,0.198586816078001
0.583630876496438,0.177788413737228
0.588430114796991,0.172371658194267
0.564025708633924,0.192969449267069
0.539675828623073,0.214861872221278
0.515388203202207,0.237990489906527
0.491172067609712,0.262287768242572
0.467038542306735,0.287722336538193
0.443001128666734,0.314266656789998
0.419076365356005,0.341865029061709
0.419076365356005,0.341865084738653
0.443001128666734,0.314266694863338
0.467038542306735,0.287722355666947
0.491172067609713,0.262287772527129
0.515388203202208,0.237990478687005
0.539675828623073,0.214861848205701
0.564025708633924,0.192969417500856
0.588430114796991,0.172371625803505
0.594243216200236,0.167361415856617
0.570087712549569,0.187820829343516
0.546008241696039,0.209491024899117
0.522015325445527,0.232315447221784
0.498121471129282,0.256214230007518
0.474341649025257,0.281111136513048
0.450693909432999,0.30689824635135
0.427200187265876,0.33357369645789
0.403887360535088,0.361142629877507
0.403887360535088,0.361142655294459
0.427200187265877,0.333573751741108
0.450693909432999,0.306898333839509
0.474341649025257,0.281111226557338
0.498121471129282,0.256214299074209
0.522015325445528,0.232315490490908
0.546008241696039,0.209491040727105
0.570087712549569,0.187820819103489
0.594243216200236,0.167361379223866
0.57716981903076,0.18286168909301
0.553398590529466,0.20395873260105
0.529740502510427,0.226001987376522
0.506211418282915,0.248967154144293
0.482830197895699,0.272886450659247
0.459619407771256,0.297753799156336
0.436606229914324,0.323420952540454
0.413823633931171,0.349602811330283
0.413823633931171,0.349602827866773
0.436606229914325,0.323420955737541
0.459619407771256,0.297753826021551
0.482830197895699,0.27288651673662
0.506211418282915,0.248967271558061
0.529740502510427,0.226002124143156
0.553398590529467,0.203958822411808
0.57716981903076,0.182861719151773
0.585234995535981,0.176827229072508
0.561805126356106,0.196976664176658
0.53851648071345,0.218173176378435
0.515388203202208,0.240358676251997
0.492442890089805,0.263453191593039
0.469707355701398,0.287198240093188
0.447213595499958,0.311260067268746
0.425,0.335777854225414
0.403112887414927,0.3607440485008
0.403112887414928,0.360744068864153
0.425,0.33577790101386
0.447213595499958,0.311260117863052
0.469707355701399,0.287198265700703
0.492442890089805,0.26345319423409
0.515388203202208,0.240358706599624
0.53851648071345,0.218173276217908
0.561805126356106,0.1969768007049
0.585234995535981,0.176827317760753
0.594243216200236,0.169823354896374
0.571182982939793,0.189201840756374
0.548292804986533,0.209638465392373
0.525594901040716,0.230963586575433
0.503115294937453,0.252704536208935
0.480884601541784,0.274834947864822
0.458938993767145,0.29764872330965
0.437321392113397,0.320773784648405
0.416082924427331,0.343999169964644
0.416082924427331,0.343999122639636
0.437321392113398,0.320773861836335
0.458938993767146,0.297648805370679
0.480884601541784,0.274835014649206
0.503115294937453,0.252704646195131
0.525594901040716,0.230963624193596
0.548292804986533,0.209638482261221
0.571182982939793,0.189201925535291
0.594243216200236,0.169823422854709
0.58148516748065,0.180958880448016
0.559016994374947,0.200404558768659
0.536772763839597,0.22028996418162
0.51478150704935,0.240493907660477
0.4930770730829,0.261837587661022
0.47169905660283,0.282991654739393
0.450693909432999,0.304399315048576
0.430116263352131,0.326665827460252
0.410030486671418,0.350079082595613
0.410030486671418,0.350078921921604
0.430116263352132,0.326665776560015
0.450693909432999,0.304399443310122
0.47169905660283,0.282991879703751
0.493077073082901,0.261837632084078
0.51478150704935,0.240494012943958
0.536772763839597,0.220290250467794
0.559016994374948,0.200404705748904
0.58148516748065,0.180958943994518
0.592663479556485,0.171960081136994
0.570635610525666,0.190074256228353
0.548862460002504,0.208769765473754
0.527375577743225,0.228075375771309
0.506211418282915,0.248223962496144
0.48541219597369,0.267443417964849
0.465026880943457,0.288137039103862
0.445112345369121,0.310338674779571
0.42573465914816,0.333870160885206
0.406970514902493,0.35756893513905
0.406970514902493,0.357566729525669
0.42573465914816,0.333870563813945
0.445112345369122,0.310338678373995
0.465026880943457,0.288137161722688
0.48541219597369,0.267443726396366
0.506211418282915,0.248224041633813
0.527375577743225,0.228075428823457
0.548862460002504,0.20877005339928
0.570635610525666,0.190074646543568
0.592663479556485,0.171960405951822
0.58309518948453,0.179336511925029
0.561805126356106,0.197139257885729
0.540832691319598,0.215384044249492
0.52021630116712,0.233796156188836
0.5,0.252266760187742
0.480234317807464,0.273140985318081
0.460977222864644,0.295138995906659
0.442295150323853,0.317163854347567
0.424264068711929,0.337914729108713
0.406970514902493,0.357541218674315
0.406970514902493,0.357541160094156
0.424264068711929,0.337914808904448
0.442295150323853,0.317164015716013
0.460977222864645,0.295139075144231
0.480234317807464,0.273141112938003
0.5,0.252267053667521
0.52021630116712,0.233796283769605
0.540832691319599,0.215384085609549
0.561805126356106,0.197139414452688
0.58309518948453,0.179336860422112
0.596343022093828,0.16851853596659
0.575543221661067,0.185179250554177
0.555090082779363,0.202153555409597
0.535023363975817,0.219652391421142
0.515388203202208,0.238464570451001
0.49623583103198,0.258909973994887
0.47762432936357,0.279332497818812
0.459619407771256,0.298581860328111
0.442295150323853,0.317144601821984
0.42573465914816,0.333814210009766
0.410030486671418,0.350058911449792
0.410030486671418,0.350059060292061
0.42573465914816,0.333814304412754
0.442295150323853,0.317144549854004
0.459619407771256,0.298581864981494
0.47762432936357,0.279332571280986
0.49623583103198,0.258910126350665
0.515388203202208,0.238464789913426
0.535023363975818,0.219652541800335
0.555090082779363,0.202153616498649
0.575543221661067,0.185179299442654
0.596343022093828,0.168518701228338
0.590021186060297,0.172872582000124
0.570087712549569,0.189182234490398
0.550567888638631,0.206734571067842
0.531507290636733,0.225175812853048
0.51295711321708,0.243987172731945
0.494974746830583,0.261894605976326
0.47762432936357,0.279339929632821
0.460977222864644,0.295104220888259
0.445112345369121,0.310311653367821
0.430116263352131,0.326607262918549
0.416082924427331,0.343962938097005
0.403112887414928,0.360711990619048
0.403112887414928,0.360712019795157
0.416082924427331,0.343963026143048
0.430116263352132,0.326607453832943
0.445112345369122,0.310311920188493
0.460977222864645,0.295104355755656
0.47762432936357,0.279339854600223
0.494974746830583,0.261894558462312
0.51295711321708,0.243987260092536
0.531507290636733,0.22517599364793
0.550567888638631,0.206734738117473
0.570087712549569,0.189182339807927
0.590021186060298,0.172872627826672
0.585768725692999,0.177159666471036
0.566789202437732,0.194078687236325
0.548292804986533,0.21109036568864
0.530330085889911,0.227738383850873
0.51295711321708,0.244003305353356
0.49623583103198,0.258885949651534
0.480234317807464,0.273108643386346
0.465026880943457,0.288079545776018
0.450693909432999,0.304358705730306
0.437321392113398,0.320738175706889
0.425,0.335701635672445
0.413823633931171,0.34936308487473
0.403887360535088,0.360701973243678
0.403887360535088,0.360701906936007
0.413823633931171,0.349362944708005
0.425,0.335701541589304
0.437321392113398,0.320738189060413
0.450693909432999,0.304358872776999
0.465026880943457,0.2880798103353
0.480234317807464,0.273108932455091
0.49623583103198,0.2588861174377
0.51295711321708,0.24400323719535
0.530330085889911,0.227738349849431
0.548292804986533,0.211090457781917
0.566789202437732,0.194078855733794
0.585768725692999,0.177159822306515
0.583630876496438,0.180672959943472
0.565685424949238,0.195999113946759
0.548292804986533,0.211112087258794
0.531507290636733,0.225139246390714
0.515388203202208,0.238435765571559
0.5,0.25222576990768
0.48541219597369,0.267410883944156
0.47169905660283,0.28297366074604
0.458938993767146,0.297598597228476
0.447213595499958,0.311132789446928
0.436606229914325,0.323115848118734
0.427200187265877,0.33321117072371
0.419076365356005,0.341659101558891
0.412310562561766,0.348835635593537
0.406970514902493,0.355684230634187
0.403112887414928,0.36020896122837
0.400780488547035,0.360182315542152
0.4,0.360140567153695
0.400780488547035,0.360182314764123
0.403112887414928,0.360208894274242
0.406970514902493,0.355683649940459
0.412310562561766,0.348835851732421
0.419076365356005,0.341659162537807
0.427200187265877,0.33321114146205
0.436606229914325,0.323115684564064
0.447213595499958,0.311132648284021
0.458938993767146,0.297598563172874
0.47169905660283,0.282973733897193
0.48541219597369,0.267411039352808
0.5,0.252225898160693
0.515388203202208,0.238435901310921
0.531507290636733,0.225139336821079
0.548292804986533,0.211112013779576
0.565685424949238,0.195999092512896
0.583630876496438,0.180673037763124
0.583630876496438,0.180695831169789
0.566789202437732,0.194054823773275
0.550567888638631,0.206707620750216
0.535023363975818,0.219677877937421
0.52021630116712,0.233838515213498
0.506211418282915,0.248282652902924
0.493077073082901,0.26183723849792
0.480884601541784,0.274761035657058
0.469707355701398,0.287013609705199
0.459619407771256,0.297458561128163
0.450693909432999,0.306634211555592
0.443001128666734,0.314127584895681
0.436606229914325,0.320852690849099
0.431566912540802,0.327406797028897
0.427931069215592,0.330901682205911
0.42573465914816,0.330799552717296
0.425,0.330759737767789
0.42573465914816,0.33079955159463
0.427931069215592,0.33090185616142
0.431566912540802,0.327405081410763
0.436606229914325,0.320852812117155
0.443001128666734,0.314127690610632
0.450693909432999,0.306634227702784
0.459619407771256,0.297458427816023
0.469707355701399,0.287013348394916
0.480884601541784,0.274760886309092
0.493077073082901,0.261837178837729
0.506211418282915,0.248282681726735
0.52021630116712,0.233838615171712
0.535023363975818,0.219678019439232
0.550567888638631,0.206707745504563
0.566789202437732,0.194054843359124
0.583630876496438,0.180695755372447
0.585768725692999,0.177171460124193
0.570087712549569,0.189233816352549
0.555090082779363,0.202196170390348
0.540832691319598,0.215408041653929
0.527375577743225,0.228026275322239
0.51478150704935,0.240413443338334
0.503115294937453,0.252574506687389
0.492442890089805,0.263258725356235
0.482830197895699,0.272650631021671
0.474341649025257,0.280950764072142
0.467038542306735,0.28763431543965
0.460977222864644,0.294021971320909
0.456207189772367,0.300286292271407
0.452769256906871,0.302774645293244
0.450693909432999,0.302654843454388
0.45,0.302618178369538
0.450693909432999,0.302654842617543
0.452769256906871,0.302774738798763
0.456207189772367,0.300282122467806
0.460977222864644,0.294021823105054
0.467038542306735,0.287634444716005
0.474341649025257,0.280950793651167
0.482830197895699,0.272650557365833
0.492442890089805,0.263258453057796
0.503115294937453,0.252574245157499
0.51478150704935,0.240413349882998
0.527375577743225,0.228026247355521
0.540832691319599,0.215408050822684
0.555090082779363,0.202196233568825
0.570087712549569,0.189233912785446
0.585768725692999,0.177171529348974
0.590021186060297,0.172923737829784
0.575543221661067,0.185196618198761
0.561805126356106,0.19708829494603
0.548862460002504,0.208684972239365
0.536772763839597,0.220198599787226
0.525594901040716,0.230848938973217
0.515388203202208,0.240190033459735
0.506211418282915,0.248790030848661
0.498121471129282,0.25613733214577
0.491172067609713,0.262242931719467
0.48541219597369,0.26836982875799
0.480884601541784,0.274294147356967
0.47762432936357,0.275865053052977
0.475657439761011,0.275749747208096
0.475,0.27571733724179
0.475657439761011,0.275749746920439
0.47762432936357,0.275865040153523
0.480884601541784,0.274287831316034
0.48541219597369,0.268369300917827
0.491172067609713,0.262243032648173
0.498121471129282,0.256137341654624
0.506211418282915,0.248790035675928
0.515388203202208,0.240189831392294
0.525594901040716,0.23084854906331
0.536772763839597,0.220198340585526
0.548862460002504,0.208684841533477
0.561805126356106,0.197088225104973
0.575543221661067,0.185196603098994
0.590021186060298,0.172923777218759
0.596343022093828,0.168465105967508
0.58309518948453,0.179265762171857
0.570635610525666,0.190003197376479
0.559016994374947,0.200336016109763
0.548292804986533,0.209540254294811
0.53851648071345,0.218040128446606
0.529740502510427,0.225886052383879
0.522015325445528,0.232288877441267
0.515388203202208,0.237987106521469
0.509901951359279,0.243899477376844
0.505593710403917,0.249379082848676
0.502493781056045,0.250184849897944
0.50062460986252,0.25008680014451
0.5,0.250059728619717
0.50062460986252,0.250086799881375
0.502493781056045,0.250184915041254
0.505593710403917,0.249374505603654
0.509901951359279,0.243898934394686
0.515388203202208,0.237987150510248
0.522015325445528,0.232288875455911
0.529740502510427,0.225886104650439
0.53851648071345,0.218040045076424
0.548292804986533,0.20953993786175
0.559016994374948,0.200335600582349
0.570635610525666,0.190002964981526
0.58309518948453,0.179265638726659
0.596343022093828,0.168465034230982
0.592663479556485,0.171911018971179
0.58148516748065,0.180905961128412
0.571182982939793,0.189119568463889
0.561805126356106,0.196880304534592
0.553398590529466,0.203906379061601
0.546008241696039,0.209497302996274
0.539675828623073,0.214884415600745
0.534438958160799,0.220635805337825
0.530330085889911,0.225476374106244
0.527375577743225,0.225745355301725
0.525594901040716,0.225669982717068
0.525,0.225649087677021
0.525594901040716,0.225669983446697
0.527375577743225,0.225745351173106
0.530330085889911,0.225476718123742
0.534438958160799,0.220635792196747
0.539675828623073,0.214884447131851
0.546008241696039,0.209497298668694
0.553398590529467,0.203906417630758
0.561805126356106,0.196880326428061
0.571182982939793,0.189119448231844
0.58148516748065,0.180905653105801
0.592663479556485,0.171910732893832
0.594243216200236,0.169742717162352
0.585234995535981,0.176764818344709
0.57716981903076,0.182850662190231
0.570087712549569,0.187836721099701
0.564025708633924,0.19299746437972
0.559016994374948,0.198604207188247
0.555090082779363,0.202540789958244
0.552268050859363,0.202556138353317
0.550567888638631,0.202505857952
0.55,0.202491808053684
0.550567888638631,0.202505801398649
0.552268050859363,0.202556132120782
0.555090082779363,0.202541214007736
0.559016994374948,0.198604134897409
0.564025708633924,0.19299745032227
0.570087712549569,0.187836714911191
0.57716981903076,0.182850673672243
0.585234995535981,0.176764849604883
0.594243216200236,0.1697426859812
0.594243216200236,0.167369461933943
0.588430114796991,0.172386676086544
0.583630876496438,0.177796827933581
0.57987067523716,0.180643642100602
0.57716981903076,0.180630718167376
0.575543221661067,0.180606178522677
0.575,0.180599241811769
0.575543221661067,0.180606170551419
0.57716981903076,0.180630657418203
0.57987067523716,0.180643596367134
0.583630876496438,0.177796915379017
0.588430114796991,0.172386645414522
0.594243216200236,0.167369450708174


==> grafici1d/weno161tail.txt <==
1.1,6.16297582203916e-33
1.09829413182444,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.07529065838033,6.16297582203916e-33
1.075,6.16297582203916e-33
1.07529065838033,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.09914739684903,6.16297582203916e-33
1.09201648339208,6.16297582203916e-33
1.08541466730462,6.16297582203916e-33
1.07935165724615,6.16297582203916e-33
1.07383657974573,6.16297582203916e-33
1.0688779163216,6.16297582203916e-33
1.06448344280219,6.16297582203916e-33
1.06066017177982,6.16297582203916e-33
1.05741429912783,6.16297582203916e-33
1.05475115548645,6.16297582203916e-33
1.05267516357136,6.16297582203916e-33
1.05118980208143,6.16297582203916e-33
1.05029757688,6.16297582203915e-33
1.05,6.16297582203916e-33
1.05029757688,6.16297582203916e-33
1.05118980208143,6.16297582203916e-33
1.05267516357136,6.16297582203916e-33
1.05475115548645,6.16297582203916e-33
1.05741429912783,6.16297582203916e-33
1.06066017177982,6.16297582203916e-33
1.06448344280219,6.16297582203916e-33
1.0688779163216,6.16297582203916e-33
1.07383657974573,6.16297582203916e-33
1.07935165724615,6.16297582203916e-33
1.08541466730462,6.16297582203916e-33
1.09201648339208,6.16297582203916e-33
1.09914739684903,6.16297582203916e-33
1.09144399764715,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.06800046816469,6.16297582203916e-33
1.06124926383956,6.16297582203917e-33
1.05504739230046,6.16297582203916e-33
1.04940459309077,6.16297582203916e-33
1.04432992871027,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.03591746775503,6.16297582203916e-33
1.03259382140317,6.16297582203916e-33
1.0298664962023,6.16297582203916e-33
1.02774023955472,6.16297582203916e-33
1.02621878758869,6.16297582203916e-33
1.02530483272049,6.16297582203915e-33
1.025,6.16297582203916e-33
1.02530483272049,6.16297582203916e-33
1.02621878758869,6.16297582203916e-33
1.02774023955472,6.16297582203916e-33
1.0298664962023,6.16297582203916e-33
1.03259382140317,6.16297582203916e-33
1.03591746775503,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.04432992871027,6.16297582203916e-33
1.04940459309077,6.16297582203916e-33
1.05504739230046,6.16297582203916e-33
1.06124926383956,6.16297582203916e-33
1.06800046816469,6.16297582203916e-33
1.07529065838033,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.09144399764715,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.0770329614269,6.16297582203917e-33
1.06800046816469,6.16297582203916e-33
1.05948100502085,6.16297582203916e-33
1.05148704224065,6.16297582203916e-33
1.04403065089105,6.16297582203916e-33
1.03712342563458,6.16297582203916e-33
1.03077640640442,6.16297582203915e-33
1.025,6.16297582203916e-33
1.01980390271856,-6.40954517663336e-07
1.01519702521235,-2.52051519826082e-07
1.01118742080783,-2.01292876138061e-07
1.00778221853732,-1.98534791805e-07
1.00498756211209,-1.98069117085413e-07
1.00280855600658,-1.97971680452524e-07
1.00124921972504,-1.97961574312771e-07
1.00031245118713,-1.97957549007749e-07
1,-1.9795651090094e-07
1.00031245118713,-1.97957549120855e-07
1.00124921972504,-1.97961574348837e-07
1.00280855600658,-1.97971681201499e-07
1.00498756211209,-1.98069641765003e-07
1.00778221853732,-1.98534874185953e-07
1.01118742080783,-2.01282947395224e-07
1.01519702521235,-2.52054184780839e-07
1.01980390271856,-7.16804728606989e-07
1.025,6.16297582203915e-33
1.03077640640442,6.16297582203916e-33
1.03712342563458,6.16297582203916e-33
1.04403065089106,6.16297582203916e-33
1.05148704224065,6.16297582203916e-33
1.05948100502085,6.16297582203916e-33
1.06800046816469,6.16297582203916e-33
1.0770329614269,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.09573035004056,6.16297582203916e-33
1.08455059817419,6.16297582203916e-33
1.07383657974573,6.16297582203916e-33
1.06360236930913,6.16297582203916e-33
1.0538619454179,6.16297582203916e-33
1.04462912078881,-1.77791875847447e-21
1.03591746775503,-1.50894074568622e-22
1.02774023955472,-8.07364115459123e-22
1.02011028815516,-8.29699809382862e-07
1.01303997946774,-1.97482445278782e-07
1.00654110695987,-3.20177811074744e-07
1.00062480480948,-9.91852329827226e-07
0.995301461869719,0.00079842712379393
0.990580637807947,0.000972963549375135
0.986470982847443,0.000993190040273835
0.982980162566875,0.000996479097444128
0.980114789195633,0.000997037163123974
0.977880360780397,0.000997154549489223
0.976281209488332,0.000997167538229691
0.975320460156558,0.000997172723639503
0.975,0.000997174084147617
0.975320460156558,0.000997172723840885
0.976281209488332,0.000997167538143836
0.977880360780397,0.000997154547485134
0.980114789195633,0.000997035996645264
0.982980162566875,0.0009964790346543
0.986470982847443,0.000993190062530546
0.990580637807947,0.000972963110477189
0.995301461869719,0.000798403155740038
1.00062480480948,-1.02452283986477e-06
1.00654110695987,-3.56761084953386e-07
1.01303997946774,-1.97486074611752e-07
1.02011028815516,-9.04602235478175e-07
1.02774023955472,-8.15642718659109e-22
1.03591746775503,-1.50894074571028e-22
1.04462912078881,-1.71451244066357e-21
1.0538619454179,6.16297582203916e-33
1.06360236930913,6.16297582203916e-33
1.07383657974573,6.16297582203916e-33
1.08455059817419,6.16297582203916e-33
1.09573035004056,6.16297582203916e-33
1.09772492000501,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.07354552767919,6.16297582203917e-33
1.0621322893124,6.16297582203916e-33
1.05118980208143,6.16297582203916e-33
1.04073291482493,6.16297582203915e-33
1.03077640640442,6.16297582203916e-33
1.02133491079077,-1.67622452893969e-06
1.01242283656583,-3.65862074227759e-07
1.00405428140116,-1.18335523694701e-06
0.996242942258564,0.000754929999734213
0.989002022242624,0.000997960657843638
0.982344135219425,0.000996668872916787
0.976281209488332,0.000996872514786176
0.97082439194738,0.00242183292761389
0.965983954318083,0.00312704924619968
0.961769203083567,0.00313790783410317
0.95818839483684,0.00314788820226784
0.95524865872714,0.00314965665243575
0.952955927627296,0.00315003029837488
0.951314879522022,0.00315005741595625
0.950328890437411,0.00315006696879301
0.95,0.00315006920593086
0.950328890437411,0.0031500669696624
0.951314879522022,0.00315005741679741
0.952955927627296,0.00315003029561582
0.95524865872714,0.00314966723546583
0.95818839483684,0.00314788801180346
0.961769203083567,0.00313790780132603
0.965983954318083,0.00312704979580622
0.97082439194738,0.00242182831084048
0.976281209488332,0.000996843601782166
0.982344135219425,0.000996653557571082
0.989002022242624,0.000997960491709035
0.996242942258564,0.000754901569432512
1.00405428140116,-1.22661761014882e-06
1.01242283656583,-3.65814716189155e-07
1.02133491079077,-1.73407324601982e-06
1.03077640640442,6.16297582203915e-33
1.04073291482493,6.16297582203916e-33
1.05118980208143,6.16297582203916e-33
1.0621322893124,6.16297582203916e-33
1.07354552767919,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.09772492000501,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.06360236930913,6.16297582203916e-33
1.05148704224065,6.16297582203916e-33
1.03983171715427,6.16297582203915e-33
1.02865203057205,6.16297582203915e-33
1.01796365357512,-9.70113563983111e-07
1.00778221853732,-1.98746003439328e-06
0.998123238883856,0.000602364252206826
0.989002022242624,0.00100864259339554
0.980433577556379,0.000995457754891566
0.972432516938836,0.0022804384147462
0.965012953280939,0.00315681421570536
0.95818839483684,0.00314649438187225
0.951971638232988,0.0031501149455006
0.946374661537385,0.00489047371549046
0.941408519188136,0.00632095700418306
0.937083240699566,0.0064639390932692
0.933407735129723,0.00648736347421918
0.93038970329642,0.00649096341054685
0.928035559663529,0.00649166581614941
0.926350365682445,0.00649168148519396
0.925337776166087,0.00649168288358907
0.925,0.00649168233302414
0.925337776166087,0.00649168288540303
0.926350365682445,0.00649168148559689
0.928035559663529,0.00649166581076977
0.93038970329642,0.00649096679653356
0.933407735129723,0.00648736314396342
0.937083240699566,0.00646393912197588
0.941408519188136,0.0063209566514876
0.946374661537385,0.00489046939280314
0.951971638232988,0.00315010510400799
0.95818839483684,0.00314649355898494
0.965012953280939,0.00315681276951531
0.972432516938836,0.00228044046074737
0.980433577556379,0.000995473183733013
0.989002022242624,0.00100864575747468
0.998123238883856,0.000602312773032258
1.00778221853732,-2.08305056385874e-06
1.01796365357512,-9.70616397000575e-07
1.02865203057205,6.16297582203915e-33
1.03983171715427,6.16297582203916e-33
1.05148704224065,6.16297582203916e-33
1.06360236930913,6.16297582203916e-33
1.07616216250154,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.0816653826392,6.16297582203917e-33
1.06800046816469,6.16297582203916e-33
1.05475115548645,6.16297582203916e-33
1.04193329920874,-3.821491280989e-08
1.0295630140987,6.16297582203916e-33
1.01765662185238,-9.48514968884716e-07
1.00623058987491,-1.09507957080532e-06
0.995301461869719,0.00077840297892364
0.98488578017961,0.00098505431634091
0.975,0.00193231229568382
0.965660395791398,0.00292884934104442
0.956882960450232,0.00316436157987713
0.948683298050514,0.00465716421652991
0.941076511235935,0.00616129465959298
0.93407708461347,0.00648214114203065
0.927698765763973,0.00649098792810998
0.921954445729289,0.00830615716501906
0.916856041044612,0.0103093049789877
0.912414379544733,0.0109856490341369
0.908639092269312,0.0110225699786655
0.905538513813742,0.0110285260092795
0.903119593409422,0.0110295619067993
0.901387818865997,0.0110295168083327
0.900347155268455,0.0110294890351135
0.900347155268455,0.011029489076197
0.901387818865997,0.011029516807205
0.903119593409422,0.0110295619017337
0.905538513813742,0.0110284898929063
0.908639092269312,0.011022569401204
0.912414379544733,0.0109856490780228
0.916856041044612,0.0103092969155738
0.921954445729289,0.00830613704372227
0.927698765763974,0.00649096794044242
0.93407708461347,0.00648214339062826
0.941076511235935,0.00616129333784859
0.948683298050514,0.00465717188049712
0.956882960450232,0.00316438242992455
0.965660395791398,0.00292885221965026
0.975,0.00193227814262129
0.98488578017961,0.000984973926127015
0.995301461869719,0.000778400610523965
1.00623058987491,-1.13151837992457e-06
1.01765662185238,-9.48634899722386e-07
1.0295630140987,6.16297582203915e-33
1.04193329920874,-3.81953381794139e-08
1.05475115548645,6.16297582203916e-33
1.06800046816469,6.16297582203916e-33
1.0816653826392,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.06095475869615,6.16297582203917e-33
1.0470195795686,6.16297582203916e-33
1.03350133042972,6.16297582203915e-33
1.02041658159793,-2.89766505411652e-06
1.00778221853732,-1.18150693414068e-06
0.995615387586994,0.000759189193430453
0.983933432707721,0.00102015902060491
0.972753822917186,0.0023515642847347
0.962094070244693,0.00306718656273992
0.951971638232988,0.00418997487845588
0.942403841248538,0.00570888136418963
0.933407735129723,0.00644137353524356
0.925,0.00798806310668998
0.917196816392207,0.00998679425888403
0.910013736160065,0.0110289851942494
0.903465549979632,0.0110303729213878
0.903465549979632,0.011030063986732
0.910013736160065,0.0110289910778846
0.917196816392207,0.00998679434009286
0.925,0.00798806783763248
0.933407735129723,0.00644138187230716
0.942403841248538,0.00570888285764218
0.951971638232988,0.00418995559524871
0.962094070244693,0.00306714921868989
0.972753822917186,0.0023515612196401
0.983933432707721,0.00102013575039831
0.995615387586994,0.000759180606921958
1.00778221853732,-1.28958762892744e-06
1.02041658159793,-2.87935908073524e-06
1.03350133042972,6.16297582203915e-33
1.0470195795686,6.16297582203916e-33
1.06095475869615,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.07004672795163,6.16297582203916e-33
1.05504739230046,6.16297582203916e-33
1.04043260233424,6.16297582203915e-33
1.02621878758869,-1.77730934060053e-07
1.01242283656583,-3.260156468189e-06
0.999062060134404,0.000436389919077718
0.986154146165801,0.000993389060522005
0.973717104707522,0.00230174948889389
0.961769203083567,0.00313136889263561
0.950328890437411,0.00474869789623348
0.939414711402797,0.00615080431895761
0.929045208803102,0.00755860934667881
0.919238815542512,0.00947353447483686
0.910013736160065,0.010770757268053
0.901387818865997,0.0124233040223728
0.901387818865997,0.0124233077513217
0.910013736160065,0.0107707620829971
0.919238815542512,0.00947353668254431
0.929045208803102,0.00755860212121857
0.939414711402797,0.00615079365769795
0.950328890437411,0.00474869576544125
0.961769203083567,0.00313136185757078
0.973717104707522,0.00230174450314077
0.986154146165801,0.000993367765164713
0.999062060134404,0.000436406891994006
1.01242283656583,-3.26160764436324e-06
1.02621878758869,-2.08897854392325e-07
1.04043260233424,6.16297582203916e-33
1.05504739230046,6.16297582203916e-33
1.07004672795163,6.16297582203916e-33
1.08541466730462,6.16297582203916e-33
1.09829413182444,6.16297582203916e-33
1.08195425041912,6.16297582203917e-33
1.06595028026639,6.16297582203917e-33
1.05029757688,6.16297582203916e-33
1.03501207722422,6.16297582203916e-33
1.02011028815516,6.16297582203916e-33
1.00560926805594,-1.55053773434545e-06
0.991526600752597,0.000823468195751565
0.977880360780397,0.00167282879099206
0.964689069078737,0.00278588315483225
0.951971638232988,0.00463347636993529
0.939747306460625,0.00617048335663686
0.928035559663529,0.00803631163664166
0.916856041044612,0.0101035588275747
0.906228448019593,0.0119974349425337
0.906228448019593,0.011997434846741
0.916856041044612,0.0101035583012612
0.928035559663529,0.00803630969698644
0.939747306460625,0.00617048294408256
0.951971638232989,0.0046334791302816
0.964689069078737,0.00278589445869959
0.977880360780397,0.00167283607095439
0.991526600752597,0.000823459957828928
1.00560926805594,-1.58476499666515e-06
1.02011028815516,6.16297582203916e-33
1.03501207722422,6.16297582203916e-33
1.05029757688,6.16297582203916e-33
1.06595028026639,6.16297582203917e-33
1.08195425041912,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.07964114408446,6.16297582203916e-33
1.06301458127346,6.16297582203916e-33
1.04672107077292,6.16297582203916e-33
1.03077640640441,-3.39492024550855e-08
1.01519702521235,-7.93715478558582e-07
1,-1.2719972965185e-06
0.985203024761901,0.000642464917124617
0.97082439194738,0.00240616368103733
0.956882960450232,0.00382906731408775
0.94339811320566,0.00541770095262581
0.93038970329642,0.00773715683678312
0.917877987534291,0.0100451063667809
0.905883546599672,0.0123252447775602
0.905883546599672,0.0123252434990777
0.917877987534291,0.0100451081472816
0.93038970329642,0.00773716188543433
0.94339811320566,0.00541771005548644
0.956882960450232,0.00382906834494024
0.97082439194738,0.00240616218863507
0.985203024761902,0.000642477094607706
1,-1.22434617531792e-06
1.01519702521235,-7.93557351744707e-07
1.03077640640442,6.16297582203916e-33
1.04672107077292,6.16297582203916e-33
1.06301458127347,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.09601551083915,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.06124926383956,6.16297582203916e-33
1.04432992871027,6.16297582203916e-33
1.02774023955472,-4.42212809526083e-08
1.0114964162072,-2.19164426449231e-06
0.995615387586994,0.000821797832586336
0.980114789195633,0.0010161513861557
0.965012953280939,0.00201876778497726
0.950328890437411,0.00445001062176143
0.936082261342453,0.00682119099134981
0.922293337284836,0.00898532140445777
0.908982948134892,0.0116301977249301
0.908982948134892,0.0116302009742135
0.922293337284836,0.00898532275547999
0.936082261342453,0.00682118895947887
0.950328890437411,0.00445001344181168
0.965012953280939,0.00201878819729268
0.980114789195633,0.00101617800850077
0.995615387586994,0.000821797424491905
1.0114964162072,-2.19155478903502e-06
1.02774023955472,6.16297582203915e-33
1.04432992871027,6.16297582203916e-33
1.06124926383956,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.09601551083915,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.06066017177982,6.16297582203916e-33
1.04313230225125,1.8161209658417e-22
1.02591422643416,-1.0292840556357e-07
1.00902180353053,-2.67181257711827e-06
0.99247166206396,0.000553717841172734
0.976281209488332,0.00223401780861867
0.960468635614927,0.00315243290440248
0.94505290857179,0.00445606381614551
0.930053761886914,0.00706847717784773
0.915491671180028,0.0103458337636029
0.901387818865997,0.0133923075329093
0.901387818865997,0.0133923048268194
0.915491671180028,0.0103458313021496
0.930053761886914,0.00706847849303669
0.94505290857179,0.00445607063569434
0.960468635614927,0.00315244067916397
0.976281209488332,0.00223402731945047
0.99247166206396,0.000553746130149788
1.00902180353053,-2.61524574544903e-06
1.02591422643416,-6.42199357809473e-08
1.04313230225125,6.16297582203916e-33
1.06066017177982,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.09829413182444,6.16297582203916e-33
1.07964114408446,6.16297582203916e-33
1.06124926383956,6.16297582203916e-33
1.04313230225125,1.81612096544893e-22
1.02530483272049,-1.10283295417446e-07
1.00778221853732,-2.5083927413784e-06
0.990580637807947,0.000614600238753776
0.973717104707522,0.0017791826781565
0.957209485953832,0.00407514622616959
0.941076511235935,0.00613145167419889
0.925337776166087,0.00800622697418192
0.910013736160065,0.0106079803197261
0.910013736160065,0.0106079788601764
0.925337776166087,0.00800622723043067
0.941076511235936,0.00613145350627778
0.957209485953832,0.00407515315481146
0.973717104707522,0.00177920097846442
0.990580637807948,0.000614619661975869
1.00778221853732,-2.50710640601588e-06
1.02530483272049,-1.10281027081736e-07
1.04313230225125,6.61744486517565e-23
1.06124926383956,6.16297582203916e-33
1.07964114408446,6.16297582203916e-33
1.09829413182444,6.16297582203916e-33
1.08195425041912,6.16297582203917e-33
1.06301458127346,6.16297582203916e-33
1.04432992871027,6.16297582203915e-33
1.02591422643416,-1.03778337094984e-07
1.00778221853732,-2.57931921427507e-06
0.989949493661166,0.000596172491717593
0.972432516938836,0.00185495641289365
0.95524865872714,0.00365954738150891
0.938416218956173,0.00636473615601833
0.921954445729289,0.00948033981682611
0.905883546599672,0.0123174843877678
0.905883546599672,0.0123174818468311
0.921954445729289,0.00948033755701317
0.938416218956173,0.00636473401078294
0.95524865872714,0.00365954393000026
0.972432516938836,0.00185495408930323
0.989949493661167,0.000596172251526128
1.00778221853732,-2.57852632873996e-06
1.02591422643416,-1.20941337228299e-07
1.04432992871027,6.16297582203916e-33
1.06301458127347,6.16297582203917e-33
1.08195425041912,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.06595028026639,6.16297582203916e-33
1.04672107077292,6.16297582203916e-33
1.02774023955472,-8.26558374818047e-08
1.00902180353053,-2.77080738647864e-06
0.990580637807947,0.000597781182687969
0.972432516938836,0.00183841899459224
0.954594154601839,0.00372569446356257
0.937083240699566,0.00617811013406138
0.919918474648705,0.00929421864954153
0.903119593409422,0.0131838408828395
0.903119593409422,0.0131838351779238
0.919918474648705,0.00929420805764498
0.937083240699566,0.00617809992186864
0.954594154601839,0.00372569131434015
0.972432516938836,0.00183841932850203
0.990580637807948,0.000597779065681939
1.00902180353053,-2.76969707674481e-06
1.02774023955472,6.16297582203915e-33
1.04672107077292,6.16297582203916e-33
1.06595028026639,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.07004672795163,6.16297582203916e-33
1.05029757688,6.16297582203916e-33
1.03077640640441,-6.42597473113053e-08
1.0114964162072,-2.16893073117902e-06
0.99247166206396,0.000552632714092793
0.973717104707522,0.0017473887762347
0.95524865872714,0.00361666463984127
0.937083240699566,0.0061451455520251
0.919238815542512,0.00927972448251697
0.901734439843572,0.0129638755446302
0.901734439843572,0.0129638632895471
0.919238815542512,0.00927971677300816
0.937083240699566,0.00614514349059299
0.95524865872714,0.00361666263148557
0.973717104707522,0.00174738572613456
0.99247166206396,0.000552630970491194
1.0114964162072,-2.16840071407348e-06
1.03077640640442,-3.40814967995445e-08
1.05029757688,6.16297582203917e-33
1.07004672795164,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.05504739230046,6.16297582203916e-33
1.03501207722422,6.16297582203916e-33
1.01519702521235,-7.11986232515807e-07
0.995615387586994,0.000842758587808713
0.976281209488332,0.00224813424968106
0.957209485953832,0.00405132877961716
0.938416218956173,0.006304795077038
0.919918474648705,0.00922286515332269
0.901734439843572,0.012918691555514
0.901734439843572,0.0129186870029549
0.919918474648705,0.00922286253322585
0.938416218956173,0.00630479267111231
0.957209485953832,0.00405132814004948
0.976281209488332,0.00224813466615987
0.995615387586994,0.000842758576089037
1.01519702521235,-7.12001540443167e-07
1.03501207722422,6.16297582203916e-33
1.05504739230046,6.16297582203916e-33
1.07529065838033,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.0816653826392,6.16297582203917e-33
1.06095475869615,6.16297582203917e-33
1.04043260233424,6.16297582203916e-33
1.02011028815516,6.16297582203915e-33
1,-9.17782310477758e-07
0.980114789195633,0.00101448670377229
0.960468635614927,0.0031664959396211
0.941076511235935,0.00614262136794739
0.921954445729289,0.00944239305683331
0.903119593409422,0.0131169211791202
0.903119593409422,0.0131169192012059
0.921954445729289,0.00944239237678464
0.941076511235936,0.00614262173053899
0.960468635614927,0.00316649563633181
0.980114789195633,0.00101448664282583
1,-9.17834441015361e-07
1.02011028815516,6.16297582203916e-33
1.04043260233424,6.16297582203916e-33
1.06095475869615,6.16297582203917e-33
1.0816653826392,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.06800046816469,6.16297582203916e-33
1.0470195795686,6.16297582203915e-33
1.02621878758869,-4.93656463264242e-08
1.00560926805594,-1.29487553155869e-06
0.985203024761901,0.000765112155234868
0.965012953280939,0.00214778712521779
0.94505290857179,0.00456003276664829
0.925337776166087,0.00809753369881599
0.905883546599672,0.0123402603952656
0.905883546599672,0.0123402604842458
0.925337776166087,0.0080975331957128
0.94505290857179,0.00456002943489281
0.965012953280939,0.0021477831088878
0.985203024761902,0.000765122991383675
1.00560926805594,-1.2491721915226e-06
1.02621878758869,-2.0796669654369e-07
1.0470195795686,6.16297582203916e-33
1.06800046816469,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.09772492000501,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.05475115548645,6.16297582203916e-33
1.03350133042972,6.16297582203915e-33
1.01242283656583,-3.40990308917394e-06
0.991526600752597,0.000784209596172381
0.97082439194738,0.00237951621329549
0.950328890437411,0.00455869130938807
0.930053761886914,0.00729186933050713
0.910013736160065,0.0108061138681208
0.910013736160065,0.0108061132736064
0.930053761886914,0.00729186732949211
0.950328890437411,0.00455868797856331
0.97082439194738,0.00237951002238774
0.991526600752597,0.000784186859748808
1.01242283656583,-3.44646628359573e-06
1.03350133042972,6.16297582203915e-33
1.05475115548645,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.09772492000501,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.06360236930913,6.16297582203916e-33
1.04193329920874,-3.8630298419055e-08
1.02041658159793,-2.88768340431571e-06
0.999062060134404,0.000429750758731228
0.977880360780397,0.0016494177723118
0.956882960450232,0.00379976664408652
0.936082261342453,0.00683875091356878
0.915491671180028,0.0104645464975882
0.915491671180028,0.010464546661733
0.936082261342453,0.00683874625235887
0.956882960450232,0.00379974962331086
0.977880360780397,0.00164939362576882
0.999062060134404,0.000429736721365447
1.02041658159793,-2.88710375174386e-06
1.04193329920874,6.16297582203916e-33
1.06360236930913,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.09573035004056,6.16297582203916e-33
1.07354552767919,6.16297582203917e-33
1.05148704224065,6.16297582203916e-33
1.0295630140987,6.16297582203916e-33
1.00778221853732,-1.17182473702467e-06
0.986154146165801,0.00100941119240965
0.964689069078737,0.00281558206276132
0.94339811320566,0.00544057909370043
0.922293337284836,0.00900818304129819
0.901387818865997,0.013404550848755
0.901387818865997,0.0134045443867957
0.922293337284836,0.00900817176053851
0.94339811320566,0.0054405639358205
0.964689069078737,0.00281557067570293
0.986154146165801,0.0010093863936093
1.00778221853732,-1.26239186924062e-06
1.0295630140987,6.16297582203916e-33
1.05148704224065,6.16297582203917e-33
1.07354552767919,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.08455059817419,6.16297582203916e-33
1.0621322893124,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.01765662185238,-9.44040310188065e-07
0.995615387586994,0.000759735535809875
0.973717104707522,0.00231351629319403
0.951971638232988,0.00467574926730594
0.93038970329642,0.0078139427165533
0.908982948134892,0.0117177009532031
0.908982948134892,0.0117176917923646
0.93038970329642,0.00781393740386101
0.951971638232989,0.0046757430281321
0.973717104707522,0.00231350656065954
0.995615387586994,0.000759730780240091
1.01765662185238,-9.30422075348761e-07
1.03983171715427,6.16297582203915e-33
1.0621322893124,6.16297582203917e-33
1.08455059817419,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.07383657974573,6.16297582203916e-33
1.05118980208143,6.16297582203916e-33
1.02865203057205,6.16297582203916e-33
1.00623058987491,-1.05981225724195e-06
0.983933432707721,0.0010247842191967
0.961769203083567,0.00314161392351681
0.939747306460625,0.00618182496673313
0.917877987534291,0.0101041613523394
0.917877987534291,0.0101041577157992
0.939747306460625,0.00618181741009923
0.961769203083567,0.00314160452559166
0.983933432707721,0.00102476331295413
1.00623058987491,-1.09342525140559e-06
1.02865203057205,6.16297582203916e-33
1.05118980208143,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.06360236930913,6.16297582203916e-33
1.04073291482493,6.16297582203916e-33
1.01796365357512,-9.32770165292302e-07
0.995301461869719,0.000794919059347125
0.972753822917186,0.00237361256818585
0.950328890437411,0.00476114842705412
0.928035559663529,0.00801776192687218
0.905883546599672,0.0123222316017326
0.905883546599672,0.0123222261733123
0.928035559663529,0.00801775847489979
0.950328890437411,0.00476114796093885
0.972753822917186,0.0023736063803322
0.995301461869719,0.000794898344595377
1.01796365357512,-9.71167851930632e-07
1.04073291482493,6.16297582203916e-33
1.06360236930913,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.0770329614269,6.16297582203917e-33
1.0538619454179,6.16297582203916e-33
1.03077640640442,6.16297582203915e-33
1.00778221853732,-2.02297232569412e-06
0.98488578017961,0.000993965176441315
0.962094070244693,0.00308866430210157
0.939414711402797,0.00619072362191992
0.916856041044612,0.0101181119237468
0.916856041044612,0.0101181100267485
0.939414711402797,0.00619072056451635
0.962094070244693,0.00308866298705123
0.984885780179611,0.000993989631369754
1.00778221853732,-1.96947600907846e-06
1.03077640640442,6.16297582203915e-33
1.0538619454179,6.16297582203917e-33
1.0770329614269,6.16297582203917e-33
1.09144399764715,6.16297582203917e-33
1.06800046816469,6.16297582203916e-33
1.04462912078881,-1.80544203970979e-21
1.02133491079077,-1.70715540864918e-06
0.998123238883856,0.0005954915882702
0.975,0.00192115970305146
0.951971638232988,0.0041808486317859
0.929045208803102,0.00757749941973742
0.906228448019593,0.012028781214428
0.906228448019593,0.0120287823229817
0.929045208803102,0.00757750326317479
0.951971638232989,0.00418085776472619
0.975,0.00192115846745065
0.998123238883857,0.000595458819776471
1.02133491079077,-1.76700929160566e-06
1.04462912078881,6.16297582203916e-33
1.06800046816469,6.16297582203917e-33
1.09144399764715,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.05948100502085,6.16297582203916e-33
1.03591746775503,-1.47952988062713e-22
1.01242283656583,-3.53488142123635e-07
0.989002022242624,0.00101898977687629
0.965660395791398,0.00293118772702281
0.942403841248538,0.00569858455527213
0.919238815542512,0.0094697156497892
0.919238815542512,0.00946969454312504
0.942403841248538,0.00569857321372266
0.965660395791398,0.00293117389153428
0.989002022242624,0.00101896992375913
1.01242283656583,-3.46010860844974e-07
1.03591746775503,6.16297582203916e-33
1.05948100502085,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.09914739684903,6.16297582203916e-33
1.07529065838033,6.16297582203917e-33
1.05148704224065,6.16297582203916e-33
1.02774023955472,-6.80461794532708e-22
1.00405428140116,-1.16966485268367e-06
0.980433577556379,0.000996855375893205
0.956882960450232,0.00317441843204671
0.933407735129723,0.00644581287259595
0.910013736160065,0.0107590987535218
0.910013736160065,0.01075901369681
0.933407735129724,0.00644575632520493
0.956882960450232,0.00317438553908293
0.980433577556379,0.000996808096633692
1.00405428140116,-1.21219094905267e-06
1.02774023955472,6.16297582203916e-33
1.05148704224065,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.09914739684903,6.16297582203917e-33
1.09201648339208,6.16297582203916e-33
1.06800046816469,6.16297582203916e-33
1.04403065089105,6.16297582203916e-33
1.02011028815516,-8.79396993823831e-07
0.996242942258564,0.000763503492310227
0.972432516938836,0.00229117986481575
0.948683298050514,0.00466593071379838
0.925,0.00799152015039391
0.901387818865997,0.0124037659760926
0.901387818865998,0.0124036709713095
0.925,0.00799146690901199
0.948683298050514,0.00466590779904214
0.972432516938836,0.00229117360874493
0.996242942258564,0.000763501538132348
1.02011028815516,-8.79394228854114e-07
1.04403065089106,6.16297582203916e-33
1.06800046816469,6.16297582203917e-33
1.09201648339208,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.06124926383956,6.16297582203916e-33
1.03712342563458,6.16297582203916e-33
1.01303997946774,-2.02354359176999e-07
0.989002022242624,0.000990539302458623
0.965012953280939,0.00317680850394311
0.941076511235935,0.00618599204897819
0.917196816392207,0.00999231738252907
0.917196816392207,0.00999229120938784
0.941076511235936,0.00618598544612696
0.965012953280939,0.00317681019867271
0.989002022242624,0.00099052987903364
1.01303997946774,-2.79647307056149e-07
1.03712342563458,6.16297582203916e-33
1.06124926383956,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.07935165724615,6.16297582203916e-33
1.05504739230046,6.16297582203916e-33
1.03077640640442,6.16297582203916e-33
1.00654110695987,-3.18422313255992e-07
0.982344135219425,0.000996720716461547
0.95818839483684,0.00314788759677576
0.93407708461347,0.00648070944361667
0.910013736160065,0.0110354460469921
0.910013736160065,0.0110354470322844
0.93407708461347,0.00648071167506531
0.95818839483684,0.00314788302375427
0.982344135219425,0.000996699131227799
1.00654110695987,-3.43861676119885e-07
1.03077640640442,6.16297582203916e-33
1.05504739230046,6.16297582203917e-33
1.07935165724615,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.07383657974573,6.16297582203916e-33
1.04940459309077,6.16297582203916e-33
1.025,6.16297582203916e-33
1.00062480480948,-9.70102326199647e-07
0.976281209488332,0.000996950220208272
0.951971638232988,0.0031500735806947
0.927698765763973,0.0064907674875757
0.903465549979632,0.0110312161719946
0.903465549979633,0.011031231267278
0.927698765763974,0.00649076841979103
0.951971638232989,0.00315004697785844
0.976281209488332,0.000996917065974818
1.00062480480948,-1.01880163272519e-06
1.025,6.16297582203916e-33
1.04940459309077,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.0688779163216,6.16297582203916e-33
1.04432992871027,6.16297582203916e-33
1.01980390271856,-6.80599479344727e-07
0.995301461869719,0.000811911848201362
0.97082439194738,0.00245054593245114
0.946374661537385,0.0049203285760895
0.921954445729289,0.00832470430191747
0.921954445729289,0.00832469470493995
0.946374661537385,0.00492031699043434
0.97082439194738,0.00245054017639419
0.995301461869719,0.000811919729085171
1.01980390271856,-6.45059723752684e-07
1.04432992871027,6.16297582203916e-33
1.0688779163216,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.06448344280219,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.01519702521235,-3.39879569761172e-07
0.990580637807947,0.000968921253551427
0.965983954318083,0.00312221948879512
0.941408519188136,0.00635743363450822
0.916856041044612,0.0103554509519772
0.916856041044613,0.0103554440149595
0.941408519188137,0.00635743376677779
0.965983954318083,0.00312222046844368
0.990580637807948,0.00096893700171585
1.01519702521235,-3.04447529895603e-07
1.03983171715427,6.16297582203916e-33
1.06448344280219,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.06066017177982,6.16297582203917e-33
1.03591746775503,6.16297582203916e-33
1.01118742080783,-2.01277269034463e-07
0.986470982847443,0.000993178131639163
0.961769203083567,0.00313859915040879
0.937083240699566,0.00646572601124904
0.912414379544733,0.0109805290211343
0.912414379544733,0.0109805287326707
0.937083240699566,0.00646572598348999
0.961769203083567,0.0031386010447513
0.986470982847443,0.000993170117941829
1.01118742080783,-2.78154791197096e-07
1.03591746775503,6.16297582203916e-33
1.06066017177982,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.05741429912783,6.16297582203916e-33
1.03259382140317,6.16297582203916e-33
1.00778221853732,-1.9853698470188e-07
0.982980162566875,0.000996476794307974
0.95818839483684,0.00314787164272049
0.933407735129723,0.00648732365688171
0.908639092269312,0.0110225114712644
0.908639092269312,0.0110225114109339
0.933407735129724,0.00648732359793218
0.95818839483684,0.00314787350026604
0.982980162566875,0.000996468838440115
1.00778221853732,-2.74427545416715e-07
1.03259382140317,6.16297582203916e-33
1.05741429912783,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.05475115548645,6.16297582203916e-33
1.0298664962023,6.16297582203916e-33
1.00498756211209,-1.98069301084245e-07
0.980114789195633,0.000997036946039603
0.95524865872714,0.00314965589435094
0.93038970329642,0.00649096173942933
0.905538513813742,0.0110285229571655
0.905538513813742,0.0110284868307311
0.93038970329642,0.00649096511666432
0.95524865872714,0.00314966838766692
0.980114789195633,0.000997027874764019
1.00498756211209,-2.73791441111894e-07
1.0298664962023,6.16297582203916e-33
1.05475115548645,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.05267516357136,6.16297582203916e-33
1.02774023955472,6.16297582203916e-33
1.00280855600658,-1.97971708459215e-07
0.977880360780397,0.000997154513568016
0.952955927627296,0.00315003022563607
0.928035559663529,0.00649166577139353
0.903119593409422,0.0110295620164002
0.903119593409422,0.0110295620135188
0.928035559663529,0.00649166577013828
0.952955927627296,0.00315003212837211
0.977880360780398,0.000997146607547037
1.00280855600658,-2.73657429761447e-07
1.02774023955472,6.16297582203916e-33
1.05267516357137,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.05118980208143,6.16297582203916e-33
1.02621878758869,6.16297582203916e-33
1.00124921972504,-1.97961572735343e-07
0.976281209488332,0.000997167540277641
0.951314879522022,0.0031500574196712
0.926350365682445,0.00649168148561354
0.901387818865997,0.0110295167974267
0.901387818865997,0.0110295167507712
0.926350365682445,0.00649168148601908
0.951314879522023,0.00315005932490469
0.976281209488332,0.000997159634798448
1.00124921972504,-2.73643501604614e-07
1.02621878758869,6.16297582203916e-33
1.05118980208143,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.07529065838033,6.16297582203916e-33
1.05029757688,6.16297582203915e-33
1.02530483272049,6.16297582203915e-33
1.00031245118713,-1.97957548600239e-07
0.975320460156558,0.000997172724172429
0.950328890437411,0.0031500669696923
0.925337776166087,0.0064916828834002
0.900347155268455,0.0110294890316211
0.900347155268455,0.011029489031594
0.925337776166087,0.00649168288469272
0.950328890437411,0.00315006887233348
0.975320460156558,0.00099716481613476
1.00031245118713,-2.73637562424112e-07
1.02530483272049,6.16297582203916e-33
1.05029757688,6.16297582203916e-33
1.07529065838033,6.16297582203916e-33
1.1,6.16297582203916e-33
1.075,6.16297582203916e-33
1.05,6.16297582203915e-33
1.025,6.16297582203915e-33
1,-1.97956510889383e-07
0.975,0.000997174084162868
0.95,0.00315006920595408
0.925,0.00649168233301022
0.9,0.0110294802172285
0.925,0.00649168233377468
0.95,0.0031500711074067
0.975,0.000997166175993377
1,-2.7363614184675e-07
1.025,6.16297582203916e-33
1.05,6.16297582203916e-33
1.075,6.16297582203916e-33
1.07529065838033,6.16297582203916e-33
1.05029757688,6.16297582203916e-33
1.02530483272049,6.16297582203916e-33
1.00031245118713,-1.97957548712263e-07
0.975320460156558,0.000997172724375427
0.950328890437411,0.00315006697056003
0.925337776166087,0.00649168288521284
0.900347155268455,0.0110294890726653
0.900347155268455,0.0110294890317069
0.925337776166087,0.00649168288482991
0.950328890437411,0.0031500688726587
0.975320460156558,0.000997164816557793
1.00031245118713,-2.73637562166275e-07
1.02530483272049,6.16297582203916e-33
1.05029757688,6.16297582203916e-33
1.07529065838033,6.16297582203916e-33
1.07616216250154,6.16297582203917e-33
1.05118980208143,6.16297582203917e-33
1.02621878758869,6.16297582203916e-33
1.00124921972504,-1.97961572799011e-07
0.976281209488332,0.000997167540155931
0.951314879522022,0.00315005742045712
0.926350365682445,0.00649168148592754
0.901387818865997,0.0110295167962656
0.901387818865998,0.0110295167510219
0.926350365682445,0.00649168148679005
0.951314879522023,0.00315005932463535
0.976281209488332,0.000997159634985622
1.00124921972504,-2.73643501834975e-07
1.02621878758869,6.16297582203916e-33
1.05118980208143,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.05267516357136,6.16297582203916e-33
1.02774023955472,6.16297582203916e-33
1.00280855600658,-1.97971709074406e-07
0.977880360780397,0.000997154511729471
0.952955927627296,0.00315003022346063
0.928035559663529,0.00649166576972208
0.903119593409422,0.011029562011548
0.903119593409422,0.0110295620130464
0.928035559663529,0.0064916657704741
0.952955927627296,0.00315003212929735
0.977880360780398,0.000997146608810481
1.00280855600658,-2.73657429144727e-07
1.02774023955472,6.16297582203916e-33
1.05267516357137,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.05475115548645,6.16297582203916e-33
1.0298664962023,6.16297582203916e-33
1.00498756211209,-1.98069824274844e-07
0.980114789195633,0.000997035781470674
0.95524865872714,0.00314966648410686
0.93038970329642,0.00649096512035477
0.905538513813742,0.0110284868416307
0.905538513813742,0.0110284868199394
0.93038970329642,0.00649096510785
0.95524865872714,0.0031496683815352
0.980114789195633,0.000997027879740255
1.00498756211209,-2.73791503234994e-07
1.0298664962023,6.16297582203916e-33
1.05475115548645,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.05741429912783,6.16297582203916e-33
1.03259382140317,6.16297582203916e-33
1.00778221853732,-1.98537210234886e-07
0.982980162566875,0.000996476600820678
0.95818839483684,0.00314787112141925
0.933407735129723,0.00648732280537917
0.908639092269312,0.0110225105131139
0.908639092269312,0.0110225112106793
0.933407735129724,0.0064873232896989
0.95818839483684,0.00314787331708986
0.982980162566875,0.000996468774400956
1.00778221853732,-2.74427656344429e-07
1.03259382140317,6.16297582203916e-33
1.05741429912783,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.06066017177982,6.16297582203916e-33
1.03591746775503,6.16297582203916e-33
1.01118742080783,-2.01266821032779e-07
0.986470982847443,0.000993178109276056
0.961769203083567,0.00313859930476302
0.937083240699566,0.00646572614024549
0.912414379544733,0.0109805288252192
0.912414379544733,0.0109805292302765
0.937083240699566,0.00646572600847318
0.961769203083567,0.00313860116021548
0.986470982847443,0.000993170120550521
1.01118742080783,-2.78154684172851e-07
1.03591746775503,6.16297582203916e-33
1.06066017177982,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.06448344280219,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.01519702521235,-2.56111956712721e-07
0.990580637807947,0.000968930813289601
0.965983954318083,0.00312221762154015
0.941408519188136,0.0063574316138586
0.916856041044612,0.0103554382718249
0.916856041044613,0.0103554458681323
0.941408519188137,0.00635743149767879
0.965983954318083,0.00312222066343498
0.990580637807948,0.000968936955172404
1.01519702521235,-3.04447894756539e-07
1.03983171715427,6.16297582203916e-33
1.06448344280219,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.0688779163216,6.16297582203916e-33
1.04432992871027,6.16297582203916e-33
1.01980390271856,-6.80601439549118e-07
0.995301461869719,0.000811909039114022
0.97082439194738,0.00245054054420406
0.946374661537385,0.00492031314459106
0.921954445729289,0.00832466172623232
0.921954445729289,0.00832467744659281
0.946374661537385,0.00492031329796292
0.97082439194738,0.00245053577394762
0.995301461869719,0.000811915884791661
1.01980390271856,-6.45062129995309e-07
1.04432992871027,6.16297582203916e-33
1.0688779163216,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.07383657974573,6.16297582203916e-33
1.04940459309077,6.16297582203916e-33
1.025,6.16297582203915e-33
1.00062480480948,-1.00091332098609e-06
0.976281209488332,0.000996920247299551
0.951971638232988,0.00315004492904674
0.927698765763974,0.0064906870004763
0.903465549979632,0.0110314094210775
0.903465549979633,0.0110311632811019
0.927698765763974,0.00649070815459298
0.951971638232989,0.00315004463554716
0.976281209488332,0.000996895007990646
1.00062480480948,-1.04956846440342e-06
1.025,6.16297582203916e-33
1.04940459309077,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.07935165724615,6.16297582203916e-33
1.05504739230046,6.16297582203916e-33
1.03077640640442,6.16297582203916e-33
1.00654110695987,-3.54654018090434e-07
0.982344135219425,0.000996705032465566
0.95818839483684,0.00314788507145819
0.93407708461347,0.00648070794605099
0.910013736160065,0.0110354516533153
0.910013736160065,0.0110354437033702
0.93407708461347,0.00648071126681116
0.95818839483684,0.00314788269749888
0.982344135219425,0.000996682537503004
1.00654110695987,-3.94608543165411e-07
1.03077640640442,6.16297582203916e-33
1.05504739230046,6.16297582203917e-33
1.07935165724615,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.06124926383956,6.16297582203916e-33
1.03712342563458,6.16297582203916e-33
1.01303997946774,-2.02356024571414e-07
0.989002022242624,0.000990537297671366
0.965012953280939,0.00317681317967244
0.941076511235935,0.00618598108675116
0.917196816392207,0.00999227031841268
0.917196816392207,0.00999228125373904
0.941076511235936,0.00618598175599904
0.965012953280939,0.00317680895094512
0.989002022242624,0.00099052798028063
1.01303997946774,-2.79648169419373e-07
1.03712342563458,6.16297582203916e-33
1.06124926383956,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.09201648339208,6.16297582203916e-33
1.06800046816469,6.16297582203916e-33
1.04403065089106,6.16297582203916e-33
1.02011028815516,-8.7939254387733e-07
0.996242942258564,0.000763502393456733
0.972432516938836,0.00229116557973047
0.948683298050514,0.00466587788264259
0.925,0.00799141357119385
0.901387818865997,0.0124035968790886
0.901387818865998,0.0124036419675245
0.925,0.00799144130822593
0.948683298050514,0.00466589261293147
0.972432516938836,0.00229116994966546
0.996242942258564,0.000763499821035948
1.02011028815516,-8.79396889500283e-07
1.04403065089106,6.16297582203916e-33
1.06800046816469,6.16297582203917e-33
1.09201648339208,6.16297582203917e-33
1.09914739684903,6.16297582203916e-33
1.07529065838033,6.16297582203917e-33
1.05148704224065,6.16297582203916e-33
1.02774023955472,-8.33063351026718e-22
1.00405428140116,-1.237894860455e-06
0.980433577556379,0.000996793678475785
0.956882960450232,0.00317433529780312
0.933407735129723,0.00644568957763928
0.910013736160065,0.0107589441667579
0.910013736160065,0.0107589814324223
0.933407735129724,0.00644571791663379
0.956882960450232,0.00317436047674184
0.980433577556379,0.000996798946428875
1.00405428140116,-1.23984603084762e-06
1.02774023955472,6.16297582203915e-33
1.05148704224065,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.09914739684903,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.05948100502085,6.16297582203916e-33
1.03591746775503,-1.51397874155983e-22
1.01242283656583,-3.28243345489782e-07
0.989002022242624,0.00101898764701198
0.965660395791398,0.00293118263100545
0.942403841248538,0.00569856591032107
0.919238815542512,0.00946968009386191
0.919238815542512,0.00946969162052897
0.942403841248538,0.00569857130030631
0.965660395791399,0.00293118310453702
0.989002022242624,0.00101897116826831
1.01242283656583,-3.98066102775435e-07
1.03591746775503,6.16297582203916e-33
1.05948100502085,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.09144399764715,6.16297582203917e-33
1.06800046816469,6.16297582203916e-33
1.04462912078881,-1.71335928934271e-21
1.02133491079077,-1.76704680963004e-06
0.998123238883856,0.000595441566781277
0.975,0.00192113337749863
0.951971638232988,0.00418083675134323
0.929045208803102,0.00757749237574027
0.906228448019593,0.0120287779745352
0.906228448019593,0.0120287822126217
0.929045208803103,0.00757749698203509
0.951971638232989,0.00418083777693659
0.975,0.00192113395360123
0.998123238883857,0.000595443054063687
1.02133491079077,-1.7670340409104e-06
1.04462912078881,6.16297582203916e-33
1.06800046816469,6.16297582203917e-33
1.09144399764715,6.16297582203917e-33
1.0770329614269,6.16297582203917e-33
1.0538619454179,6.16297582203916e-33
1.03077640640442,6.16297582203915e-33
1.00778221853732,-2.11932468222251e-06
0.98488578017961,0.000993885397554127
0.962094070244693,0.00308862595257456
0.939414711402797,0.00619071016508188
0.916856041044612,0.0101181105459392
0.916856041044613,0.0101181089097636
0.939414711402797,0.0061907166390884
0.962094070244693,0.00308863161154312
0.984885780179611,0.000993894582186573
1.00778221853732,-2.10499123998722e-06
1.03077640640442,6.16297582203916e-33
1.0538619454179,6.16297582203917e-33
1.0770329614269,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.06360236930913,6.16297582203916e-33
1.04073291482493,6.16297582203916e-33
1.01796365357512,-8.78848986123643e-07
0.995301461869719,0.000794940643631409
0.972753822917186,0.00237361686141255
0.950328890437411,0.00476114908234875
0.928035559663529,0.00801776360313182
0.905883546599672,0.0123222334395251
0.905883546599672,0.0123222147489803
0.928035559663529,0.00801774827428674
0.950328890437411,0.0047611459174954
0.972753822917186,0.00237361217546236
0.995301461869719,0.000794921598534929
1.01796365357512,-9.19973951234643e-07
1.04073291482493,6.16297582203916e-33
1.06360236930913,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.07383657974573,6.16297582203916e-33
1.05118980208143,6.16297582203916e-33
1.02865203057205,6.16297582203916e-33
1.00623058987491,-1.00690901879442e-06
0.983933432707721,0.00102481243106262
0.961769203083567,0.00314161876323667
0.939747306460625,0.0061818260344137
0.917877987534291,0.0101041623238015
0.917877987534291,0.0101041553639479
0.939747306460625,0.00618180972813218
0.961769203083568,0.00314160193608923
0.983933432707721,0.00102476416605469
1.00623058987491,-1.09391629087005e-06
1.02865203057205,6.16297582203916e-33
1.05118980208143,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.08455059817419,6.16297582203916e-33
1.0621322893124,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.01765662185238,-9.43904926271784e-07
0.995615387586994,0.000759729864080709
0.973717104707522,0.00231351388433227
0.951971638232989,0.00467575330775847
0.93038970329642,0.00781394936276313
0.908982948134892,0.0117177076541958
0.908982948134892,0.0117176873622086
0.93038970329642,0.00781394050859141
0.951971638232989,0.00467574489711969
0.973717104707523,0.00231350249891616
0.995615387586994,0.000759720456050107
1.01765662185238,-9.44170022602399e-07
1.03983171715427,6.16297582203916e-33
1.0621322893124,6.16297582203917e-33
1.08455059817419,6.16297582203917e-33
1.09573035004056,6.16297582203916e-33
1.07354552767919,6.16297582203917e-33
1.05148704224065,6.16297582203916e-33
1.0295630140987,6.16297582203915e-33
1.00778221853732,-1.23671027634852e-06
0.986154146165801,0.00100939585357726
0.964689069078737,0.0028155946643171
0.94339811320566,0.00544059742158866
0.922293337284836,0.00900819495293696
0.901387818865997,0.0134045566930141
0.901387818865998,0.0134045330303624
0.922293337284836,0.00900816135481796
0.943398113205661,0.00544055842717297
0.964689069078737,0.00281557361572841
0.986154146165801,0.00100938033509905
1.00778221853732,-1.30454495412315e-06
1.0295630140987,6.16297582203916e-33
1.05148704224065,6.16297582203917e-33
1.07354552767919,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.06360236930913,6.16297582203916e-33
1.04193329920874,-3.86290281370036e-08
1.02041658159793,-2.88784628120546e-06
0.999062060134404,0.000429772157898359
0.977880360780397,0.00164945351301275
0.956882960450232,0.00379979058991394
0.936082261342453,0.00683876114635696
0.915491671180028,0.0104645486319968
0.915491671180028,0.0104645437072831
0.936082261342453,0.00683874217335306
0.956882960450232,0.00379974241834763
0.977880360780398,0.00164939396264716
0.999062060134404,0.000429736554551381
1.02041658159793,-2.88724160719736e-06
1.04193329920874,6.16297582203916e-33
1.06360236930913,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.09772492000501,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.05475115548645,6.16297582203916e-33
1.03350133042972,6.16297582203915e-33
1.01242283656583,-3.35166751974314e-06
0.991526600752597,0.000784255601764173
0.97082439194738,0.00237953202732052
0.950328890437411,0.00455869306674181
0.930053761886914,0.00729186773478945
0.910013736160065,0.0108061129853358
0.910013736160065,0.0108060999116461
0.930053761886914,0.00729186117576161
0.950328890437411,0.00455868331503385
0.97082439194738,0.00237949599311656
0.991526600752597,0.000784172261879419
1.01242283656583,-3.4480396595052e-06
1.03350133042972,6.16297582203916e-33
1.05475115548645,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.09772492000501,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.06800046816469,6.16297582203916e-33
1.0470195795686,6.16297582203916e-33
1.02621878758869,-1.88319445934328e-07
1.00560926805594,-1.296854029773e-06
0.985203024761902,0.000765101449828873
0.965012953280939,0.00214777765004258
0.94505290857179,0.00456002938078165
0.925337776166087,0.00809753276125441
0.905883546599672,0.0123402602391382
0.905883546599672,0.012340258971766
0.925337776166088,0.00809751752520721
0.94505290857179,0.00456001407243054
0.965012953280939,0.00214777462871628
0.985203024761902,0.000765091933473394
1.00560926805594,-1.32398015341285e-06
1.02621878758869,-2.3853112435794e-07
1.0470195795686,6.16297582203916e-33
1.06800046816469,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.0816653826392,6.16297582203917e-33
1.06095475869615,6.16297582203917e-33
1.04043260233424,6.16297582203916e-33
1.02011028815516,6.16297582203916e-33
1,-9.47232158262239e-07
0.980114789195633,0.00101446898255821
0.960468635614927,0.00316649147386541
0.941076511235936,0.00614261998415307
0.921954445729289,0.00944239302333433
0.903119593409422,0.0131169232624742
0.903119593409422,0.0131169290887305
0.921954445729289,0.00944240014518747
0.941076511235936,0.00614261315656897
0.960468635614927,0.00316646764134135
0.980114789195633,0.0010144578183613
1,-9.61449456827983e-07
1.02011028815516,6.16297582203916e-33
1.04043260233424,6.16297582203916e-33
1.06095475869615,6.16297582203917e-33
1.0816653826392,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.05504739230046,6.16297582203916e-33
1.03501207722422,6.16297582203916e-33
1.01519702521235,-7.12081486829373e-07
0.995615387586994,0.000842754928942041
0.976281209488332,0.00224813517420781
0.957209485953832,0.00405133050778307
0.938416218956173,0.00630479698669613
0.919918474648705,0.00922287111304858
0.901734439843572,0.0129186905923536
0.901734439843572,0.0129186879405842
0.919918474648705,0.00922285734678357
0.938416218956173,0.00630479103441425
0.957209485953833,0.00405132275436551
0.976281209488332,0.00224811534346093
0.995615387586994,0.000842747357453363
1.01519702521235,-6.71576343450209e-07
1.03501207722422,6.16297582203916e-33
1.05504739230046,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.07004672795163,6.16297582203916e-33
1.05029757688,6.16297582203916e-33
1.03077640640442,6.16297582203916e-33
1.0114964162072,-2.19593131799414e-06
0.99247166206396,0.000552637069286264
0.973717104707522,0.0017473969726221
0.95524865872714,0.0036166716822148
0.937083240699566,0.00614514012388895
0.919238815542512,0.00927970770580653
0.901734439843572,0.0129638446086457
0.901734439843572,0.0129638767544472
0.919238815542512,0.00927973016687459
0.937083240699566,0.00614514679639242
0.95524865872714,0.00361665780555138
0.973717104707523,0.0017473662626775
0.992471662063961,0.000552594037214216
1.0114964162072,-2.20843613827602e-06
1.03077640640442,6.16297582203916e-33
1.05029757688,6.16297582203917e-33
1.07004672795164,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.08541466730462,6.16297582203916e-33
1.06595028026639,6.16297582203917e-33
1.04672107077292,6.16297582203916e-33
1.02774023955472,6.16297582203915e-33
1.00902180353053,-2.73705833394917e-06
0.990580637807948,0.000597791296681982
0.972432516938836,0.0018384280705929
0.954594154601839,0.00372566316211623
0.937083240699566,0.0061780748063849
0.919918474648705,0.00929418617045695
0.903119593409422,0.0131838235867631
0.903119593409422,0.0131838434655392
0.919918474648705,0.0092942156246603
0.937083240699566,0.00617811368597848
0.954594154601839,0.00372569605772703
0.972432516938836,0.00183841114239411
0.990580637807948,0.000597760382521673
1.00902180353053,-2.79990536090244e-06
1.02774023955472,-4.46887199425063e-08
1.04672107077292,6.16297582203917e-33
1.06595028026639,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.08195425041912,6.16297582203917e-33
1.06301458127347,6.16297582203917e-33
1.04432992871027,6.16297582203916e-33
1.02591422643416,-6.45745715902695e-08
1.00778221853732,-2.57757777467353e-06
0.989949493661167,0.000596177274572751
0.972432516938836,0.00185494302158321
0.95524865872714,0.00365951543658084
0.938416218956173,0.006364712039218
0.921954445729289,0.009480328619649
0.905883546599672,0.0123174745096395
0.905883546599672,0.0123174823024846
0.921954445729289,0.00948034184756733
0.938416218956173,0.0063647326594837
0.95524865872714,0.00365954370301049
0.972432516938836,0.00185494738096347
0.989949493661167,0.000596148771944029
1.00778221853732,-2.60238291093193e-06
1.02591422643416,-1.21038261907869e-07
1.04432992871027,6.16297582203917e-33
1.06301458127347,6.16297582203917e-33
1.08195425041912,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.06124926383956,6.16297582203917e-33
1.04313230225125,6.16297582203916e-33
1.02530483272049,-5.93006325003209e-08
1.00778221853732,-2.50722312767674e-06
0.990580637807948,0.000614575550971982
0.973717104707522,0.00177915178911311
0.957209485953832,0.00407513225571584
0.941076511235936,0.0061314456176971
0.925337776166087,0.00800621905619847
0.910013736160065,0.0106079726492867
0.910013736160065,0.0106079792403911
0.925337776166088,0.0080062166466737
0.941076511235936,0.00613144584961976
0.957209485953833,0.0040751408229751
0.973717104707523,0.00177916752888521
0.990580637807948,0.000614584761780965
1.00778221853732,-2.52969243123656e-06
1.02530483272049,-1.01647761445827e-07
1.04313230225125,6.16297582203916e-33
1.06124926383956,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.06066017177982,6.16297582203917e-33
1.04313230225125,6.61744486564447e-23
1.02591422643416,-1.20264285774225e-07
1.00902180353053,-2.6972280063871e-06
0.99247166206396,0.000553697947226319
0.976281209488332,0.00223401260945602
0.960468635614927,0.00315242867354124
0.94505290857179,0.00445605822306928
0.930053761886914,0.00706847397848174
0.915491671180028,0.0103458271025272
0.901387818865997,0.013392286224818
0.901387818865998,0.0133922992531034
0.915491671180028,0.0103458388425258
0.930053761886914,0.00706848369636454
0.94505290857179,0.00445605150721367
0.960468635614927,0.00315241750435126
0.976281209488332,0.00223400761470569
0.992471662063961,0.000553685409005384
1.00902180353053,-2.69719583943497e-06
1.02591422643416,-1.20305628137674e-07
1.04313230225125,6.16297582203916e-33
1.06066017177982,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.09601551083915,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.06124926383956,6.16297582203916e-33
1.04432992871027,6.16297582203916e-33
1.02774023955472,-4.42438634853305e-08
1.0114964162072,-2.19170095436465e-06
0.995615387586994,0.000821798430486196
0.980114789195633,0.00101615179157494
0.965012953280939,0.00201876509161766
0.950328890437411,0.00445000381097127
0.936082261342453,0.00682117329856284
0.922293337284836,0.00898529473959976
0.908982948134892,0.0116301811169402
0.908982948134892,0.0116301927040535
0.922293337284836,0.00898530735888837
0.936082261342453,0.00682118212552911
0.950328890437411,0.00445001039289883
0.965012953280939,0.00201875138037892
0.980114789195633,0.00101613517630721
0.995615387586994,0.000821802065159351
1.0114964162072,-2.21770967724266e-06
1.02774023955472,-4.4256724439287e-08
1.04432992871027,6.16297582203917e-33
1.06124926383956,6.16297582203917e-33
1.07848273050615,6.16297582203917e-33
1.09601551083915,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.07964114408446,6.16297582203916e-33
1.06301458127347,6.16297582203917e-33
1.04672107077292,6.16297582203916e-33
1.03077640640442,6.16297582203916e-33
1.01519702521235,-7.93716002450073e-07
1,-1.27199798065319e-06
0.985203024761902,0.000642462127196377
0.97082439194738,0.0024061367772001
0.956882960450232,0.0038290316638061
0.94339811320566,0.0054176763187614
0.93038970329642,0.00773714772176763
0.917877987534291,0.010045101120674
0.905883546599672,0.0123252490239433
0.905883546599672,0.0123252422122778
0.917877987534291,0.0100451096767751
0.93038970329642,0.00773715763781286
0.943398113205661,0.00541768801375925
0.956882960450232,0.00382903472062197
0.97082439194738,0.00240613884151375
0.985203024761902,0.000642438331169471
1,-1.29515271854865e-06
1.01519702521235,-7.48484460350932e-07
1.03077640640442,6.16297582203916e-33
1.04672107077292,6.16297582203917e-33
1.06301458127347,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.09829413182444,6.16297582203916e-33
1.08195425041912,6.16297582203917e-33
1.06595028026639,6.16297582203917e-33
1.05029757688,6.16297582203917e-33
1.03501207722422,6.16297582203916e-33
1.02011028815516,6.16297582203916e-33
1.00560926805594,-1.55010545896571e-06
0.991526600752597,0.000823400400524601
0.977880360780397,0.00167278815904237
0.964689069078737,0.00278587307288852
0.951971638232989,0.00463346960618829
0.939747306460625,0.00617047698028259
0.928035559663529,0.00803632254411363
0.916856041044612,0.0101035537505264
0.906228448019593,0.0119974175817397
0.906228448019593,0.0119974328309825
0.916856041044613,0.0101035562014353
0.928035559663529,0.00803630694175862
0.939747306460625,0.00617048001341141
0.951971638232989,0.00463347580086745
0.964689069078737,0.00278588060645734
0.977880360780398,0.00167279102095309
0.991526600752597,0.000823398768822088
1.00560926805594,-1.58614058634114e-06
1.02011028815516,6.16297582203915e-33
1.03501207722422,6.16297582203916e-33
1.05029757688,6.16297582203917e-33
1.06595028026639,6.16297582203917e-33
1.08195425041912,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.07004672795164,6.16297582203917e-33
1.05504739230046,6.16297582203917e-33
1.04043260233424,6.16297582203916e-33
1.02621878758869,-1.16477575987715e-07
1.01242283656583,-3.35551783134494e-06
0.999062060134404,0.000436374968993364
0.986154146165801,0.000993365841056259
0.973717104707522,0.00230174393418497
0.961769203083567,0.00313136187667558
0.950328890437411,0.00474870633768726
0.939414711402797,0.00615079248724472
0.929045208803102,0.00755859500210648
0.919238815542512,0.00947353416630823
0.910013736160065,0.0107707618563974
0.901387818865998,0.0124233069402784
0.901387818865998,0.0124233079503605
0.910013736160065,0.0107707642599426
0.919238815542512,0.00947353562302978
0.929045208803103,0.00755859824473561
0.939414711402797,0.00615078916092821
0.950328890437411,0.00474869262098066
0.961769203083568,0.00313135479455212
0.973717104707523,0.00230174035576216
0.986154146165801,0.000993358930364924
0.999062060134404,0.00043637487831767
1.01242283656583,-3.35821557090214e-06
1.02621878758869,-2.70085515379676e-07
1.04043260233424,6.16297582203916e-33
1.05504739230046,6.16297582203917e-33
1.07004672795164,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.06095475869615,6.16297582203917e-33
1.0470195795686,6.16297582203916e-33
1.03350133042972,6.16297582203916e-33
1.02041658159793,-2.87880263241044e-06
1.00778221853732,-1.28955628738519e-06
0.995615387586994,0.000759198855070051
0.983933432707721,0.00102013799147629
0.972753822917186,0.00235155898132247
0.962094070244693,0.00306715115694006
0.951971638232989,0.0041899555811903
0.942403841248538,0.00570888562128305
0.933407735129724,0.00644142462986811
0.925,0.00798808450485417
0.917196816392207,0.00998679188802519
0.910013736160065,0.0110289859071364
0.903465549979633,0.0110301425125456
0.903465549979633,0.0110301974681692
0.910013736160065,0.0110289826177739
0.917196816392207,0.0099867917374757
0.925,0.00798808474672261
0.933407735129724,0.00644142502308482
0.942403841248538,0.00570888421736322
0.951971638232989,0.00418994903625123
0.962094070244693,0.0030671374171339
0.972753822917186,0.00235155625044906
0.983933432707721,0.00102012000129131
0.995615387586994,0.000759178045574091
1.00778221853732,-1.31562721759695e-06
1.02041658159793,-2.87886655038841e-06
1.03350133042972,6.16297582203915e-33
1.0470195795686,6.16297582203916e-33
1.06095475869615,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.09001146782958,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.0816653826392,6.16297582203917e-33
1.06800046816469,6.16297582203917e-33
1.05475115548645,6.16297582203917e-33
1.04193329920874,6.16297582203916e-33
1.0295630140987,6.16297582203916e-33
1.01765662185238,-9.11201514039732e-07
1.00623058987491,-1.12989593123219e-06
0.995301461869719,0.000778379690207692
0.984885780179611,0.000984977084252752
0.975,0.00193227910691094
0.965660395791398,0.00292885133804545
0.956882960450232,0.00316448304876034
0.948683298050514,0.00465720134260447
0.941076511235936,0.00616128635628783
0.93407708461347,0.00648214306961878
0.927698765763974,0.00649096256085217
0.921954445729289,0.00830614818826474
0.916856041044613,0.0103092999654777
0.912414379544733,0.0109856490959731
0.908639092269312,0.0110225698285002
0.905538513813742,0.0110284898988404
0.903119593409422,0.0110295619049339
0.901387818865997,0.0110295167616172
0.900347155268455,0.0110294890351053
0.9,0.0110294802173467
0.900347155268455,0.0110294890351986
0.901387818865998,0.0110295167614154
0.903119593409422,0.0110295619028298
0.905538513813742,0.0110284899035814
0.908639092269312,0.0110225692612515
0.912414379544733,0.010985649027916
0.916856041044613,0.0103093026169162
0.921954445729289,0.00830616286166113
0.927698765763974,0.00649102552206418
0.93407708461347,0.00648214063676138
0.941076511235936,0.00616128634266925
0.948683298050514,0.00465719930217737
0.956882960450232,0.00316447738758766
0.965660395791399,0.00292885303946919
0.975,0.00193227218947798
0.984885780179611,0.000984952942022467
0.995301461869719,0.000778395136975676
1.00623058987491,-1.1535307380069e-06
1.01765662185238,-9.48707956894196e-07
1.0295630140987,6.16297582203916e-33
1.04193329920874,6.16297582203916e-33
1.05475115548645,6.16297582203917e-33
1.06800046816469,6.16297582203917e-33
1.0816653826392,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.06360236930913,6.16297582203917e-33
1.05148704224065,6.16297582203917e-33
1.03983171715427,6.16297582203916e-33
1.02865203057205,6.16297582203915e-33
1.01796365357512,-1.01103703234683e-06
1.00778221853732,-2.08567114165865e-06
0.998123238883857,0.000602312384566826
0.989002022242624,0.00100863791309652
0.980433577556379,0.00099554853256874
0.972432516938836,0.00228045968858023
0.965012953280939,0.00315680673364557
0.95818839483684,0.0031464891350743
0.951971638232989,0.00315009672123461
0.946374661537385,0.00489046610365353
0.941408519188137,0.0063209565138217
0.937083240699566,0.00646393909774041
0.933407735129724,0.00648736346774346
0.93038970329642,0.00649096679521855
0.928035559663529,0.00649166581034488
0.926350365682445,0.0064916814855531
0.925337776166087,0.00649168288487087
0.925,0.00649168233378266
0.925337776166087,0.00649168288500477
0.926350365682445,0.00649168148608362
0.928035559663529,0.00649166581084578
0.93038970329642,0.00649096679650617
0.933407735129724,0.00648736303164967
0.937083240699566,0.00646393919112171
0.941408519188137,0.00632095748674365
0.946374661537385,0.00489046825949091
0.951971638232989,0.00315008942787598
0.95818839483684,0.00314648979481287
0.965012953280939,0.00315680704679916
0.972432516938836,0.00228045562531761
0.980433577556379,0.000995532184083146
0.989002022242624,0.00100863818270117
0.998123238883857,0.000602310084058065
1.00778221853732,-2.1048247116136e-06
1.01796365357512,-9.71809541194484e-07
1.02865203057205,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.05148704224065,6.16297582203917e-33
1.06360236930913,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.09772492000501,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.07354552767919,6.16297582203917e-33
1.0621322893124,6.16297582203917e-33
1.05118980208143,6.16297582203917e-33
1.04073291482493,6.16297582203916e-33
1.03077640640442,6.16297582203915e-33
1.02133491079077,-1.73407045328643e-06
1.01242283656583,-3.58370178024272e-07
1.00405428140116,-1.22702645881929e-06
0.996242942258564,0.000754899581842477
0.989002022242624,0.000997953482054105
0.982344135219425,0.000996646883402767
0.976281209488332,0.000996833183329422
0.97082439194738,0.00242182595509575
0.965983954318083,0.0031270532085188
0.961769203083567,0.00313790991376312
0.95818839483684,0.00314789010055679
0.95524865872714,0.00314966914494282
0.952955927627296,0.00315003219982813
0.951314879522023,0.00315005932116746
0.950328890437411,0.00315006887143388
0.95,0.00315007110737976
0.950328890437411,0.00315006887176457
0.951314879522023,0.00315005932082451
0.952955927627296,0.00315003220093186
0.95524865872714,0.00314966914648929
0.95818839483684,0.00314788984950888
0.961769203083567,0.00313790996935711
0.965983954318083,0.00312705187065664
0.97082439194738,0.00242182360952471
0.976281209488332,0.000996816673409669
0.982344135219425,0.000996645829367015
0.989002022242624,0.000997953502274219
0.996242942258564,0.000754896452541385
1.00405428140116,-1.25455407297453e-06
1.01242283656583,-3.84531992494893e-07
1.02133491079077,-1.73407831715425e-06
1.03077640640442,6.16297582203916e-33
1.04073291482493,6.16297582203916e-33
1.05118980208143,6.16297582203917e-33
1.0621322893124,6.16297582203917e-33
1.07354552767919,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.09772492000501,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.08455059817419,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.06360236930913,6.16297582203917e-33
1.0538619454179,6.16297582203917e-33
1.04462912078881,6.16297582203916e-33
1.03591746775503,6.16297582203916e-33
1.02774023955472,6.16297582203915e-33
1.02011028815516,-9.04596233277428e-07
1.01303997946774,-2.72920408229371e-07
1.00654110695987,-3.46058571442868e-07
1.00062480480948,-1.04314682022967e-06
0.995301461869719,0.000798401767284397
0.990580637807948,0.000972969032165388
0.986470982847443,0.00099318211550734
0.982980162566875,0.000996471179633971
0.980114789195633,0.000997028091040186
0.977880360780398,0.000997146643435382
0.976281209488332,0.000997159632751137
0.975320460156558,0.00099716481560173
0.975,0.000997166175978127
0.975320460156558,0.000997164816029328
0.976281209488332,0.000997159632911648
0.977880360780398,0.000997146644499799
0.980114789195633,0.000997028094520533
0.982980162566875,0.000996471093155589
0.986470982847443,0.000993182132119683
0.990580637807948,0.000972969203213241
0.995301461869719,0.000798397889396073
1.00062480480948,-1.07462682476157e-06
1.00654110695987,-3.60787990299161e-07
1.01303997946774,-2.72920526543134e-07
1.02011028815516,-9.04608296910249e-07
1.02774023955472,6.16297582203916e-33
1.03591746775503,6.16297582203916e-33
1.04462912078881,6.16297582203916e-33
1.0538619454179,6.16297582203917e-33
1.06360236930913,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.08455059817419,6.16297582203917e-33
1.09573035004056,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.0770329614269,6.16297582203917e-33
1.06800046816469,6.16297582203917e-33
1.05948100502085,6.16297582203917e-33
1.05148704224065,6.16297582203917e-33
1.04403065089106,6.16297582203916e-33
1.03712342563458,6.16297582203916e-33
1.03077640640442,6.16297582203916e-33
1.025,6.16297582203916e-33
1.01980390271856,-7.16802876535096e-07
1.01519702521235,-2.99845175430317e-07
1.01118742080783,-2.78174508597872e-07
1.00778221853732,-2.74424411109803e-07
1.00498756211209,-2.73791191824539e-07
1.00280855600658,-2.73657391570277e-07
1.00124921972504,-2.73643503762634e-07
1.00031245118713,-2.73637562981957e-07
1,-2.7363614186274e-07
1.00031245118713,-2.73637562719428e-07
1.00124921972504,-2.73643504023091e-07
1.00280855600658,-2.73657391139153e-07
1.00498756211209,-2.73791188392546e-07
1.00778221853732,-2.74424479796311e-07
1.01118742080783,-2.78174404540892e-07
1.01519702521235,-2.99845216817432e-07
1.01980390271856,-7.16815122931323e-07
1.025,6.16297582203916e-33
1.03077640640442,6.16297582203916e-33
1.03712342563458,6.16297582203916e-33
1.04403065089106,6.16297582203916e-33
1.05148704224065,6.16297582203917e-33
1.05948100502085,6.16297582203917e-33
1.06800046816469,6.16297582203917e-33
1.0770329614269,6.16297582203917e-33
1.08656569060504,6.16297582203917e-33
1.09658560997307,6.16297582203917e-33
1.09144399764715,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.06800046816469,6.16297582203917e-33
1.06124926383956,6.16297582203917e-33
1.05504739230046,6.16297582203917e-33
1.04940459309077,6.16297582203917e-33
1.04432992871027,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.03591746775503,6.16297582203916e-33
1.03259382140317,6.16297582203916e-33
1.0298664962023,6.16297582203916e-33
1.02774023955472,6.16297582203916e-33
1.02621878758869,6.16297582203916e-33
1.02530483272049,6.16297582203916e-33
1.025,6.16297582203916e-33
1.02530483272049,6.16297582203916e-33
1.02621878758869,6.16297582203916e-33
1.02774023955472,6.16297582203916e-33
1.0298664962023,6.16297582203916e-33
1.03259382140317,6.16297582203916e-33
1.03591746775503,6.16297582203916e-33
1.03983171715427,6.16297582203916e-33
1.04432992871027,6.16297582203916e-33
1.04940459309077,6.16297582203917e-33
1.05504739230046,6.16297582203917e-33
1.06124926383956,6.16297582203917e-33
1.06800046816469,6.16297582203917e-33
1.07529065838033,6.16297582203917e-33
1.08310895112172,6.16297582203917e-33
1.09144399764715,6.16297582203917e-33
1.09914739684903,6.16297582203917e-33
1.09201648339208,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.07935165724615,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.0688779163216,6.16297582203917e-33
1.06448344280219,6.16297582203917e-33
1.06066017177982,6.16297582203917e-33
1.05741429912783,6.16297582203917e-33
1.05475115548645,6.16297582203917e-33
1.05267516357137,6.16297582203917e-33
1.05118980208143,6.16297582203917e-33
1.05029757688,6.16297582203916e-33
1.05,6.16297582203916e-33
1.05029757688,6.16297582203917e-33
1.05118980208143,6.16297582203917e-33
1.05267516357137,6.16297582203917e-33
1.05475115548645,6.16297582203917e-33
1.05741429912783,6.16297582203917e-33
1.06066017177982,6.16297582203917e-33
1.06448344280219,6.16297582203917e-33
1.0688779163216,6.16297582203917e-33
1.07383657974573,6.16297582203917e-33
1.07935165724615,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.09201648339208,6.16297582203917e-33
1.09914739684903,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.07529065838033,6.16297582203916e-33
1.075,6.16297582203916e-33
1.07529065838033,6.16297582203917e-33
1.07616216250154,6.16297582203917e-33
1.07761310311262,6.16297582203917e-33
1.07964114408446,6.16297582203917e-33
1.08224304109567,6.16297582203917e-33
1.08541466730462,6.16297582203917e-33
1.0891510455396,6.16297582203917e-33
1.09344638643145,6.16297582203917e-33
1.09829413182444,6.16297582203917e-33


==> grafici1d/weno81kink.txt <==
0.2,0.639988760177102
0.180277563773199,0.679890773611361
0.158113883008419,0.713880968148092
0.15,0.724366795878531
0.158113883008419,0.713881122455338
0.180277563773199,0.6798907942848
0.180277563773199,0.680036012744147
0.141421356237309,0.744129871131978
0.111803398874989,0.794218943981174
0.0999999999999999,0.813805644586352
0.111803398874989,0.794218968129699
0.14142135623731,0.744129919157178
0.1802775637732,0.680036013719509
0.158113883008419,0.714014517743873
0.111803398874989,0.794291401667461
0.0707106781186546,0.866940017062742
0.0499999999999999,0.905899545762379
0.0707106781186548,0.866940051086448
0.11180339887499,0.794291582410717
0.158113883008419,0.714014547548408
0.2,0.639988755687122
0.15,0.724366828300173
0.0999999999999999,0.813814705945331
0.0499999999999999,0.90589594609848
1.57009245868378e-16,0.995251375520767
0.0500000000000001,0.905895936135051
0.1,0.813814692822415
0.15,0.724366828575091
0.158113883008419,0.714014608425824
0.111803398874989,0.794291308118521
0.0707106781186548,0.866940139688039
0.0500000000000001,0.905899541650334
0.0707106781186549,0.866940091429609
0.11180339887499,0.794291680460427
0.158113883008419,0.714014566385156
0.180277563773199,0.680036070718206
0.14142135623731,0.744129958307827
0.11180339887499,0.794219083632425
0.1,0.81380563749168
0.11180339887499,0.794219058348539
0.14142135623731,0.744130033032416
0.1802775637732,0.680036115782932
0.1802775637732,0.679890847941592
0.158113883008419,0.713881067076011
0.15,0.724366795104722
0.158113883008419,0.713881123835332
0.1802775637732,0.679890777001724


==> grafici1d/weno81mid.txt <==
0.6,0.159997070404127
0.585234995535981,0.180828253075185
0.570087712549569,0.194863194517575
0.559016994374947,0.202791983568089
0.552268050859363,0.202573508052237
0.55,0.202506153573867
0.552268050859363,0.202573513261245
0.559016994374947,0.20279098956299
0.570087712549569,0.194863359043145
0.585234995535981,0.180828452195391
0.58309518948453,0.18559327288052
0.559016994374947,0.205447270971473
0.53851648071345,0.222295974176761
0.522015325445527,0.238083125282161
0.509901951359278,0.250207307707283
0.502493781056044,0.250276520719446
0.5,0.250147550699987
0.502493781056044,0.250276495118516
0.509901951359278,0.250209547236787
0.522015325445527,0.238083311885106
0.53851648071345,0.2222960770979
0.559016994374947,0.205447304613596
0.58309518948453,0.185593275094599
0.570087712549569,0.192450264900428
0.540832691319598,0.219306306200949
0.51478150704935,0.24718254716285
0.492442890089805,0.268192720031015
0.474341649025257,0.285890934929968
0.460977222864644,0.301094627910364
0.452769256906871,0.30294549822741
0.45,0.302769497500471
0.452769256906871,0.302945450705853
0.460977222864644,0.301096767957035
0.474341649025257,0.285891028834931
0.492442890089805,0.268192761988156
0.51478150704935,0.247182545271213
0.540832691319598,0.219306314873119
0.570087712549569,0.192450283257286
0.565685424949238,0.201106588366422
0.531507290636732,0.227839041682156
0.5,0.253737671597255
0.47169905660283,0.284669735588607
0.447213595499958,0.316512027054255
0.427200187265876,0.338011097372549
0.412310562561766,0.355552970262761
0.403112887414927,0.360511679264599
0.403112887414927,0.36051175739195
0.412310562561766,0.355553800750713
0.427200187265876,0.338011098635001
0.447213595499958,0.316511924743204
0.47169905660283,0.2846696801212
0.5,0.253737701126653
0.531507290636733,0.227839075082119
0.565685424949238,0.201106591294882
0.570087712549569,0.192496832635818
0.531507290636732,0.227951614184983
0.494974746830583,0.266274164094387
0.460977222864644,0.297118212115754
0.430116263352131,0.327255210716407
0.403112887414927,0.363676394062085
0.403112887414927,0.36367633693219
0.430116263352131,0.327255187371918
0.460977222864644,0.297118210000991
0.494974746830583,0.26627416646579
0.531507290636733,0.227951545961376
0.570087712549569,0.192496818045324
0.58309518948453,0.185702542777513
0.540832691319598,0.21930814897433
0.5,0.253867574891915
0.460977222864644,0.297152524756044
0.424264068711928,0.339997247615951
0.424264068711929,0.339997171404101
0.460977222864644,0.297152503083988
0.5,0.253867431401562
0.540832691319598,0.219308117826352
0.58309518948453,0.185702479986256
0.559016994374947,0.205596819117067
0.51478150704935,0.247111754520376
0.47169905660283,0.28468902068346
0.430116263352131,0.327421247022801
0.430116263352131,0.327421162411268
0.47169905660283,0.284688837986625
0.51478150704935,0.247110094421734
0.559016994374947,0.205596626781397
0.585234995535981,0.180803654078299
0.53851648071345,0.222392291715236
0.492442890089805,0.268140878436987
0.447213595499958,0.316479634555283
0.403112887414927,0.363742431496363
0.403112887414928,0.363742244217454
0.447213595499958,0.316479409659537
0.492442890089805,0.268140752085059
0.53851648071345,0.222392195082648
0.585234995535981,0.18080366144419
0.570087712549569,0.194882598456051
0.522015325445527,0.238231792225572
0.474341649025257,0.285952674868122
0.427200187265876,0.338094498888136
0.427200187265877,0.338094699830292
0.474341649025257,0.285952792109068
0.522015325445528,0.238232031457231
0.570087712549569,0.1948826206006
0.559016994374947,0.202780105640638
0.509901951359278,0.250311871622198
0.460977222864644,0.301276518127485
0.412310562561766,0.355694699888824
0.412310562561766,0.35569450687943
0.460977222864644,0.301282870113435
0.509901951359279,0.250329953383921
0.559016994374948,0.202776858487561
0.552268050859363,0.202573353987303
0.502493781056044,0.250276402467723
0.452769256906871,0.302943346289104
0.403112887414927,0.360512131783895
0.403112887414928,0.360512117270171
0.452769256906871,0.302943259920224
0.502493781056045,0.250276276508979
0.552268050859363,0.202573364594306
0.6,0.159997070102435
0.55,0.202506145221763
0.5,0.250147540118203
0.45,0.30276932056264
0.4,0.360315133853927
0.45,0.302769284226214
0.5,0.250147544871595
0.55,0.202506145355306
0.552268050859363,0.202573354506582
0.502493781056044,0.250276397506027
0.452769256906871,0.302943340311858
0.403112887414927,0.360512131025857
0.403112887414928,0.360512130040212
0.452769256906871,0.302943339782256
0.502493781056045,0.250276398687192
0.552268050859363,0.202573355293827
0.559016994374947,0.20278008121707
0.509901951359278,0.250312427345523
0.460977222864644,0.301276849436698
0.412310562561766,0.355694847289645
0.412310562561766,0.355694778123966
0.460977222864644,0.301276779085517
0.509901951359279,0.25031231290859
0.559016994374948,0.202779911521655
0.570087712549569,0.194882998693277
0.522015325445527,0.238231958073143
0.474341649025257,0.28595272066792
0.427200187265876,0.338094521953355
0.427200187265877,0.338094429486742
0.474341649025257,0.285952649410067
0.522015325445528,0.238231869042519
0.570087712549569,0.194882872387327
0.585234995535981,0.180803872513761
0.53851648071345,0.222392303983448
0.492442890089805,0.268140840693416
0.447213595499958,0.316479446093836
0.403112887414927,0.363742197012417
0.403112887414928,0.363742162851613
0.447213595499958,0.316479401176228
0.492442890089805,0.268140793084996
0.53851648071345,0.222392274845798
0.585234995535981,0.180803839441913
0.559016994374947,0.205596705850747
0.51478150704935,0.247111725216932
0.47169905660283,0.284688778484332
0.430116263352131,0.327421085391226
0.430116263352132,0.327421020820894
0.47169905660283,0.284688772443354
0.51478150704935,0.247110109500686
0.559016994374948,0.205596712356289
0.58309518948453,0.185702503733531
0.540832691319598,0.219308119227323
0.5,0.253867391274986
0.460977222864644,0.297152481025437
0.424264068711929,0.339997171444218
0.424264068711929,0.339997247501102
0.460977222864645,0.297152432878599
0.5,0.253867393229453
0.540832691319599,0.219308109654434
0.58309518948453,0.185702507765735
0.570087712549569,0.192496812094577
0.531507290636733,0.227951537740842
0.494974746830583,0.266274168838218
0.460977222864644,0.297118214296776
0.430116263352131,0.327255194603803
0.403112887414928,0.363676399651279
0.403112887414928,0.36367629665825
0.430116263352132,0.327255195505297
0.460977222864645,0.297118247592086
0.494974746830583,0.266274184059916
0.531507290636733,0.227951537069564
0.570087712549569,0.192496809285162
0.565685424949238,0.201106587386118
0.531507290636733,0.22783907735708
0.5,0.253737718803094
0.47169905660283,0.28466973104715
0.447213595499958,0.316512048514548
0.427200187265877,0.338011169110986
0.412310562561766,0.355553845674193
0.403112887414928,0.36051168723956
0.4,0.360315277262001
0.403112887414928,0.360511757048104
0.412310562561766,0.355553746703875
0.427200187265877,0.338011040269366
0.447213595499958,0.316511913009406
0.47169905660283,0.284669678017713
0.5,0.25373777059772
0.531507290636733,0.227839135963524
0.565685424949238,0.201106623886343
0.570087712549569,0.192450294248782
0.540832691319598,0.219306368069542
0.51478150704935,0.247184271479983
0.492442890089805,0.268192727762408
0.474341649025257,0.285890949236409
0.460977222864644,0.301101570346828
0.452769256906871,0.302945431835038
0.45,0.302769495542446
0.452769256906871,0.302945450741164
0.460977222864644,0.301096715773359
0.474341649025257,0.285890939466682
0.492442890089805,0.268192708653188
0.51478150704935,0.247184191778552
0.540832691319599,0.219306340541052
0.570087712549569,0.19245031675363
0.58309518948453,0.185593339214429
0.559016994374947,0.205447297498626
0.53851648071345,0.222295957644754
0.522015325445528,0.238083330504823
0.509901951359279,0.250219118734427
0.502493781056045,0.250276432027037
0.5,0.250147547428155
0.502493781056045,0.250276495183576
0.509901951359279,0.250209511065409
0.522015325445528,0.238083177926759
0.53851648071345,0.222295953788592
0.559016994374948,0.205447248987841
0.58309518948453,0.185593276962272
0.585234995535981,0.180828231767645
0.570087712549569,0.1948631500462
0.559016994374948,0.202789581267168
0.552268050859363,0.202573515971351
0.55,0.202506153940805
0.552268050859363,0.202573513258504
0.559016994374948,0.202790984859646
0.570087712549569,0.194863181752671
0.585234995535981,0.180828243542585


==> grafici1d/weno81tail.txt <==
1.1,6.16297582203915e-33
1.09201648339208,-7.93169621129773e-07
1.07935165724615,1.4705432163966e-21
1.0688779163216,1.43574039276491e-21
1.06066017177982,1.35927214573782e-21
1.05475115548645,1.3592721460238e-21
1.05118980208143,1.35927214603112e-21
1.05,1.35927214603236e-21
1.05118980208143,1.35927214603112e-21
1.05475115548645,1.3592721460238e-21
1.06066017177982,1.35927214573779e-21
1.0688779163216,1.43574039276488e-21
1.07935165724615,1.4705432163961e-21
1.09201648339208,-7.93170557254698e-07
1.09658560997307,6.16297582203916e-33
1.0770329614269,-9.19064671553061e-08
1.05948100502085,6.16297582203915e-33
1.04403065089105,-9.94219277101082e-06
1.03077640640442,-1.7605947362726e-06
1.01980390271856,-1.48508907725954e-06
1.01118742080783,-1.46778361361537e-06
1.00498756211209,-1.46465120028709e-06
1.00124921972504,-1.46455321094167e-06
1,-1.46453621087957e-06
1.00124921972504,-1.46455321146831e-06
1.00498756211209,-1.46465121405335e-06
1.01118742080783,-1.4677842679071e-06
1.01980390271856,-1.4850886436124e-06
1.03077640640442,-1.76059903235709e-06
1.04403065089106,-9.94220530137181e-06
1.05948100502085,6.16297582203915e-33
1.0770329614269,-9.17382331487918e-08
1.09658560997307,6.16297582203916e-33
1.09772492000501,6.16297582203916e-33
1.07354552767919,-1.0751673440361e-07
1.05118980208143,6.16297582203916e-33
1.03077640640442,-3.45599773932619e-06
1.01242283656583,-1.13451034156033e-05
0.996242942258564,0.00198155245863874
0.982344135219425,0.00362124346381317
0.97082439194738,0.00379508043168096
0.961769203083567,0.00380775916426975
0.95524865872714,0.00380950468533604
0.951314879522022,0.00380958652409566
0.95,0.00380960165565395
0.951314879522022,0.0038095865240559
0.95524865872714,0.00380950468505629
0.961769203083567,0.00380775848688804
0.97082439194738,0.00379508060754504
0.982344135219425,0.00362124081734139
0.996242942258564,0.00198155481644116
1.01242283656583,-1.13341752538114e-05
1.03077640640442,-3.28853342224276e-06
1.05118980208143,6.16297582203915e-33
1.07354552767919,-1.0752258640327e-07
1.09772492000501,6.16297582203916e-33
1.0816653826392,6.16297582203916e-33
1.05475115548645,6.16297582203915e-33
1.0295630140987,-3.01697419127006e-06
1.00623058987491,-3.91874181715681e-06
0.98488578017961,0.00331892304631294
0.965660395791398,0.00371719568186209
0.948683298050514,0.00668734566516288
0.93407708461347,0.0106529772696432
0.921954445729289,0.0120686035364531
0.912414379544733,0.0120588588331866
0.905538513813742,0.0120638155447833
0.901387818865997,0.0120637071879196
0.901387818865997,0.0120637071882253
0.905538513813742,0.0120638155491082
0.912414379544733,0.0120588623775985
0.921954445729289,0.0120686025511106
0.93407708461347,0.010652973881212
0.948683298050514,0.00668734860171537
0.965660395791398,0.00371720645080129
0.98488578017961,0.0033189884988023
1.00623058987491,-3.91868849080782e-06
1.0295630140987,-3.01698539539006e-06
1.05475115548645,6.16297582203915e-33
1.0816653826392,6.16297582203916e-33
1.07004672795163,-4.17659499033007e-07
1.04043260233424,-1.52240644373486e-07
1.01242283656583,-4.65492247521563e-06
0.986154146165801,0.00317624492691941
0.961769203083567,0.00379422578979663
0.939414711402797,0.00946692819036561
0.919238815542512,0.0118942793889852
0.901387818865997,0.0152863144977171
0.901387818865997,0.015286314587915
0.919238815542512,0.0118942820230219
0.939414711402797,0.0094669296360819
0.961769203083567,0.00379422550218296
0.986154146165801,0.00317623011571188
1.01242283656583,-4.77130993862121e-06
1.04043260233424,-2.45566647724311e-07
1.07004672795163,-2.7885307409531e-07
1.09658560997307,6.16297582203916e-33
1.06301458127346,-5.57644775158593e-07
1.03077640640441,-5.50093855938559e-06
1,-3.15777251008762e-06
0.97082439194738,0.00332421461301421
0.94339811320566,0.00897551071991823
0.917877987534291,0.0119913095891719
0.917877987534291,0.0119913040826249
0.94339811320566,0.00897548706903567
0.97082439194738,0.0033240854123978
1,-3.15858354369822e-06
1.03077640640442,-5.49752952130922e-06
1.06301458127347,-3.46968411104707e-07
1.09658560997307,6.16297582203915e-33
1.09658560997307,6.16297582203915e-33
1.06066017177982,-9.56706950578126e-07
1.02591422643416,-1.19948090832028e-05
0.99247166206396,0.0026512495395561
0.960468635614927,0.00396107385748022
0.930053761886914,0.00877426952549227
0.901387818865997,0.0173485178249108
0.901387818865997,0.0173485130762167
0.930053761886914,0.00877424785364754
0.960468635614927,0.00396107606858836
0.99247166206396,0.00265125058839849
1.02591422643416,-1.19910278979888e-05
1.06066017177982,-8.4576880309641e-07
1.09658560997307,6.16297582203916e-33
1.06301458127346,-6.94386495310901e-07
1.02591422643416,-1.20641204032824e-05
0.989949493661166,0.00205812083425935
0.95524865872714,0.0074590953592576
0.921954445729289,0.0117844708832934
0.921954445729289,0.0117844702521091
0.95524865872714,0.00745909757681885
0.989949493661167,0.00205813134649008
1.02591422643416,-1.20593386026587e-05
1.06301458127347,-6.94373945476629e-07
1.07004672795163,-2.81662870310154e-07
1.03077640640441,-5.52023256677831e-06
0.99247166206396,0.00264520465809108
0.95524865872714,0.00741167911292298
0.919238815542512,0.014492072543728
0.919238815542512,0.0144920722872984
0.95524865872714,0.00741166782369762
0.99247166206396,0.00264513917347056
1.03077640640442,-5.65614173960092e-06
1.07004672795164,-1.40492461072867e-07
1.0816653826392,6.16297582203915e-33
1.04043260233424,-2.4526284632088e-07
1,-2.50695855174686e-06
0.960468635614927,0.0039368162921936
0.921954445729289,0.0118169225646909
0.921954445729289,0.0118169061075849
0.960468635614927,0.00393673901320479
1,-2.64572134243009e-06
1.04043260233424,-1.52343645595447e-07
1.0816653826392,6.16297582203915e-33
1.09772492000501,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.01242283656583,-4.10085593511034e-06
0.97082439194738,0.00379181500938339
0.930053761886914,0.00925459409213091
0.930053761886914,0.00925458006033152
0.97082439194738,0.00379175900168167
1.01242283656583,-4.21415615230403e-06
1.05475115548645,6.16297582203915e-33
1.09772492000501,6.16297582203916e-33
1.07354552767919,-1.0852497573919e-07
1.0295630140987,-3.17101670185021e-06
0.986154146165801,0.00316564255167712
0.94339811320566,0.0091228441648158
0.901387818865997,0.0177137020382875
0.901387818865997,0.0177136907558047
0.94339811320566,0.00912282214503205
0.986154146165801,0.00316563225812168
1.0295630140987,-3.17130878949338e-06
1.07354552767919,6.16297582203915e-33
1.09658560997307,6.16297582203916e-33
1.05118980208143,6.16297582203915e-33
1.00623058987491,-3.95728071390395e-06
0.961769203083567,0.00379874607894561
0.917877987534291,0.0120525661475759
0.917877987534291,0.0120525358362806
0.961769203083567,0.00379866200622862
1.00623058987491,-4.05637870596756e-06
1.05118980208143,-5.75585795424224e-08
1.09658560997307,6.16297582203916e-33
1.0770329614269,-9.14120370309687e-08
1.03077640640442,-3.55010695663211e-06
0.98488578017961,0.00333518684251738
0.939414711402797,0.00943246506198481
0.939414711402797,0.00943244103444705
0.984885780179611,0.00333514908945752
1.03077640640442,-3.62670159065248e-06
1.0770329614269,-5.66459448812779e-08
1.05948100502085,6.16297582203915e-33
1.01242283656583,-1.15354292781273e-05
0.965660395791398,0.00373612432271423
0.919238815542512,0.0119680950165988
0.919238815542512,0.0119681139511699
0.965660395791398,0.00373611549640526
1.01242283656583,-1.1541608531613e-05
1.05948100502085,6.16297582203915e-33
1.09201648339208,-8.0493589452238e-07
1.04403065089105,-1.00115872608565e-05
0.996242942258564,0.00195985962047855
0.948683298050514,0.00664270123706158
0.901387818865997,0.015262084666832
0.901387818865998,0.0152620904937693
0.948683298050514,0.00664266224929285
0.996242942258564,0.00195980011967465
1.04403065089106,-1.0070543370493e-05
1.09201648339208,-9.65412211305178e-07
1.07935165724615,1.39407497590346e-21
1.03077640640442,-1.69958978026102e-06
0.982344135219425,0.00366225074673748
0.93407708461347,0.0106254540687377
0.93407708461347,0.0106254307284819
0.982344135219425,0.00366218057470346
1.03077640640442,-1.84043245621612e-06
1.07935165724615,6.16297582203915e-33
1.0688779163216,1.43574039258314e-21
1.01980390271856,-1.48647704230656e-06
0.97082439194738,0.0037954393868043
0.921954445729289,0.0120381723900069
0.921954445729289,0.0120381722351539
0.97082439194738,0.00379543923658812
1.01980390271856,-1.48647701379759e-06
1.0688779163216,6.16297582203916e-33
1.06066017177982,1.35927214571605e-21
1.01118742080783,-1.46801862055827e-06
0.961769203083567,0.0038076312214149
0.912414379544733,0.0120584775156493
0.912414379544733,0.0120584774698425
0.961769203083567,0.00380763126493689
1.01118742080783,-1.46801864922059e-06
1.06066017177982,6.16297582203916e-33
1.05475115548645,1.35927214602378e-21
1.00498756211209,-1.46465141117353e-06
0.95524865872714,0.00380950436252375
0.905538513813742,0.0120638228364613
0.905538513813742,0.0120638228340906
0.95524865872714,0.00380950436130664
1.00498756211209,-1.46465145044745e-06
1.05475115548645,6.16297582203916e-33
1.05118980208143,1.35927214603113e-21
1.00124921972504,-1.46455317259895e-06
0.951314879522022,0.00380958655821675
0.901387818865997,0.012063707108069
0.901387818865997,0.0120637071077922
0.951314879522023,0.00380958656134248
1.00124921972504,-1.46455309567443e-06
1.05118980208143,6.16297582203915e-33
1.1,6.16297582203915e-33
1.05,1.35927214603236e-21
1,-1.46453620928481e-06
0.95,0.00380960165714977
0.9,0.0120636705589289
0.95,0.00380960166015471
1,-1.46453615657395e-06
1.05,6.16297582203915e-33
1.05118980208143,1.35927214603113e-21
1.00124921972504,-1.4645531725668e-06
0.951314879522022,0.00380958655848081
0.901387818865997,0.0120637071077875
0.901387818865998,0.0120637071069164
0.951314879522023,0.00380958655792221
1.00124921972504,-1.46455309732652e-06
1.05118980208143,6.16297582203915e-33
1.05475115548645,1.35927214602378e-21
1.00498756211209,-1.46465131524371e-06
0.95524865872714,0.00380950436205154
0.905538513813742,0.0120638228344934
0.905538513813742,0.0120638228336134
0.95524865872714,0.00380950436114728
1.00498756211209,-1.46465143077419e-06
1.05475115548645,6.16297582203916e-33
1.06066017177982,1.35927214571605e-21
1.01118742080783,-1.46801928228497e-06
0.961769203083567,0.00380763118212438
0.912414379544733,0.0120584776818454
0.912414379544733,0.012058477470087
0.961769203083567,0.00380763131040764
1.01118742080783,-1.468018899412e-06
1.06066017177982,6.16297582203916e-33
1.0688779163216,1.43574039258324e-21
1.01980390271856,-1.48647378239982e-06
0.97082439194738,0.00379543991031724
0.921954445729289,0.0120381710001108
0.921954445729289,0.0120381721164342
0.97082439194738,0.00379543890626095
1.01980390271856,-1.48647711054673e-06
1.0688779163216,6.16297582203915e-33
1.07935165724615,1.93621522444713e-21
1.03077640640442,-1.84038515584376e-06
0.982344135219425,0.00366219368149583
0.93407708461347,0.0106254483609287
0.93407708461347,0.0106254200971121
0.982344135219425,0.00366215898317712
1.03077640640442,-1.88827256612248e-06
1.07935165724615,6.16297582203915e-33
1.09201648339208,-8.04935529935502e-07
1.04403065089106,-1.00115863346031e-05
0.996242942258564,0.00195986353356774
0.948683298050514,0.00664270363740753
0.901387818865997,0.0152620940060331
0.901387818865998,0.0152620425905225
0.948683298050514,0.00664263414066217
0.996242942258564,0.00195979082448209
1.04403065089106,-1.00705684205189e-05
1.09201648339208,-9.65419393348438e-07
1.05948100502085,6.16297582203915e-33
1.01242283656583,-1.1529597181802e-05
0.965660395791398,0.00373612451741332
0.919238815542512,0.0119681077308977
0.919238815542512,0.0119680559966417
0.965660395791399,0.00373604756390592
1.01242283656583,-1.15954934832552e-05
1.05948100502085,6.16297582203915e-33
1.0770329614269,-9.13066280991311e-08
1.03077640640442,-3.44480368674757e-06
0.98488578017961,0.00333522472592419
0.939414711402797,0.00943246363949717
0.939414711402797,0.00943243967799504
0.984885780179611,0.0033351711475382
1.03077640640442,-3.55064810583208e-06
1.0770329614269,6.16297582203916e-33
1.09658560997307,6.16297582203916e-33
1.05118980208143,6.16297582203915e-33
1.00623058987491,-3.95287582136336e-06
0.961769203083567,0.00379874299942531
0.917877987534291,0.0120525575074765
0.917877987534291,0.0120525310533581
0.961769203083568,0.00379865837542559
1.00623058987491,-4.05766209222907e-06
1.05118980208143,6.16297582203915e-33
1.09658560997307,6.16297582203916e-33
1.07354552767919,-1.08411367707526e-07
1.0295630140987,-3.06520343884429e-06
0.986154146165801,0.00316567059299856
0.94339811320566,0.00912282403557888
0.901387818865997,0.0177136925884925
0.901387818865998,0.0177136899556993
0.943398113205661,0.00912281406080432
0.986154146165801,0.00316561507300602
1.0295630140987,-3.20019127227622e-06
1.07354552767919,6.16297582203915e-33
1.09772492000501,6.16297582203916e-33
1.05475115548645,6.16297582203915e-33
1.01242283656583,-4.21625939506932e-06
0.97082439194738,0.00379175812478893
0.930053761886914,0.00925458482281651
0.930053761886914,0.0092545796281919
0.97082439194738,0.00379174617204836
1.01242283656583,-4.24395581706308e-06
1.05475115548645,6.16297582203915e-33
1.09772492000501,6.16297582203916e-33
1.0816653826392,6.16297582203916e-33
1.04043260233424,-2.95301566686569e-07
1,-2.6436638044121e-06
0.960468635614927,0.00393675839468915
0.921954445729289,0.0118169138404588
0.921954445729289,0.0118168984340953
0.960468635614927,0.0039367405003184
1,-2.64670953109194e-06
1.04043260233424,-1.52376290127282e-07
1.0816653826392,6.16297582203916e-33
1.07004672795163,-4.219572852637e-07
1.03077640640442,-5.52280019236941e-06
0.99247166206396,0.00264520958289086
0.95524865872714,0.00741168181011214
0.919238815542512,0.0144920706874365
0.919238815542512,0.0144920663622724
0.95524865872714,0.00741164618245947
0.992471662063961,0.00264513772028811
1.03077640640442,-5.65644400440065e-06
1.07004672795164,-3.26253330354152e-07
1.06301458127347,-4.17745183470466e-07
1.02591422643416,-1.20591939892068e-05
0.989949493661167,0.00205812398872505
0.95524865872714,0.0074590823228752
0.921954445729289,0.0117844619506544
0.921954445729289,0.0117844565737588
0.95524865872714,0.00745907700859686
0.989949493661167,0.0020580743374031
1.02591422643416,-1.2087693144942e-05
1.06301458127347,-4.13467094982974e-07
1.09658560997307,6.16297582203915e-33
1.06066017177982,-8.4576608456821e-07
1.02591422643416,-1.1987715010835e-05
0.99247166206396,0.00265118050975668
0.960468635614927,0.00396106106921788
0.930053761886914,0.00877424516887796
0.901387818865997,0.0173485176707409
0.901387818865998,0.0173485061390096
0.930053761886914,0.00877423206212105
0.960468635614927,0.00396103449300206
0.992471662063961,0.00265117320987259
1.02591422643416,-1.20228036305707e-05
1.06066017177982,-8.46051861632233e-07
1.09658560997307,6.16297582203915e-33
1.09658560997307,6.16297582203916e-33
1.06301458127347,-4.13215426180274e-07
1.03077640640442,-5.63016231407062e-06
1,-3.16390815355098e-06
0.97082439194738,0.00332408545175521
0.94339811320566,0.00897548267239367
0.917877987534291,0.0119913199519508
0.917877987534291,0.0119913013158586
0.943398113205661,0.00897548240257509
0.97082439194738,0.00332407321518121
1,-3.20784381807474e-06
1.03077640640442,-5.63027469112583e-06
1.06301458127347,-4.13334325876419e-07
1.09658560997307,6.16297582203916e-33
1.07004672795164,-3.23463249244304e-07
1.04043260233424,-2.45609965770015e-07
1.01242283656583,-4.7720184329916e-06
0.986154146165801,0.00317618959177738
0.961769203083567,0.0037942970920674
0.939414711402797,0.00946693114590646
0.919238815542512,0.0118942798585137
0.901387818865998,0.0152863003604389
0.901387818865998,0.0152863023145957
0.919238815542512,0.0118942821264576
0.939414711402797,0.00946693002882043
0.961769203083568,0.00379422630026796
0.986154146165801,0.00317623040961784
1.01242283656583,-4.77143776688533e-06
1.04043260233424,-2.45656919788763e-07
1.07004672795164,-1.38993274816133e-07
1.0816653826392,6.16297582203916e-33
1.05475115548645,-1.2306054416377e-07
1.0295630140987,-3.11627570689066e-06
1.00623058987491,-3.83447633739884e-06
0.984885780179611,0.00331889021628119
0.965660395791398,0.00371719070639693
0.948683298050514,0.00668730577935477
0.93407708461347,0.0106529558656834
0.921954445729289,0.0120686034151771
0.912414379544733,0.0120588634243252
0.905538513813742,0.0120638155512745
0.901387818865997,0.0120637071868108
0.9,0.0120636705637269
0.901387818865998,0.012063707187023
0.905538513813742,0.012063815551067
0.912414379544733,0.012058863044536
0.921954445729289,0.0120686028286549
0.93407708461347,0.0106529502095439
0.948683298050514,0.00668730813766008
0.965660395791399,0.00371719514238414
0.984885780179611,0.0033189249490936
1.00623058987491,-3.91874200148297e-06
1.0295630140987,-3.0169902901504e-06
1.05475115548645,6.16297582203915e-33
1.0816653826392,6.16297582203916e-33
1.09772492000501,6.16297582203916e-33
1.07354552767919,6.16297582203915e-33
1.05118980208143,-5.77218951531375e-08
1.03077640640442,-3.52709033867709e-06
1.01242283656583,-1.13508052770034e-05
0.996242942258564,0.00198149397371518
0.982344135219425,0.0036211701275596
0.97082439194738,0.00379508040641601
0.961769203083567,0.00380775825616524
0.95524865872714,0.00380950468463712
0.951314879522023,0.00380958652372489
0.95,0.00380960165867001
0.951314879522023,0.00380958652407375
0.95524865872714,0.00380950468512519
0.961769203083567,0.00380775828616154
0.97082439194738,0.00379508053717255
0.982344135219425,0.0036211422161381
0.996242942258564,0.0019814964700474
1.01242283656583,-1.13452308097461e-05
1.03077640640442,-3.45602298449368e-06
1.05118980208143,6.16297582203915e-33
1.07354552767919,6.16297582203916e-33
1.09772492000501,6.16297582203916e-33
1.09658560997307,6.16297582203916e-33
1.0770329614269,-5.60993813948234e-08
1.05948100502085,6.16297582203915e-33
1.04403065089106,-1.00012157164121e-05
1.03077640640442,-1.90680036010546e-06
1.01980390271856,-1.48508939548061e-06
1.01118742080783,-1.46778228174378e-06
1.00498756211209,-1.46465123842752e-06
1.00124921972504,-1.46455313600747e-06
1,-1.46453615815423e-06
1.00124921972504,-1.46455313534208e-06
1.00498756211209,-1.46465121815572e-06
1.01118742080783,-1.46778376631532e-06
1.01980390271856,-1.48508398128975e-06
1.03077640640442,-1.95588743997564e-06
1.04403065089106,-1.00012113473861e-05
1.05948100502085,6.16297582203915e-33
1.0770329614269,6.16297582203915e-33
1.09658560997307,6.16297582203916e-33
1.09201648339208,-9.51556222782958e-07
1.07935165724615,6.16297582203915e-33
1.0688779163216,6.16297582203916e-33
1.06066017177982,6.16297582203916e-33
1.05475115548645,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.05,6.16297582203915e-33
1.05118980208143,6.16297582203915e-33
1.05475115548645,6.16297582203915e-33
1.06066017177982,6.16297582203916e-33
1.0688779163216,6.16297582203915e-33
1.07935165724615,6.16297582203915e-33
1.09201648339208,-9.51555361726416e-07

